This Looks Better than That: Better Interpretable Models with ProtoPNeXt

Prototypical-part models are a popular interpretable alternative to black-box deep learning models for computer vision. However, they are difficult to train, with high sensitivity to hyperparameter tuning, inhibiting their application to new datasets and our understanding of which methods truly improve their performance. To facilitate the careful study of prototypical-part networks (ProtoPNets), we create a new framework for integrating components of prototypical-part models -- ProtoPNeXt. Using ProtoPNeXt, we show that applying Bayesian hyperparameter tuning and an angular prototype similarity metric to the original ProtoPNet is sufficient to produce new state-of-the-art accuracy for prototypical-part models on CUB-200 across multiple backbones. We further deploy this framework to jointly optimize for accuracy and prototype interpretability as measured by metrics included in ProtoPNeXt. Using the same resources, this produces models with substantially superior semantics and changes in accuracy between +1.3% and -1.5%. The code and trained models will be made publicly available upon publication.

==> data/eval-dogs/run_dogs_report_latest-evaluated-1teehly9_2024-05-21_14_45_01.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
o1whsn3r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/181_project_0.7733.pth,0.7733333110809326,1.0,0.0,0.10462073236703873,1147.0,1147.0,0.3682069182395935,0.2847466766834259,0.764685332775116,1.0,0.0,0.10462083667516708,1147.0,1147.0,0.3682069480419159,0.2815624475479126
no8bwh1o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/251_last_only_0.7533.pth,0.753333330154419,1.0,0.0,0.19704435765743256,609.0,609.0,0.39901480078697205,0.3005911409854889,0.7483683228492737,1.0,0.0,0.19704435765743256,609.0,609.0,0.39901480078697205,0.29861003160476685
30s4amfp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/288_last_only_0.7533.pth,0.753333330154419,1.0,0.0,0.2608695328235626,460.0,460.0,0.4202898442745209,0.3166183531284332,0.7531468272209167,1.0,0.0,0.2608698010444641,460.0,460.0,0.42028993368148804,0.31654003262519836
floe0uyn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/165_last_only_0.7667.pth,0.7666666507720947,1.0,0.0,0.10840106755495071,1107.0,1107.0,0.36946702003479004,0.2832580506801605,0.7757575511932373,1.0,0.0,0.10840120166540146,1107.0,1107.0,0.3694670796394348,0.28661689162254333
3yar8rrc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/231_last_only_0.7600.pth,0.7599999904632568,1.0,0.0,0.12084592133760452,993.0,993.0,0.3736153244972229,0.2839476466178894,0.7670162916183472,1.0,0.0,0.12084586918354034,993.0,993.0,0.3736153244972229,0.2865690290927887
wsekg2rq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/160_last_only_0.7775.pth,0.7774999737739563,1.0,0.0,0.10092514753341675,1189.0,1189.0,0.3669750690460205,0.2853231132030487,0.7833333611488342,1.0,0.0,0.10092510282993317,1189.0,1189.0,0.3669750392436981,0.2874637842178345
s564hean,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/258_last_only_0.7667.pth,0.7666666507720947,1.0,0.0,0.1248699352145195,961.0,961.0,0.3749566674232483,0.28746676445007324,0.7751747965812683,1.0,0.0,0.12486996501684189,961.0,961.0,0.3749566674232483,0.2906569540500641
zhoceq07,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/202_last_only_0.7708.pth,0.7708333134651184,1.0,0.0,0.10135137289762497,1184.0,1184.0,0.36711713671684265,0.2829861044883728,0.7878788113594055,1.0,0.0,0.10135132819414139,1184.0,1184.0,0.36711713671684265,0.28924381732940674
gyqpo763,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/164_last_only_0.7750.pth,0.7749999761581421,1.0,0.0,0.12752391397953033,941.0,941.0,0.37584131956100464,0.2912770211696625,0.771794855594635,1.0,0.0,0.12752403318881989,941.0,941.0,0.375841349363327,0.29007241129875183
6uyccob0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/248_last_only_0.7633.pth,0.7633333206176758,1.0,0.0,0.10676156729459763,1124.0,1124.0,0.36892053484916687,0.28160932660102844,0.7716783285140991,1.0,0.0,0.10676154494285583,1124.0,1124.0,0.36892053484916687,0.28468799591064453
etytvein,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/223_last_only_0.7767.pth,0.7766666412353516,1.0,0.0,0.12752391397953033,941.0,941.0,0.37584131956100464,0.29190340638160706,0.777039647102356,1.0,0.0,0.12752403318881989,941.0,941.0,0.375841349363327,0.29204362630844116
iu9kikia,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/193_last_only_0.7642.pth,0.7641666531562805,1.0,0.0,0.10452961921691895,1148.0,1148.0,0.36817654967308044,0.28134822845458984,0.7800699472427368,1.0,0.0,0.1045294925570488,1148.0,1148.0,0.36817651987075806,0.28720343112945557
2qbpho8z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/280_last_only_0.7692.pth,0.7691666483879089,1.0,0.0,0.10820559412240982,1109.0,1109.0,0.36940187215805054,0.28413158655166626,0.7794871926307678,1.0,0.0,0.10820569843053818,1109.0,1109.0,0.3694019019603729,0.2879440486431122
5r08datn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/266_last_only_0.7733.pth,0.7733333110809326,1.0,0.0,0.11916586011648178,1007.0,1007.0,0.3730553090572357,0.28849610686302185,0.7840326428413391,1.0,0.0,0.11916578561067581,1007.0,1007.0,0.37305527925491333,0.2924875020980835
kyimo25v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/282_last_only_0.7758.pth,0.7758333086967468,1.0,0.0,0.11583010107278824,1036.0,1036.0,0.3719433546066284,0.28856605291366577,0.7675990462303162,1.0,0.0,0.11583010852336884,1036.0,1036.0,0.3719433546066284,0.2855033576488495
j5xhz87q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/324_last_only_0.7425.pth,0.7425000071525574,1.0,0.0,0.20408160984516144,588.0,588.0,0.40136057138442993,0.2980102300643921,0.7477855682373047,1.0,0.0,0.20408162474632263,588.0,588.0,0.40136057138442993,0.3001316487789154
bmj6wmux,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/279_last_only_0.7708.pth,0.7708333134651184,1.0,0.0,0.11029411107301712,1088.0,1088.0,0.3700980544090271,0.2852839231491089,0.7879953384399414,1.0,0.0,0.11029424518346786,1088.0,1088.0,0.3700980842113495,0.29163557291030884
czqmsn8r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/122_last_only_0.7808.pth,0.7808333039283752,1.0,0.0,0.11267603188753128,1065.0,1065.0,0.3708920180797577,0.2896048426628113,0.783566415309906,1.0,0.0,0.11267603188753128,1065.0,1065.0,0.3708920180797577,0.29061853885650635
nb0dilla,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/191_last_only_0.7717.pth,0.7716666460037231,1.0,0.0,0.12332988530397415,973.0,973.0,0.37444329261779785,0.28894540667533875,0.7775058150291443,1.0,0.0,0.1233300268650055,973.0,973.0,0.3744433522224426,0.2911318838596344
szrkw9vv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/193_last_only_0.7508.pth,0.7508333325386047,1.0,0.0,0.15364918112754822,781.0,781.0,0.38454973697662354,0.28873276710510254,0.758275032043457,1.0,0.0,0.15364927053451538,781.0,781.0,0.3845497965812683,0.2915945053100586
qbcceyo5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/219_last_only_0.7842.pth,0.784166693687439,1.0,0.0,0.11142062395811081,1077.0,1077.0,0.37047356367111206,0.2905130386352539,0.7844988107681274,1.0,0.0,0.11142062395811081,1077.0,1077.0,0.37047356367111206,0.2906360626220703
3mbe4cbw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/311_last_only_0.7850.pth,0.7850000262260437,1.0,0.0,0.11594200879335403,1035.0,1035.0,0.3719806671142578,0.2920048236846924,0.787645697593689,1.0,0.0,0.11594200879335403,1035.0,1035.0,0.3719806671142578,0.29298898577690125
ye5w9qyz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/321_last_only_0.7733.pth,0.7733333110809326,1.0,0.0,0.09748172014951706,1231.0,1231.0,0.3658272624015808,0.2829064130783081,0.7855477929115295,1.0,0.0,0.09748172014951706,1231.0,1231.0,0.3658272624015808,0.2873747944831848
rbxny27q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/315_last_only_0.7800.pth,0.7799999713897705,1.0,0.0,0.10256410390138626,1170.0,1170.0,0.36752137541770935,0.2866666615009308,0.7857809066772461,1.0,0.0,0.10256417840719223,1170.0,1170.0,0.36752140522003174,0.288791298866272
ocfjufx4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/314_last_only_0.7758.pth,0.7758333086967468,1.0,0.0,0.11571840196847916,1037.0,1037.0,0.3719061315059662,0.2885371744632721,0.7871794700622559,1.0,0.0,0.11571846157312393,1037.0,1037.0,0.3719061613082886,0.2927568852901459
v2fp19uw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/170_last_only_0.7542.pth,0.7541666626930237,1.0,0.0,0.28169015049934387,426.0,426.0,0.4272300601005554,0.3222026824951172,0.7567598819732666,1.0,0.0,0.28169044852256775,426.0,426.0,0.42723017930984497,0.3233106732368469
kel4h8am,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/310_last_only_0.7800.pth,0.7799999713897705,1.0,0.0,0.10704728215932846,1121.0,1121.0,0.36901578307151794,0.2878322899341583,0.7792540788650513,1.0,0.0,0.1070471778512001,1121.0,1121.0,0.36901575326919556,0.28755703568458557
1742i5zm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/124_last_only_0.7650.pth,0.7649999856948853,1.0,0.0,0.16713093221187592,718.0,718.0,0.3890436589717865,0.29761838912963867,0.7780885696411133,1.0,0.0,0.1671307235956192,718.0,718.0,0.38904356956481934,0.3027103543281555
2iigw110,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/291_last_only_0.7625.pth,0.7633333206176758,1.0,0.0,0.13289035856723785,903.0,903.0,0.3776301145553589,0.2882576584815979,0.7806527018547058,1.0,0.0,0.13289043307304382,903.0,903.0,0.37763017416000366,0.29479801654815674
apemmyg3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/139_last_only_0.7450.pth,0.7450000047683716,1.0,0.0,0.29925185441970825,401.0,401.0,0.4330839514732361,0.3226475417613983,0.7472028136253357,1.0,0.0,0.2992516756057739,401.0,401.0,0.4330838918685913,0.32360151410102844
c9f2l6q4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/190_last_only_0.7642.pth,0.7641666531562805,1.0,0.0,0.15037594735622406,798.0,798.0,0.38345867395401,0.293026328086853,0.7828671336174011,1.0,0.0,0.15037603676319122,798.0,798.0,0.3834587037563324,0.30019721388816833
1vhvrayr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/68_project_0.7483.pth,0.7483333349227905,1.0,0.0,0.18662522733211517,643.0,643.0,0.3955417573451996,0.29599708318710327,0.7441725134849548,1.0,0.0,0.18662530183792114,643.0,643.0,0.3955417573451996,0.2943513095378876
axbd1qei,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/193_last_only_0.7517.pth,0.7524999976158142,1.0,0.0,0.32345011830329895,371.0,371.0,0.441150039434433,0.3319654166698456,0.748834490776062,1.0,0.0,0.32345011830329895,371.0,371.0,0.441150039434433,0.3303483724594116
0qkmmet4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/184_last_only_0.7383.pth,0.737500011920929,1.0,0.0,0.18604649603366852,645.0,645.0,0.39534884691238403,0.2915697693824768,0.7525641322135925,1.0,0.0,0.18604658544063568,645.0,645.0,0.3953488767147064,0.2975253760814667
spe62uss,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/75_last_only_0.7550.pth,0.7549999952316284,1.0,0.0,0.18604649603366852,645.0,645.0,0.39534884691238403,0.2984883785247803,0.7449883222579956,1.0,0.0,0.18604658544063568,645.0,645.0,0.3953488767147064,0.29453030228614807
r4jkjbuy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/203_last_only_0.7742.pth,0.7741666436195374,1.0,0.0,0.17118404805660248,701.0,701.0,0.3903946876525879,0.3022305369377136,0.7777389287948608,1.0,0.0,0.17118383944034576,701.0,701.0,0.3903946280479431,0.30362510681152344
mnebcjg7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/49_last_only_0.7400.pth,0.7400000095367432,1.0,0.0,0.25,480.0,480.0,0.4166666865348816,0.3083333373069763,0.7447552680969238,1.0,0.0,0.25,480.0,480.0,0.4166666865348816,0.31031471490859985
ckjitepd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1teehly9/201_last_only_0.7325.pth,0.7333333492279053,1.0,0.0,0.12526096403598785,958.0,958.0,0.3750869929790497,0.27506381273269653,0.7430070042610168,1.0,0.0,0.12526102364063263,958.0,958.0,0.37508702278137207,0.2786922752857208


==> data/eval-dogs/run_dogs_report_latest-evaluated-3sq8t4ft_2024-05-21_14_10_43.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
f1nrtdei,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/212_last_only_0.6792.pth,0.6791666746139526,1.0,0.0,0.4383401572704315,2124.0,236.0,0.47944673895835876,0.3256242573261261,0.6610722541809082,1.0,0.0,0.43833962082862854,2124.0,236.0,0.47944653034210205,0.316948801279068
scs750a9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/117_last_only_0.6817.pth,0.6808333396911621,1.0,0.0,0.33263111114501953,2799.0,311.0,0.44421038031578064,0.30243322253227234,0.6778554916381836,1.0,0.0,0.3326306939125061,2799.0,311.0,0.4442102313041687,0.3011103570461273
03ufi1vd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/145_last_only_0.6683.pth,0.6675000190734863,1.0,0.0,0.4060913622379303,2084.0,259.0,0.46869713068008423,0.3128553330898285,0.6735430955886841,1.0,0.0,0.4060914218425751,2084.0,259.0,0.4686971604824066,0.31568774580955505
z7w7jil4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/91_last_only_0.6675.pth,0.6683333516120911,1.0,0.0,0.43044695258140564,1052.0,263.0,0.47681567072868347,0.3186718225479126,0.6660839319229126,1.0,0.0,0.43044671416282654,1052.0,263.0,0.4768155813217163,0.31759920716285706
grtt2b36,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/137_last_only_0.6800.pth,0.6800000071525574,1.0,0.0,0.3315649628639221,2808.0,312.0,0.4438549876213074,0.30182138085365295,0.6696969866752625,1.0,0.0,0.33156532049179077,2808.0,312.0,0.4438551366329193,0.2972484529018402
htsgeuf5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/239_last_only_0.6833.pth,0.6833333373069763,1.0,0.0,0.3721160888671875,2502.0,278.0,0.4573720395565033,0.3125375509262085,0.6803030371665955,1.0,0.0,0.3721160888671875,2502.0,278.0,0.4573720395565033,0.3111515939235687
qxocuhp3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/82_last_only_0.6692.pth,0.6691666841506958,1.0,0.0,0.4456990659236908,1016.0,254.0,0.4818997085094452,0.3224712312221527,0.6630536317825317,1.0,0.0,0.4456990659236908,1016.0,254.0,0.4818997085094452,0.3195253610610962
vemjxr5m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/193_last_only_0.6642.pth,0.6641666889190674,1.0,0.0,0.49975013732910156,1863.0,207.0,0.4999167323112488,0.33202803134918213,0.6641025543212891,1.0,0.0,0.49974966049194336,1863.0,207.0,0.49991655349731445,0.3319958746433258
cey3x8dy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/55_last_only_0.6900.pth,0.6891666650772095,1.0,0.0,0.4702194631099701,1980.0,220.0,0.49007317423820496,0.3377420902252197,0.668181836605072,1.0,0.0,0.4702190160751343,1980.0,220.0,0.490073025226593,0.32745790481567383
t3hasqbr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/246_last_only_0.6808.pth,0.6808333396911621,1.0,0.0,0.4702194631099701,1980.0,220.0,0.49007317423820496,0.3336581587791443,0.6734265685081482,1.0,0.0,0.4702190160751343,1980.0,220.0,0.490073025226593,0.3300282061100006
j3ktyu7s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/120_last_only_0.6675.pth,0.6675000190734863,1.0,0.0,0.34948739409446716,2664.0,296.0,0.4498291611671448,0.3002609610557556,0.6736596822738647,1.0,0.0,0.3494873344898224,2664.0,296.0,0.4498291015625,0.3030317425727844
2x4p8jjx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/82_last_only_0.6608.pth,0.6608333587646484,1.0,0.0,0.29556652903556824,3150.0,350.0,0.43185552954673767,0.28538453578948975,0.664801836013794,1.0,0.0,0.29556652903556824,3150.0,350.0,0.43185552954673767,0.28709834814071655
il41t7kd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/70_project_0.6800.pth,0.6800000071525574,1.0,0.0,0.43465662002563477,2142.0,238.0,0.4782188832759857,0.32518884539604187,0.6835664510726929,1.0,0.0,0.4346565306186676,2142.0,238.0,0.47821885347366333,0.3268943727016449
jr5sui7s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/63_last_only_0.6883.pth,0.6883333325386047,1.0,0.0,0.42747214436531067,2178.0,242.0,0.4758240580558777,0.3275255560874939,0.6748251914978027,1.0,0.0,0.42747241258621216,2178.0,242.0,0.47582411766052246,0.32109808921813965
mz18udjv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/233_last_only_0.6725.pth,0.6733333468437195,1.0,0.0,0.42105260491371155,285.0,285.0,0.4736841917037964,0.31894737482070923,0.6511654853820801,1.0,0.0,0.42105263471603394,285.0,285.0,0.47368425130844116,0.30844682455062866
cp37vfxa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/139_last_only_0.6633.pth,0.6633333563804626,1.0,0.0,0.35919544100761414,2592.0,288.0,0.4530651569366455,0.3005332350730896,0.6650349497795105,1.0,0.0,0.3591955900192261,2592.0,288.0,0.4530652165412903,0.3013041913509369
hgz7gfxl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/86_last_only_0.6833.pth,0.6825000047683716,1.0,0.0,0.3223553001880646,2884.0,321.0,0.44078510999679565,0.30083584785461426,0.6858974099159241,1.0,0.0,0.3223553001880646,2884.0,321.0,0.44078510999679565,0.30233335494995117
hnsnc5xy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/123_last_only_0.6800.pth,0.6800000071525574,1.0,0.0,0.48340317606925964,1926.0,214.0,0.49446773529052734,0.3362380564212799,0.6771561503410339,1.0,0.0,0.4834026098251343,1926.0,214.0,0.494467556476593,0.33483174443244934
f6z65qmr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/92_project_0.6742.pth,0.6741666793823242,1.0,0.0,0.45173928141593933,2061.0,229.0,0.4839131236076355,0.32623809576034546,0.668181836605072,1.0,0.0,0.4517390727996826,2061.0,229.0,0.48391303420066833,0.32334190607070923
a98165s5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/162_last_only_0.6775.pth,0.6775000095367432,1.0,0.0,0.33806630969047546,2754.0,306.0,0.4460221230983734,0.3021799921989441,0.6513985991477966,1.0,0.0,0.33806613087654114,2754.0,306.0,0.44602203369140625,0.29053813219070435
7q3cnq6q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/88_project_0.6700.pth,0.6700000166893005,1.0,0.0,0.48567262291908264,1917.0,213.0,0.4952242076396942,0.3318002223968506,0.6668997406959534,1.0,0.0,0.4856722950935364,1917.0,213.0,0.49522408843040466,0.3302648067474365
fc92ohg5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/131_last_only_0.6758.pth,0.6758333444595337,1.0,0.0,0.4776689112186432,948.0,237.0,0.49255630373954773,0.3328859806060791,0.6667832136154175,1.0,0.0,0.47766879200935364,948.0,237.0,0.49255627393722534,0.3284282684326172
a0tbrags,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/182_last_only_0.6958.pth,0.6966666579246521,1.0,0.0,0.3015984892845154,3087.0,343.0,0.4338662028312683,0.3022601306438446,0.6810023188591003,1.0,0.0,0.3015981614589691,3087.0,343.0,0.43386608362197876,0.29546380043029785
ofc9136y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/69_last_only_0.6683.pth,0.6691666841506958,1.0,0.0,0.5241089463233948,864.0,216.0,0.5080363154411316,0.3399609625339508,0.6689976453781128,1.0,0.0,0.5241089463233948,864.0,216.0,0.5080363154411316,0.33987510204315186
3lym2p52,/usr/xtmp/ppnxt/neurips2024/live/artifacts/3sq8t4ft/143_last_only_0.6842.pth,0.684166669845581,1.0,0.0,0.46779969334602356,968.0,242.0,0.489266574382782,0.33473989367485046,0.664801836013794,1.0,0.0,0.4678000509738922,968.0,242.0,0.48926669359207153,0.32526540756225586


==> data/eval-dogs/run_dogs_report_latest-evaluated-87hmid8s_2024-05-21_14_24_43.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
jn30hh39,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/146_last_only_0.7275.pth,0.7275000214576721,1.0,0.0,0.2092869132757187,4959.0,551.0,0.40309566259384155,0.2932521104812622,0.7355477809906006,1.0,0.0,0.20928683876991272,4959.0,551.0,0.4030956029891968,0.29649606347084045
63qafmn0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/151_last_only_0.7150.pth,0.7149999737739563,1.0,0.0,0.4063461720943451,1729.0,288.0,0.46878206729888916,0.3351791799068451,0.7136363387107849,1.0,0.0,0.40634581446647644,1729.0,288.0,0.4687819480895996,0.33453983068466187
lxgupk9x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/66_last_only_0.7250.pth,0.7250000238418579,1.0,0.0,0.3086443543434143,2897.0,376.0,0.43621477484703064,0.31625571846961975,0.7398601174354553,1.0,0.0,0.30864468216896057,2897.0,376.0,0.4362148940563202,0.32273799180984497
q6kheb9t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/46_last_only_0.7450.pth,0.7450000047683716,1.0,0.0,0.2200707644224167,4716.0,524.0,0.40669023990631104,0.30298423767089844,0.7501165270805359,1.0,0.0,0.22007068991661072,4716.0,524.0,0.40669023990631104,0.3050650656223297
hcse3fh0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/231_last_only_0.7192.pth,0.7191666960716248,1.0,0.0,0.11185714602470398,9265.0,1031.0,0.3706190586090088,0.2665368914604187,0.723543107509613,1.0,0.0,0.11185711622238159,9265.0,1031.0,0.3706190586090088,0.26815885305404663
vt5otoo9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/104_last_only_0.7317.pth,0.7316666841506958,1.0,0.0,0.2515723407268524,477.0,477.0,0.4171907901763916,0.3052445948123932,0.7245920896530151,1.0,0.0,0.25157222151756287,477.0,477.0,0.4171907603740692,0.3022931218147278
5wnkzzfp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/116_last_only_0.7275.pth,0.7275000214576721,1.0,0.0,0.12889859080314636,3668.0,917.0,0.37629956007003784,0.2737579345703125,0.7355477809906006,1.0,0.0,0.12889860570430756,3668.0,917.0,0.37629956007003784,0.27678629755973816
lpn6f8cb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/88_last_only_0.7225.pth,0.7225000262260437,1.0,0.0,0.32575443387031555,3186.0,354.0,0.44191813468933105,0.31928586959838867,0.7278555035591125,1.0,0.0,0.3257542848587036,3186.0,354.0,0.44191810488700867,0.32165253162384033
0cm89khu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/48_last_only_0.6775.pth,0.6783333420753479,1.0,0.0,0.1861417293548584,2540.0,635.0,0.39538058638572693,0.2681998312473297,0.6812354326248169,1.0,0.0,0.18614190816879272,2540.0,635.0,0.3953806757926941,0.26934733986854553
3o8f5kmc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/112_last_only_0.7192.pth,0.7183333039283752,1.0,0.0,0.10441695898771286,4528.0,1132.0,0.36813899874687195,0.264446496963501,0.7213286757469177,1.0,0.0,0.1044168770313263,4528.0,1132.0,0.36813896894454956,0.2655491828918457
mih0r1n4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/44_last_only_0.7425.pth,0.7425000071525574,1.0,0.0,0.1638026386499405,6336.0,704.0,0.38793420791625977,0.2880411446094513,0.7428904175758362,1.0,0.0,0.163802832365036,6336.0,704.0,0.38793429732322693,0.28819265961647034
jqocgij9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/131_last_only_0.6975.pth,0.6974999904632568,1.0,0.0,0.3781733810901642,1555.0,311.0,0.45939111709594727,0.3204253017902374,0.6953380107879639,1.0,0.0,0.37817370891571045,1555.0,311.0,0.4593912363052368,0.31943219900131226
qhmgcold,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/133_last_only_0.7350.pth,0.7350000143051147,1.0,0.0,0.1542416661977768,778.0,778.0,0.3847472369670868,0.2827892303466797,0.749417245388031,1.0,0.0,0.15424157679080963,778.0,778.0,0.3847472071647644,0.2883361876010895
afr4p6pk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/272_last_only_0.7142.pth,0.7141666412353516,1.0,0.0,0.18046487867832184,5751.0,639.0,0.3934882879257202,0.28101620078086853,0.7209790349006653,1.0,0.0,0.18046480417251587,5751.0,639.0,0.3934882581233978,0.2836967706680298
k695gp9u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/321_last_only_0.6850.pth,0.6850000023841858,1.0,0.0,0.17010866105556488,6082.0,678.0,0.3900362253189087,0.2671748101711273,0.7153846025466919,1.0,0.0,0.17010873556137085,6082.0,678.0,0.39003628492355347,0.27902594208717346
zhz51vsf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/73_last_only_0.7358.pth,0.7350000143051147,1.0,0.0,0.1529107242822647,3092.0,773.0,0.38430356979370117,0.2824631333351135,0.7365967631340027,1.0,0.0,0.15291090309619904,3092.0,773.0,0.38430365920066833,0.28307682275772095
rj99ifcm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/101_last_only_0.7333.pth,0.7333333492279053,1.0,0.0,0.23582221567630768,4401.0,489.0,0.4119407534599304,0.3020898997783661,0.7406759858131409,1.0,0.0,0.23582249879837036,4401.0,489.0,0.4119408130645752,0.30511465668678284
ongq5ft7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/188_last_only_0.7333.pth,0.7333333492279053,1.0,0.0,0.18972711265087128,2492.0,623.0,0.3965756893157959,0.29082217812538147,0.7336829900741577,1.0,0.0,0.1897270232439041,2492.0,623.0,0.3965756893157959,0.2909608483314514
kj20ifzc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/96_last_only_0.7175.pth,0.7174999713897705,1.0,0.0,0.28292062878608704,845.0,422.0,0.4276401996612549,0.30683183670043945,0.7199300527572632,1.0,0.0,0.28292080760002136,845.0,422.0,0.42764028906822205,0.30787110328674316
etm9igzk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/148_last_only_0.7258.pth,0.7258333563804626,1.0,0.0,0.12616749107837677,8226.0,914.0,0.3753891885280609,0.27246999740600586,0.7390443086624146,1.0,0.0,0.1261673867702484,8226.0,914.0,0.3753891587257385,0.2774292230606079
pp2782sm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/102_last_only_0.7192.pth,0.7191666960716248,1.0,0.0,0.33927008509635925,1667.0,347.0,0.44642338156700134,0.32105281949043274,0.7210955619812012,1.0,0.0,0.339269757270813,1667.0,347.0,0.4464232623577118,0.32191383838653564
zd5r2jny,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/276_last_only_0.6825.pth,0.6816666722297668,1.0,0.0,0.38311317563056946,2709.0,301.0,0.4610377252101898,0.31427404284477234,0.6855477690696716,1.0,0.0,0.38311347365379333,2709.0,301.0,0.46103784441947937,0.31606346368789673
hpsw0uh3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/82_last_only_0.7400.pth,0.7400000095367432,1.0,0.0,0.4082126319408417,875.0,291.0,0.4694042205810547,0.3473591208457947,0.7363636493682861,1.0,0.0,0.40821248292922974,875.0,291.0,0.4694041609764099,0.34565216302871704
zezadokl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/296_last_only_0.7267.pth,0.7266666889190674,1.0,0.0,0.38253045082092285,1235.0,309.0,0.4608435034751892,0.33487963676452637,0.724708616733551,1.0,0.0,0.38253024220466614,1235.0,309.0,0.46084341406822205,0.33397719264030457
iucbsqt3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/62_last_only_0.7383.pth,0.7383333444595337,1.0,0.0,0.13191963732242584,3584.0,896.0,0.3773065507411957,0.2785780131816864,0.7479020953178406,1.0,0.0,0.1319197714328766,3584.0,896.0,0.37730658054351807,0.28218838572502136
g4qz5pic,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/74_last_only_0.7208.pth,0.7208333611488342,1.0,0.0,0.30861619114875793,1532.0,383.0,0.4362053871154785,0.31443139910697937,0.724708616733551,1.0,0.0,0.3086165189743042,1532.0,383.0,0.43620550632476807,0.3161218762397766
6q69aog0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/181_last_only_0.7267.pth,0.7266666889190674,1.0,0.0,0.20338107645511627,5103.0,567.0,0.40112704038619995,0.29148566722869873,0.727622389793396,1.0,0.0,0.2033812552690506,5103.0,567.0,0.4011270999908447,0.29186904430389404
dpvacovy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/87_last_only_0.7308.pth,0.7308333516120911,1.0,0.0,0.3974445164203644,2052.0,293.0,0.46581482887268066,0.3404330015182495,0.729370653629303,1.0,0.0,0.39744430780410767,2052.0,293.0,0.4658147692680359,0.33975163102149963
71shj5af,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/129_last_only_0.7375.pth,0.737500011920929,1.0,0.0,0.15193292498588562,6831.0,759.0,0.38397765159606934,0.2831835150718689,0.738811194896698,1.0,0.0,0.15193277597427368,6831.0,759.0,0.38397759199142456,0.28368693590164185
obtl9yi9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/89_last_only_0.7333.pth,0.7333333492279053,1.0,0.0,0.3238356113433838,1460.0,365.0,0.4412785470485687,0.3236042857170105,0.7383449673652649,1.0,0.0,0.3238354027271271,1460.0,365.0,0.44127845764160156,0.32581573724746704
rvo1kqux,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/95_last_only_0.7375.pth,0.7383333444595337,1.0,0.0,0.28345322608947754,1668.0,417.0,0.42781776189804077,0.3158721327781677,0.7298368215560913,1.0,0.0,0.2834530174732208,1668.0,417.0,0.4278176724910736,0.31223708391189575
g300xgn4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/144_project_0.7367.pth,0.7366666793823242,1.0,0.0,0.40040650963783264,2592.0,288.0,0.466802179813385,0.3438776135444641,0.728205144405365,1.0,0.0,0.40040624141693115,2592.0,288.0,0.46680209040641785,0.33992767333984375
cxut1pcv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/118_last_only_0.7292.pth,0.7283333539962769,1.0,0.0,0.2650224566459656,1784.0,446.0,0.4216741919517517,0.30711936950683594,0.740559458732605,1.0,0.0,0.26502230763435364,1784.0,446.0,0.42167410254478455,0.3122747540473938
19gc78tj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/65_last_only_0.7217.pth,0.7208333611488342,1.0,0.0,0.32032516598701477,1476.0,369.0,0.44010838866233826,0.3172447979450226,0.7351981401443481,1.0,0.0,0.32032540440559387,1476.0,369.0,0.4401084780693054,0.3235669434070587
m9omgkga,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/87_last_only_0.7075.pth,0.7074999809265137,1.0,0.0,0.4737758934497833,505.0,252.0,0.4912586212158203,0.3475654721260071,0.7138694524765015,1.0,0.0,0.47377631068229675,505.0,252.0,0.49125880002975464,0.3506946563720703
9yzwpqnx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/243_last_only_0.7033.pth,0.70333331823349,1.0,0.0,0.3773524761199951,319.0,318.0,0.45911750197410583,0.32291263341903687,0.7160839438438416,1.0,0.0,0.377352237701416,319.0,318.0,0.45911741256713867,0.3287666141986847
e93lbpji,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/157_last_only_0.7142.pth,0.7141666412353516,1.0,0.0,0.4824490249156952,980.0,245.0,0.49414968490600586,0.3529052138328552,0.7118881344795227,1.0,0.0,0.48244866728782654,980.0,245.0,0.4941495656967163,0.3517792224884033
1c1c9c9v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/282_last_only_0.7033.pth,0.7024999856948853,1.0,0.0,0.37053295969963074,1276.0,319.0,0.4568443298339844,0.32093313336372375,0.716433584690094,1.0,0.0,0.37053295969963074,1276.0,319.0,0.4568443298339844,0.3272986114025116
igb1n0vh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/87hmid8s/296_last_only_0.7100.pth,0.7099999785423279,1.0,0.0,0.5232751965522766,685.0,227.0,0.507758378982544,0.36050844192504883,0.6903263330459595,1.0,0.0,0.5232747793197632,685.0,227.0,0.5077582597732544,0.3505189120769501


==> data/eval-dogs/run_dogs_report_latest-evaluated-gx6v51ma_2024-05-21_14_44_03.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
jddndoat,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/124_last_only_0.8425.pth,0.840833306312561,1.0,0.0,0.22598868608474731,531.0,531.0,0.408662885427475,0.34361737966537476,0.846503496170044,1.0,0.0,0.22598853707313538,531.0,531.0,0.4086628556251526,0.34593454003334045
9m8ojv3d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/92_last_only_0.8317.pth,0.8308333158493042,1.0,0.0,0.2083333283662796,576.0,576.0,0.4027777910232544,0.3346412181854248,0.8326340317726135,1.0,0.0,0.20833328366279602,576.0,576.0,0.402777761220932,0.33536645770072937
t7mo1ex9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/101_last_only_0.8317.pth,0.8316666483879089,1.0,0.0,0.33426186442375183,359.0,359.0,0.4447539746761322,0.3698870539665222,0.8259906768798828,1.0,0.0,0.3342614471912384,359.0,359.0,0.44475382566452026,0.36736249923706055
et5hti3k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/26_last_only_0.8367.pth,0.8366666436195374,1.0,0.0,0.39087948203086853,307.0,307.0,0.463626503944397,0.38790082931518555,0.832400918006897,1.0,0.0,0.39087921380996704,307.0,307.0,0.4636263847351074,0.38592302799224854
h808qc3n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/166_last_only_0.8367.pth,0.8366666436195374,1.0,0.0,0.4095563590526581,293.0,293.0,0.46985214948654175,0.39310961961746216,0.8448718190193176,1.0,0.0,0.40955600142478943,293.0,293.0,0.4698520302772522,0.3969647288322449
wmxq16m9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/56_last_only_0.8392.pth,0.8399999737739563,1.0,0.0,0.12448132783174515,964.0,964.0,0.374827116727829,0.31485477089881897,0.831235408782959,1.0,0.0,0.12448126822710037,964.0,964.0,0.374827116727829,0.31156957149505615
nh8c2xbp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/124_last_only_0.8383.pth,0.8383333086967468,1.0,0.0,0.33149170875549316,362.0,362.0,0.44383057951927185,0.37207797169685364,0.8358974456787109,1.0,0.0,0.33149150013923645,362.0,362.0,0.4438304901123047,0.37099677324295044
72p1emf0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/81_last_only_0.8317.pth,0.8316666483879089,1.0,0.0,0.10600709170103073,1132.0,1132.0,0.3686690330505371,0.30660974979400635,0.845337986946106,1.0,0.0,0.10600703209638596,1132.0,1132.0,0.3686690032482147,0.3116499185562134
ixd1vtki,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/37_last_only_0.8492.pth,0.8491666913032532,1.0,0.0,0.28103044629096985,427.0,427.0,0.4270101487636566,0.3626028001308441,0.8541958332061768,1.0,0.0,0.2810306251049042,427.0,427.0,0.4270102381706238,0.36475035548210144
dbxixzz0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/289_last_only_0.8317.pth,0.8316666483879089,1.0,0.0,0.30927830934524536,388.0,388.0,0.4364261031150818,0.3629610240459442,0.8452214598655701,1.0,0.0,0.3092784583568573,388.0,388.0,0.43642616271972656,0.36887675523757935
cfx7i3gk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/144_last_only_0.8442.pth,0.8441666960716248,1.0,0.0,0.3125,384.0,384.0,0.4375,0.36932292580604553,0.8399766683578491,1.0,0.0,0.3125,384.0,384.0,0.4375,0.3674897849559784
jnqur8kf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/246_last_only_0.8333.pth,0.8333333134651184,1.0,0.0,0.172910675406456,694.0,694.0,0.39097023010253906,0.3258085250854492,0.8458042144775391,1.0,0.0,0.172910675406456,694.0,694.0,0.39097023010253906,0.33068427443504333
0l15ips1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/59_last_only_0.8483.pth,0.8483333587646484,1.0,0.0,0.1340782344341278,895.0,895.0,0.3780260980129242,0.32069215178489685,0.8516317009925842,1.0,0.0,0.13407810032367706,895.0,895.0,0.3780260682106018,0.32193899154663086
6soqsgdm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/94_last_only_0.8292.pth,0.8291666507720947,1.0,0.0,0.23076921701431274,520.0,520.0,0.41025638580322266,0.3401709198951721,0.8300699591636658,1.0,0.0,0.2307693511247635,520.0,520.0,0.4102564752101898,0.3405415713787079
n94wkgou,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/38_last_only_0.8450.pth,0.8450000286102295,1.0,0.0,0.33240994811058044,361.0,361.0,0.44413667917251587,0.3752955198287964,0.8392773866653442,1.0,0.0,0.3324102759361267,361.0,361.0,0.4441367983818054,0.37275397777557373
ofza0y5g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/75_last_only_0.8417.pth,0.8416666388511658,1.0,0.0,0.1916932910680771,626.0,626.0,0.3972311019897461,0.33433616161346436,0.8439394235610962,1.0,0.0,0.1916932612657547,626.0,626.0,0.3972311019897461,0.3352389931678772
sxfi4kap,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/63_last_only_0.8325.pth,0.8324999809265137,1.0,0.0,0.2678571045398712,448.0,448.0,0.4226190447807312,0.3518303334712982,0.8365967273712158,1.0,0.0,0.2678571045398712,448.0,448.0,0.4226190447807312,0.3535616993904114
drpbnvlf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/154_last_only_0.8367.pth,0.8366666436195374,1.0,0.0,0.16853930056095123,712.0,712.0,0.3895131051540375,0.3258926272392273,0.8368298411369324,1.0,0.0,0.16853924095630646,712.0,712.0,0.3895131051540375,0.32595619559288025
otfu206w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/103_last_only_0.8425.pth,0.8424999713897705,1.0,0.0,0.36036035418510437,333.0,333.0,0.4534534811973572,0.3820345401763916,0.8376457095146179,1.0,0.0,0.36036062240600586,333.0,333.0,0.45345354080200195,0.3798334002494812
pcdnym1v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/106_last_only_0.8383.pth,0.8383333086967468,1.0,0.0,0.29197075963020325,411.0,411.0,0.43065690994262695,0.3610340356826782,0.8541958332061768,1.0,0.0,0.2919710576534271,411.0,411.0,0.4306570291519165,0.3678654432296753
drroltag,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/128_last_only_0.8300.pth,0.8308333158493042,1.0,0.0,0.3658536970615387,328.0,328.0,0.45528456568717957,0.3782655894756317,0.8409090638160706,1.0,0.0,0.365853875875473,328.0,328.0,0.45528465509414673,0.3828530013561249
fi2jvnfr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/55_last_only_0.8425.pth,0.8424999713897705,1.0,0.0,0.25263160467147827,475.0,475.0,0.417543888092041,0.3517807126045227,0.8389277458190918,1.0,0.0,0.25263160467147827,475.0,475.0,0.417543888092041,0.35028916597366333
yhytzavf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/200_project_0.8408.pth,0.840833306312561,1.0,0.0,0.39344263076782227,305.0,305.0,0.4644808769226074,0.39055100083351135,0.8466200232505798,1.0,0.0,0.3934423625469208,305.0,305.0,0.46448081731796265,0.39323875308036804
58mco5vw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/212_last_only_0.8275.pth,0.8274999856948853,1.0,0.0,0.2620086967945099,458.0,458.0,0.4206695556640625,0.3481040596961975,0.8399766683578491,1.0,0.0,0.2620086967945099,458.0,458.0,0.4206695556640625,0.3533526062965393
6feb47hx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/66_last_only_0.8167.pth,0.8166666626930237,1.0,0.0,0.4109589159488678,292.0,292.0,0.47031962871551514,0.38409435749053955,0.8124708533287048,1.0,0.0,0.4109589755535126,292.0,292.0,0.4703196883201599,0.3821210265159607
7svxo2rb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/207_last_only_0.8083.pth,0.8083333373069763,1.0,0.0,0.35608312487602234,337.0,337.0,0.45202773809432983,0.3653890788555145,0.7989510297775269,1.0,0.0,0.356082946062088,337.0,337.0,0.45202764868736267,0.3611479699611664
90xmvtij,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/172_last_only_0.8467.pth,0.8458333611488342,1.0,0.0,0.3141360878944397,382.0,382.0,0.43804535269737244,0.370513379573822,0.84300696849823,1.0,0.0,0.3141363859176636,382.0,382.0,0.438045471906662,0.36927539110183716
5sxc32ww,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/45_last_only_0.8300.pth,0.8299999833106995,1.0,0.0,0.4528302848339081,265.0,265.0,0.48427677154541016,0.4019497036933899,0.821212112903595,1.0,0.0,0.45283007621765137,265.0,265.0,0.4842767119407654,0.3976939022541046
7gyel7sf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/136_last_only_0.8058.pth,0.8058333396911621,1.0,0.0,0.5633803009986877,213.0,213.0,0.5211267471313477,0.4199413061141968,0.8050116300582886,1.0,0.0,0.5633808970451355,213.0,213.0,0.5211269855499268,0.4195132851600647
1ddixbcq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/169_last_only_0.8008.pth,0.8008333444595337,1.0,0.0,0.5194805860519409,231.0,231.0,0.5064935684204102,0.4056169390678406,0.8020979166030884,1.0,0.0,0.5194805860519409,231.0,231.0,0.5064935684204102,0.4062574505805969
imgtkb5f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/48_last_only_0.8033.pth,0.8033333420753479,1.0,0.0,0.45977017283439636,261.0,261.0,0.48659008741378784,0.3908940553665161,0.8061771392822266,1.0,0.0,0.45977017283439636,261.0,261.0,0.48659008741378784,0.3922778069972992
253ta093,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/110_last_only_0.8275.pth,0.8274999856948853,1.0,0.0,0.32697543501853943,367.0,367.0,0.4423251748085022,0.36602407693862915,0.8292540907859802,1.0,0.0,0.3269752860069275,367.0,367.0,0.4423251152038574,0.366799920797348
en0phw32,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/87_last_only_0.8133.pth,0.8125,1.0,0.0,0.20618556439876556,582.0,582.0,0.4020618796348572,0.32667526602745056,0.8276223540306091,1.0,0.0,0.2061854898929596,582.0,582.0,0.4020618200302124,0.33275535702705383
y17gxr39,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/92_last_only_0.8275.pth,0.8274999856948853,1.0,0.0,0.36036035418510437,333.0,333.0,0.4534534811973572,0.3752327561378479,0.8292540907859802,1.0,0.0,0.36036062240600586,333.0,333.0,0.45345354080200195,0.3760282099246979
nzhvhud5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/190_last_only_0.8317.pth,0.8316666483879089,1.0,0.0,0.32967036962509155,364.0,364.0,0.4432234764099121,0.36861419677734375,0.8395105004310608,1.0,0.0,0.3296700716018677,364.0,364.0,0.44322335720062256,0.3720906674861908
2f6ho3gj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/84_project_0.8425.pth,0.8424999713897705,1.0,0.0,0.38961032032966614,308.0,308.0,0.46320343017578125,0.3902488648891449,0.8384615182876587,1.0,0.0,0.38961032032966614,308.0,308.0,0.46320343017578125,0.3883782625198364
eu5df2nc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/117_last_only_0.7858.pth,0.7858333587646484,1.0,0.0,0.4761905372142792,252.0,252.0,0.4920635223388672,0.38667991757392883,0.7972028255462646,1.0,0.0,0.47619011998176575,252.0,252.0,0.49206337332725525,0.39227432012557983
n8qvkh3d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/120_last_only_0.8150.pth,0.8149999976158142,1.0,0.0,0.40000006556510925,300.0,300.0,0.46666669845581055,0.3803333640098572,0.8203962445259094,1.0,0.0,0.39999982714653015,300.0,300.0,0.46666663885116577,0.38285157084465027
s1ywgyk8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/16_project_0.8258.pth,0.8258333206176758,1.0,0.0,0.380952388048172,315.0,315.0,0.460317462682724,0.38014549016952515,0.8179486989974976,1.0,0.0,0.3809526562690735,315.0,315.0,0.46031755208969116,0.3765161335468292
9zk2k9lo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/28_last_only_0.8375.pth,0.8374999761581421,1.0,0.0,0.12448132783174515,964.0,964.0,0.374827116727829,0.31391769647598267,0.833566427230835,1.0,0.0,0.12448126822710037,964.0,964.0,0.374827116727829,0.3124432861804962
8447ho8c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gx6v51ma/147_last_only_0.6633.pth,0.6625000238418579,1.0,0.0,1.0526314973831177,114.0,114.0,0.6666666865348816,0.44166669249534607,0.6671328544616699,1.0,0.0,1.0526325702667236,114.0,114.0,0.6666666865348816,0.4447552561759949


==> data/eval-dogs/run_dogs_report_latest-evaluated-o12zm01u_2024-05-21_14_16_29.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
uv5x7rzf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/32_last_only_0.8183.pth,0.8191666603088379,1.0,0.0,0.6269592642784119,1485.0,165.0,0.5423197746276855,0.44425028562545776,0.8043123483657837,1.0,0.0,0.6269596815109253,1485.0,165.0,0.5423198938369751,0.43619459867477417
2mgvfsci,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/51_project_0.8208.pth,0.8199999928474426,1.0,0.0,0.2905850410461426,3204.0,356.0,0.43019503355026245,0.3527599275112152,0.8290209770202637,1.0,0.0,0.2905847132205963,3204.0,356.0,0.4301949143409729,0.35664060711860657
cdc05hr7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/29_last_only_0.8192.pth,0.8191666603088379,1.0,0.0,0.31443241238594055,2961.0,329.0,0.43814414739608765,0.3589130640029907,0.8219113945960999,1.0,0.0,0.3144322633743286,2961.0,329.0,0.43814408779144287,0.3601156175136566
lr8torg5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/131_last_only_0.8133.pth,0.8125,1.0,0.0,0.35919544100761414,2592.0,288.0,0.4530651569366455,0.3681154251098633,0.8093240261077881,1.0,0.0,0.3591955900192261,2592.0,288.0,0.4530652165412903,0.36667656898498535
78b30e3l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/226_last_only_0.7283.pth,0.7283333539962769,1.0,0.0,1.0295125246047974,389.0,111.0,0.6666666865348816,0.48555558919906616,0.7189976572990417,1.0,0.0,1.029512643814087,389.0,111.0,0.6666666865348816,0.4793317914009094
7ntn7mm7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/26_project_0.8050.pth,0.8050000071525574,1.0,0.0,0.1790243238210678,5193.0,578.0,0.39300811290740967,0.31637153029441833,0.8143356442451477,1.0,0.0,0.17902445793151855,5193.0,578.0,0.39300817251205444,0.3200405538082123
21k5etcx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/74_last_only_0.8167.pth,0.8166666626930237,1.0,0.0,0.20444323122501373,4554.0,506.0,0.40148109197616577,0.3278762102127075,0.8222610950469971,1.0,0.0,0.20444315671920776,4554.0,506.0,0.40148109197616577,0.33012229204177856
8ao11uc7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/96_last_only_0.7967.pth,0.7958333492279053,1.0,0.0,0.25060561299324036,3362.0,420.0,0.41686853766441345,0.33175787329673767,0.8048951029777527,1.0,0.0,0.25060585141181946,3362.0,420.0,0.4168686270713806,0.33553552627563477
h609t8n5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/67_last_only_0.8042.pth,0.8041666746139526,1.0,0.0,0.2795899212360382,3330.0,370.0,0.42652997374534607,0.34300118684768677,0.8083916306495667,1.0,0.0,0.27959010004997253,3330.0,370.0,0.42653006315231323,0.3448033332824707
lgwc2yj2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/153_last_only_0.8033.pth,0.8033333420753479,1.0,0.0,0.3579525649547577,2601.0,289.0,0.45265087485313416,0.363629549741745,0.8137528896331787,1.0,0.0,0.3579522371292114,2601.0,289.0,0.4526507556438446,0.36834585666656494
eqzdp8br,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/125_last_only_0.8008.pth,0.8008333444595337,1.0,0.0,0.8679301142692566,641.0,128.0,0.6226434111595154,0.49863359332084656,0.7979021072387695,1.0,0.0,0.8679301142692566,641.0,128.0,0.6226434111595154,0.4968084990978241
d0cycpj1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/51_project_0.8150.pth,0.8149999976158142,1.0,0.0,0.44143614172935486,2077.0,235.0,0.4804787337779999,0.3915901780128479,0.8155011534690857,1.0,0.0,0.44143640995025635,2077.0,235.0,0.48047882318496704,0.39183104038238525
zu8mkc1w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/135_last_only_0.8075.pth,0.8075000047683716,1.0,0.0,0.3088007867336273,3015.0,335.0,0.4362669587135315,0.35228556394577026,0.7991841435432434,1.0,0.0,0.3088010847568512,3015.0,335.0,0.43626701831817627,0.3486576974391937
vmw6tmc4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/126_last_only_0.7992.pth,0.800000011920929,1.0,0.0,0.44208666682243347,2106.0,234.0,0.48069557547569275,0.38455647230148315,0.8053613305091858,1.0,0.0,0.4420865476131439,2106.0,234.0,0.48069554567337036,0.3871335983276367
zexbmn1g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/240_last_only_0.8050.pth,0.8050000071525574,1.0,0.0,0.21824528276920319,4266.0,474.0,0.40608176589012146,0.3268958330154419,0.7907925248146057,1.0,0.0,0.21824531257152557,4266.0,474.0,0.40608176589012146,0.32112643122673035
429vvxyr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/311_last_only_0.7225.pth,0.7225000262260437,1.0,0.0,0.9844133853912354,460.0,115.0,0.6614711284637451,0.47791290283203125,0.7180652618408203,1.0,0.0,0.984413206577301,460.0,115.0,0.6614710688591003,0.4749794006347656
eyyqvdq9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/53_project_0.8250.pth,0.8258333206176758,1.0,0.0,0.21963541209697723,4239.0,471.0,0.40654513239860535,0.33573850989341736,0.8177156448364258,1.0,0.0,0.21963520348072052,4239.0,471.0,0.40654510259628296,0.33243829011917114
fpme973q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/120_last_only_0.8133.pth,0.8133333325386047,1.0,0.0,0.29556652903556824,3150.0,350.0,0.43185552954673767,0.3512424826622009,0.8124708533287048,1.0,0.0,0.29556652903556824,3150.0,350.0,0.43185552954673767,0.3508700430393219
fp08av19,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/72_last_only_0.8183.pth,0.8183333277702332,1.0,0.0,0.2735479176044464,3363.0,379.0,0.424515962600708,0.34739556908607483,0.8150349855422974,1.0,0.0,0.27354809641838074,3363.0,379.0,0.42451605200767517,0.3459954261779785
5j5i7z24,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/161_last_only_0.7992.pth,0.7983333468437195,1.0,0.0,0.5109426379203796,1649.0,206.0,0.5036475658416748,0.40207865834236145,0.7911421656608582,1.0,0.0,0.5109429955482483,1649.0,206.0,0.5036476850509644,0.3984569311141968
4s3k3eg3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/129_last_only_0.8067.pth,0.8066666722297668,1.0,0.0,0.43465662002563477,2142.0,238.0,0.4782188832759857,0.3857632279396057,0.808275043964386,1.0,0.0,0.4346565306186676,2142.0,238.0,0.47821885347366333,0.38653236627578735
n8k4bha5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/110_last_only_0.7458.pth,0.7458333373069763,1.0,0.0,0.5046257376670837,1845.0,205.0,0.5015419721603394,0.37406671047210693,0.7510489225387573,1.0,0.0,0.5046259164810181,1845.0,205.0,0.5015419721603394,0.3766825497150421
zw4y18so,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/33_last_only_0.8225.pth,0.8224999904632568,1.0,0.0,0.3694581687450409,2520.0,280.0,0.4564860761165619,0.37545979022979736,0.8234265446662903,1.0,0.0,0.3694577217102051,2520.0,280.0,0.45648592710494995,0.375882625579834
w6y5u2bm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/60_last_only_0.7958.pth,0.7958333492279053,1.0,0.0,0.3416856825351715,2468.0,308.0,0.4472285509109497,0.35591939091682434,0.8006992936134338,1.0,0.0,0.34168586134910583,2468.0,308.0,0.44722864031791687,0.358095645904541
nrgmq2cz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/29_last_only_0.8125.pth,0.8125,1.0,0.0,0.427715927362442,2121.0,243.0,0.47590529918670654,0.38667306303977966,0.8160839080810547,1.0,0.0,0.4277156591415405,2121.0,243.0,0.47590523958206177,0.3883786201477051
ahw33ipi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/305_last_only_0.7833.pth,0.7833333611488342,1.0,0.0,0.442706435918808,1695.0,242.0,0.48090216517448425,0.37670671939849854,0.7825174927711487,1.0,0.0,0.4427067041397095,1695.0,242.0,0.4809022545814514,0.3763144314289093
qa76b4g0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/243_last_only_0.7775.pth,0.7774999737739563,1.0,0.0,0.6104384660720825,911.0,182.0,0.5368128418922424,0.4173719584941864,0.7659673690795898,1.0,0.0,0.6104390621185303,911.0,182.0,0.5368130207061768,0.4111812710762024
5s75l2bv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/61_project_0.8025.pth,0.8025000095367432,1.0,0.0,0.41078999638557434,2258.0,252.0,0.4702633321285248,0.37738633155822754,0.8013985753059387,1.0,0.0,0.4107898473739624,2258.0,252.0,0.4702633023262024,0.376868337392807
ocn7ryjg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/260_last_only_0.7283.pth,0.7283333539962769,1.0,0.0,0.3478260338306427,345.0,345.0,0.44927534461021423,0.32722222805023193,0.739393949508667,1.0,0.0,0.3478260338306427,345.0,345.0,0.44927534461021423,0.33219146728515625
o67sp7qf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/50_last_only_0.7950.pth,0.7950000166893005,1.0,0.0,0.36284470558166504,2326.0,290.0,0.4542815685272217,0.36115384101867676,0.8031468391418457,1.0,0.0,0.3628444969654083,2326.0,290.0,0.4542815089225769,0.36485475301742554
f58mfeia,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/99_last_only_0.8083.pth,0.8083333373069763,1.0,0.0,0.3544004261493683,2377.0,297.0,0.45146679878234863,0.36493566632270813,0.807692289352417,1.0,0.0,0.3544006049633026,2377.0,297.0,0.4514668881893158,0.364646315574646
4dveu54f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/139_last_only_0.8125.pth,0.8125,1.0,0.0,0.5105080008506775,679.0,226.0,0.5035027265548706,0.40909597277641296,0.8040792346000671,1.0,0.0,0.5105081796646118,679.0,226.0,0.5035027265548706,0.4048560857772827
hmit58sa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/71_last_only_0.8117.pth,0.8116666674613953,1.0,0.0,0.6593407392501831,182.0,182.0,0.553113579750061,0.4489438533782959,0.808857798576355,1.0,0.0,0.6593401432037354,182.0,182.0,0.5531134009361267,0.447390079498291
oqalc8ab,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/164_last_only_0.7592.pth,0.7583333253860474,1.0,0.0,0.6629101037979126,182.0,181.0,0.5543034076690674,0.420346736907959,0.761188805103302,1.0,0.0,0.6629104018211365,182.0,181.0,0.5543035268783569,0.42192962765693665
5qvvun1k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/o12zm01u/185_last_only_0.7933.pth,0.7933333516120911,1.0,0.0,0.8549442887306213,1089.0,121.0,0.6183147430419922,0.49052971601486206,0.7927739024162292,1.0,0.0,0.8549448251724243,1089.0,121.0,0.6183149814605713,0.4901839792728424


==> data/eval-dogs/run_dogs_report_latest-evaluated-vnsrzygi_2024-05-21_12_57_32.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
c6frpczz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/123_project_0.6758.pth,0.6766666769981384,1.0,0.0,0.4494381248950958,267.0,267.0,0.4831460416316986,0.3269288241863251,0.6565268039703369,1.0,0.0,0.4494384527206421,267.0,267.0,0.48314616084098816,0.31719839572906494
zdhwojwu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/65_last_only_0.6667.pth,0.6666666865348816,1.0,0.0,0.41237112879753113,291.0,291.0,0.47079038619995117,0.3138602674007416,0.6592074632644653,1.0,0.0,0.4123709797859192,291.0,291.0,0.4707903265953064,0.3103485107421875
wpbdzmx7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/194_last_only_0.6658.pth,0.6650000214576721,1.0,0.0,0.4958677589893341,242.0,242.0,0.4986225962638855,0.33158403635025024,0.6743589639663696,1.0,0.0,0.4958683252334595,242.0,242.0,0.4986227750778198,0.33625075221061707
e24r4r4p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/166_last_only_0.6642.pth,0.6641666889190674,1.0,0.0,0.345821350812912,347.0,347.0,0.4486071467399597,0.2979499101638794,0.6573426723480225,1.0,0.0,0.345821350812912,347.0,347.0,0.4486071467399597,0.29488861560821533
0ze4vxsk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/229_last_only_0.6758.pth,0.675000011920929,1.0,0.0,0.47808757424354553,251.0,251.0,0.4926958680152893,0.3325697183609009,0.6719114184379578,1.0,0.0,0.47808802127838135,251.0,251.0,0.49269601702690125,0.33104807138442993
y7uklims,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/170_last_only_0.6800.pth,0.6791666746139526,1.0,0.0,0.5150213837623596,233.0,233.0,0.5050071477890015,0.34298402070999146,0.668181836605072,1.0,0.0,0.5150219202041626,233.0,233.0,0.5050073266029358,0.3374367356300354
i3b5k1am,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/279_last_only_0.6717.pth,0.6708333492279053,1.0,0.0,0.5660377144813538,212.0,212.0,0.5220125913619995,0.3501834571361542,0.6660839319229126,1.0,0.0,0.5660373568534851,212.0,212.0,0.52201247215271,0.34770411252975464
oipbixyx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/228_last_only_0.6733.pth,0.6733333468437195,1.0,0.0,0.32520321011543274,369.0,369.0,0.4417344033718109,0.2974345088005066,0.6707459092140198,1.0,0.0,0.3252030611038208,369.0,369.0,0.4417343735694885,0.2962915301322937
72uy3utw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/vnsrzygi/194_last_only_0.6692.pth,0.6691666841506958,1.0,0.0,0.40133777260780334,299.0,299.0,0.46711260080337524,0.31257620453834534,0.6627039909362793,1.0,0.0,0.40133801102638245,299.0,299.0,0.46711266040802,0.3095574378967285


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-1fu8qbq5_2024-05-16_18_21_51.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
69t8noiw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5701.pth,0.868686854839325,0.6552500128746033,0.8195000290870667,0.4952946603298187,2991.0,351.0,0.6566815376281738,0.5704506039619446,0.8467379808425903,0.6610503196716309,0.3009999990463257,0.49529460072517395,2991.0,351.0,0.48578163981437683,0.4113297760486603
ubumypw7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/63_last_only_0.4084.pth,0.8602693676948547,0.8684616088867188,0.0311538465321064,0.5116136074066162,3033.0,337.0,0.47040969133377075,0.4046790599822998,0.8517431616783142,0.871090829372406,0.0003846153849735856,0.5116137862205505,3033.0,337.0,0.4610297381877899,0.3926789164543152


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-1kmev1l5_2024-05-16_19_55_03.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
yjk05ktm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/78_last_only_0.7811.pth,0.7811447978019714,0.5218518376350403,0.8033333420753479,0.3929273188114166,509.0,509.0,0.5727041959762573,0.4473648965358734,0.7478426098823547,0.5234357118606567,0.20000000298023224,0.3929271996021271,509.0,509.0,0.3721209764480591,0.2782879173755646
6s5mf1xn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/217_last_only_0.7761.pth,0.7760942578315735,0.47698715329170227,0.8538461327552795,0.25284454226493835,791.0,791.0,0.5278925895690918,0.4096944034099579,0.7324818968772888,0.47993773221969604,0.381538450717926,0.25284460186958313,791.0,791.0,0.37144026160240173,0.27207326889038086
z33o9r6y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/229_last_only_0.7744.pth,0.7744107842445374,0.43461108207702637,0.9276666641235352,0.23474179208278656,852.0,852.0,0.532339870929718,0.41224974393844604,0.7367966771125793,0.46491482853889465,0.6850000023841858,0.23474189639091492,852.0,852.0,0.461552232503891,0.3400701582431793
8j89ltl7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/277_last_only_0.7778.pth,0.7777777910232544,0.4479762017726898,0.9339285492897034,0.25477707386016846,785.0,785.0,0.5455605983734131,0.4243249297142029,0.7300655841827393,0.45695263147354126,0.6803571581840515,0.2547769844532013,785.0,785.0,0.464028924703598,0.3387715518474579
fcgo1nwe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/268_last_only_0.7744.pth,0.7744107842445374,0.485055536031723,0.8849999904632568,0.2400960475206375,833.0,833.0,0.5367171764373779,0.41563957929611206,0.7329996824264526,0.4625217318534851,0.5113333463668823,0.2400960773229599,833.0,833.0,0.40465039014816284,0.2966085970401764
826wk0a3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/119_last_only_0.7744.pth,0.7727272510528564,0.46000000834465027,0.9314285516738892,0.26917901635169983,743.0,743.0,0.5535358786582947,0.4277322590351105,0.728339672088623,0.4711475372314453,0.6803571581840515,0.2691791355609894,743.0,743.0,0.47356128692626953,0.3449134826660156
zf34p7fb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/259_last_only_0.7761.pth,0.7744107842445374,0.49533334374427795,0.8309999704360962,0.3584229648113251,558.0,558.0,0.5615854263305664,0.4348978102207184,0.7416292428970337,0.5126423239707947,0.1889999955892563,0.35842305421829224,558.0,558.0,0.35335513949394226,0.2620584964752197
br0m3yy0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/123_last_only_0.7744.pth,0.7744107842445374,0.49392858147621155,0.914642870426178,0.23310022056102753,858.0,858.0,0.5472239255905151,0.42377611994743347,0.7350707650184631,0.4936840832233429,0.6053571701049805,0.23310014605522156,858.0,858.0,0.44404715299606323,0.3264060914516449
8y9w1da7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/103_last_only_0.7879.pth,0.7861952781677246,0.5181249976158142,0.7537500262260437,0.4264392554759979,469.0,469.0,0.5661047697067261,0.445068895816803,0.7443907260894775,0.5462207198143005,0.16875000298023224,0.4264392554759979,469.0,469.0,0.38047000765800476,0.2832183539867401
79fd74h9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/76_last_only_0.7795.pth,0.7794612646102905,0.4949999749660492,0.7749999761581421,0.4545454680919647,440.0,440.0,0.5748485326766968,0.4480721652507782,0.7528477907180786,0.5351477265357971,0.22312499582767487,0.4545455276966095,440.0,440.0,0.40427276492118835,0.3043558597564697
9yr9la2h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/202_last_only_0.7744.pth,0.7744107842445374,0.4506547749042511,0.904285728931427,0.2557544708251953,782.0,782.0,0.5368983149528503,0.41577985882759094,0.7350707650184631,0.4611510932445526,0.581428587436676,0.2557544708251953,782.0,782.0,0.4327780604362488,0.3181225061416626
dds0wyyk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/172_last_only_0.7761.pth,0.7760942578315735,0.4673888683319092,0.9146666526794434,0.2293577939271927,872.0,872.0,0.5371377468109131,0.41686952114105225,0.7254055738449097,0.45551496744155884,0.6546666622161865,0.2293577343225479,872.0,872.0,0.4465131163597107,0.3239031136035919
4xavkrx0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/244_last_only_0.7778.pth,0.7777777910232544,0.4675000309944153,0.9176666736602783,0.2506265640258789,798.0,798.0,0.5452644228935242,0.424094557762146,0.723852276802063,0.4627450406551361,0.5643333196640015,0.2506265640258789,798.0,798.0,0.4259016513824463,0.30828988552093506
hhoawrib,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/221_last_only_0.7795.pth,0.7794612646102905,0.4494999647140503,0.9243333339691162,0.23952095210552216,835.0,835.0,0.53778475522995,0.4191823899745941,0.7259233593940735,0.4424688220024109,0.5956666469573975,0.23952101171016693,835.0,835.0,0.42588552832603455,0.3091602623462677
o443f81s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/133_last_only_0.7761.pth,0.7760942578315735,0.4567857086658478,0.928928554058075,0.2706359922885895,739.0,739.0,0.5521167516708374,0.4284946322441101,0.7447359561920166,0.46905791759490967,0.7599999904632568,0.27063584327697754,739.0,739.0,0.49989792704582214,0.3722919523715973
z8wexl6h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/225_last_only_0.7828.pth,0.7828282713890076,0.44894444942474365,0.9423333406448364,0.22624434530735016,884.0,884.0,0.5391740798950195,0.42208072543144226,0.7348981499671936,0.4512414038181305,0.6786666512489319,0.226244255900383,884.0,884.0,0.4520507752895355,0.33221128582954407


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-35u05but_2024-05-16_20_46_25.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
90tvhf7w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/103_last_only_87.7104.pth,0.8771044015884399,0.9680001139640808,0.004000000189989805,0.6461617946624756,1168.0,292.0,0.5393873453140259,0.473099023103714,0.852260947227478,0.965208113193512,0.0,0.646161675453186,1168.0,292.0,0.5371233224868774,0.4577692449092865
wqk7akhj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/121_last_only_87.3737.pth,0.8737373948097229,0.7100000381469727,0.08799999952316284,0.44247791171073914,452.0,452.0,0.41349267959594727,0.3612840175628662,0.8545046448707581,0.7300786972045898,0.0,0.4424780607223511,452.0,452.0,0.39085227251052856,0.3339850902557373
vqtw1wna,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/96_last_only_87.7104.pth,0.8771044015884399,0.7187179923057556,0.06538461893796921,0.42687609791755676,1768.0,442.0,0.4036595821380615,0.3540515899658203,0.8570935726165771,0.7342970967292786,0.004999999888241291,0.42687609791755676,1768.0,442.0,0.3887244164943695,0.3331731855869293
ndas2v6z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/34_last_only_88.2155.pth,0.8821548819541931,0.7934722304344177,0.019166667014360428,0.3571428954601288,560.0,560.0,0.3899272680282593,0.343976229429245,0.8550224304199219,0.8314185738563538,0.0,0.357142835855484,560.0,560.0,0.3961871564388275,0.33874890208244324
sg94guoj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/159_last_only_87.3737.pth,0.872053861618042,0.46692708134651184,0.2240625023841858,0.3129890263080597,639.0,639.0,0.33465954661369324,0.29184114933013916,0.8510528206825256,0.49540528655052185,0.004999999888241291,0.3129890561103821,639.0,639.0,0.2711314558982849,0.23074719309806824
7at4emj4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/241_project_87.3737.pth,0.8737373948097229,0.7169791460037231,0.07500000298023224,0.43103447556495667,3600.0,400.0,0.4076712131500244,0.3561975955963135,0.8596824407577515,0.7165496945381165,0.004999999888241291,0.43103426694869995,3600.0,400.0,0.38419467210769653,0.3302854001522064
carifure,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/167_last_only_87.5421.pth,0.875420868396759,0.7184848189353943,0.041363637894392014,0.4613184630870819,1636.0,409.0,0.4070556163787842,0.35634496808052063,0.8602002263069153,0.7114438414573669,0.004999999888241291,0.4613185524940491,1636.0,409.0,0.39258748292922974,0.3377038538455963
xrgielh6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/274_last_only_87.3737.pth,0.8737373948097229,0.7076281905174255,0.063846156001091,0.4647271931171417,1624.0,406.0,0.412067174911499,0.36003848910331726,0.8570935726165771,0.7390596866607666,0.004999999888241291,0.46472737193107605,1624.0,406.0,0.40292903780937195,0.34534788131713867
ps1ljxyl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/146_last_only_88.0471.pth,0.880471408367157,0.8842222690582275,0.02800000086426735,0.40316078066825867,1872.0,468.0,0.438461035490036,0.3860523998737335,0.8589920401573181,0.9017763733863831,0.0,0.40316063165664673,1872.0,468.0,0.43497902154922485,0.37364351749420166
ngmf9pxz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/185_last_only_87.8788.pth,0.880471408367157,0.9021875858306885,0.0,0.3490157425403595,4446.0,494.0,0.4170677661895752,0.36721622943878174,0.8598549962043762,0.9220554828643799,0.0,0.3490159809589386,4446.0,494.0,0.4236904978752136,0.36431238055229187
re3od4on,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/78_last_only_87.8788.pth,0.8787878751754761,0.7617777585983276,0.049666665494441986,0.3375299274921417,2236.0,559.0,0.3829914331436157,0.3365682363510132,0.8612357378005981,0.7816023230552673,0.0013333333190530539,0.33753007650375366,2236.0,559.0,0.3734886050224304,0.32166174054145813
5ly089qm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/122_last_only_87.3737.pth,0.8737373948097229,0.879687488079071,0.0,0.3728838860988617,2024.0,506.0,0.4175238013267517,0.3648061454296112,0.8583016991615295,0.8870877027511597,0.004999999888241291,0.372884064912796,2024.0,506.0,0.4216572642326355,0.3619091510772705
ymtvk5kw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/266_last_only_87.7104.pth,0.8771044015884399,0.7711458802223206,0.06624999642372131,0.35476088523864746,4374.0,486.0,0.3973855674266815,0.34854862093925476,0.867621660232544,0.7859563231468201,0.004999999888241291,0.3547610640525818,4374.0,486.0,0.38190579414367676,0.3313497304916382
m46mxxw7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/286_last_only_87.7104.pth,0.8771044015884399,0.8467188477516174,0.005625000223517418,0.3225286304950714,2340.0,585.0,0.39162418246269226,0.34349527955055237,0.8655505776405334,0.8573446869850159,0.0,0.32252877950668335,2340.0,585.0,0.393291175365448,0.3404133915901184
zuqd63jk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/195_last_only_87.5421.pth,0.875420868396759,0.8154762387275696,0.03464285656809807,0.3781147301197052,1996.0,499.0,0.4094112813472748,0.3584071695804596,0.8669313192367554,0.7997615933418274,0.0,0.3781147301197052,1996.0,499.0,0.39262545108795166,0.3403792977333069
oxuvcpc4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/59_project_87.3737.pth,0.8737373948097229,0.5930952429771423,0.18928571045398712,0.33388981223106384,599.0,599.0,0.37209028005599976,0.32510918378829956,0.8536416888237,0.6045734286308289,0.0,0.3338897228240967,599.0,599.0,0.31282106041908264,0.2670370936393738
nk19zz04,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/72_last_only_87.7104.pth,0.8771044015884399,0.9015277028083801,0.010416666977107525,0.42687609791755676,1768.0,442.0,0.4462735056877136,0.39142847061157227,0.86037278175354,0.8935531377792358,0.0,0.42687609791755676,1768.0,442.0,0.44014307856559753,0.3786871135234833
byeju87t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/63_last_only_87.3737.pth,0.8737373948097229,0.8161459565162659,0.020625000819563866,0.3310162127017975,2280.0,570.0,0.3892624080181122,0.3401131331920624,0.8482913374900818,0.8219236135482788,0.0,0.3310163617134094,2280.0,570.0,0.38431334495544434,0.32600969076156616
4k55lt2l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/320_last_only_87.8788.pth,0.8787878751754761,0.7638194561004639,0.06708333641290665,0.4202210605144501,1796.0,449.0,0.4170413017272949,0.36649084091186523,0.861753523349762,0.7731230854988098,0.004999999888241291,0.420221209526062,1796.0,449.0,0.39944812655448914,0.34422582387924194
9lxsnbvu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/68_last_only_87.3737.pth,0.872053861618042,0.7584848403930664,0.030909091234207153,0.44923630356788635,1680.0,420.0,0.4128767251968384,0.3600507378578186,0.8498446941375732,0.7825950980186462,0.009999999776482582,0.44923603534698486,1680.0,420.0,0.41394370794296265,0.35178786516189575
679nbxt5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/294_last_only_87.3737.pth,0.8737373948097229,0.9295238256454468,0.0039285714738070965,0.4066362679004669,1856.0,464.0,0.4466962218284607,0.39029520750045776,0.8652054071426392,0.9465705156326294,0.0,0.4066365659236908,1856.0,464.0,0.45106905698776245,0.39026740193367004


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-78pk3isd_2024-05-16_18_34_05.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
ghd4uno4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/73_last_only_0.5962.pth,0.8181818127632141,0.6203333735466003,0.9900000095367432,0.5420054793357849,369.0,369.0,0.7174463272094727,0.5870015621185303,0.7961684465408325,0.6560347676277161,0.9950000047683716,0.5420054793357849,369.0,369.0,0.7310134768486023,0.5820098519325256
5a6otrnp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/72_last_only_0.5964.pth,0.819865345954895,0.6461110711097717,0.9950000047683716,0.5115089416503906,391.0,391.0,0.7175399661064148,0.5882861614227295,0.7985847592353821,0.6690006256103516,1.0,0.5115089416503906,391.0,391.0,0.7268365621566772,0.5804405808448792
47v8kcbt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/100_last_only_0.6329.pth,0.81144779920578,0.6656666994094849,0.9950000047683716,0.6514658331871033,307.0,307.0,0.770710825920105,0.6253916025161743,0.8010010123252869,0.6669326424598694,1.0,0.6514660120010376,307.0,307.0,0.7727996110916138,0.619013249874115


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-7fuzk4mh_2024-05-16_19_54_23.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
37ms9663,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/159_last_only_0.7593.pth,0.7592592835426331,0.47227782011032104,0.9576666951179504,0.1285346895456314,1556.0,1556.0,0.5194931030273438,0.3944299519062042,0.7416292428970337,0.49491146206855774,0.9290000200271606,0.12853476405143738,1556.0,1556.0,0.5174821019172668,0.3837798535823822
y7e7p6ct,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/153_last_only_0.7492.pth,0.747474730014801,0.48172223567962646,0.9639999866485596,0.12610340118408203,1586.0,1586.0,0.5239418745040894,0.3916333019733429,0.7311011552810669,0.5021191239356995,0.9340000152587891,0.12610340118408203,1586.0,1586.0,0.5207408666610718,0.3807142376899719
aef5fl9p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/75_last_only_0.7559.pth,0.755892276763916,0.42178571224212646,0.9646428823471069,0.14609204232692719,1369.0,1369.0,0.5108402371406555,0.38614019751548767,0.7354159355163574,0.43827173113822937,0.9264285564422607,0.1460919827222824,1369.0,1369.0,0.5035974383354187,0.3703535795211792
gtybjtf9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/75_last_only_0.7576.pth,0.7575757503509521,0.42649996280670166,0.9570000171661377,0.23501764237880707,851.0,851.0,0.5395058989524841,0.4087165892124176,0.7276492714881897,0.4236571788787842,0.9194999933242798,0.23501771688461304,851.0,851.0,0.5260583162307739,0.38278594613075256
kqslr3yj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/58_last_only_0.7542.pth,0.7542087435722351,0.40052083134651184,0.9693750143051147,0.2747252881526947,728.0,728.0,0.5482070446014404,0.4134625494480133,0.7468070387840271,0.4242091476917267,0.9487500190734863,0.27472516894340515,728.0,728.0,0.5492281317710876,0.4101674258708954
4sno0262,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/33_last_only_0.7492.pth,0.7491582632064819,0.4674478769302368,0.9793750047683716,0.13840830326080322,1445.0,1445.0,0.5284104347229004,0.39586305618286133,0.7286848425865173,0.47800514101982117,0.9581249952316284,0.13840821385383606,1445.0,1445.0,0.5248461365699768,0.38244742155075073
rdfksj0j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/163_last_only_0.7508.pth,0.7508417367935181,0.4415278136730194,0.981249988079071,0.1895734667778015,1055.0,1055.0,0.5374504327774048,0.4035402238368988,0.7262685298919678,0.45464959740638733,0.9487500190734863,0.18957337737083435,1055.0,1055.0,0.5309910178184509,0.38564205169677734
a8v3ebpk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/216_project_0.7542.pth,0.7542087435722351,0.46505206823349,0.9587500095367432,0.12368583679199219,1617.0,1617.0,0.51582932472229,0.3890429735183716,0.7395581603050232,0.4763564169406891,0.9240624904632568,0.12368583679199219,1617.0,1617.0,0.5080349445343018,0.37572139501571655
xq53teu2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/62_last_only_0.7492.pth,0.7491582632064819,0.45782047510147095,0.9584615230560303,0.1665278822183609,1201.0,1201.0,0.5276033282279968,0.3952583968639374,0.7343803644180298,0.4530918002128601,0.9330769181251526,0.16652783751487732,1201.0,1201.0,0.5175654888153076,0.3800899386405945
sst93bp7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/66_last_only_0.7492.pth,0.7491582632064819,0.45476192235946655,0.9853571653366089,0.19704432785511017,1015.0,1015.0,0.545721173286438,0.40883153676986694,0.7233344912528992,0.4527667164802551,0.9700000286102295,0.19704435765743256,1015.0,1015.0,0.5399370193481445,0.39055508375167847
1q280v1r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/251_last_only_0.7542.pth,0.7542087435722351,0.4377778172492981,0.9775000214576721,0.19138754904270172,1045.0,1045.0,0.5355551242828369,0.40392035245895386,0.7245426177978516,0.46559497714042664,0.9545833468437195,0.19138748943805695,1045.0,1045.0,0.5371886491775513,0.3892160654067993
l755dl53,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/41_last_only_0.7508.pth,0.7508417367935181,0.44950002431869507,0.9629999995231628,0.23337222635746002,857.0,857.0,0.5486240983009338,0.4119298756122589,0.7292026281356812,0.4630528688430786,0.9524999856948853,0.23337240517139435,857.0,857.0,0.5496417880058289,0.4008002281188965
q28tar5h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7492.pth,0.747474730014801,0.4497024118900299,0.9710714221000671,0.16515277326107025,1211.0,1211.0,0.5286421775817871,0.3951466679573059,0.7278218865394592,0.46492862701416016,0.956428587436676,0.1651526540517807,1211.0,1211.0,0.5288366675376892,0.3848989009857178
e5npsqsk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/68_last_only_0.7508.pth,0.7508417367935181,0.47469693422317505,0.9836363792419434,0.2666666805744171,750.0,750.0,0.5750000476837158,0.43173402547836304,0.7279945015907288,0.4683177173137665,0.9645454287528992,0.26666659116744995,750.0,750.0,0.5665099024772644,0.41241610050201416


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-814b02vn_2024-05-16_18_45_02.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
4nmch1j5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/248_last_only_69.0236.pth,0.6902356743812561,0.4203888773918152,0.9333333373069763,0.08417508751153946,2376.0,2376.0,0.4792991280555725,0.33082935214042664,0.6708664298057556,0.4329618811607361,0.8286666870117188,0.08417510241270065,2376.0,2376.0,0.44860124588012695,0.3009515106678009
h3trfdf4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/278_last_only_71.0438.pth,0.7104377150535583,0.4137499928474426,0.9367856979370117,0.1028277650475502,1945.0,1945.0,0.484454482793808,0.34417474269866943,0.6877804398536682,0.42296308279037476,0.8532142639160156,0.10282770544290543,1945.0,1945.0,0.45966836810112,0.3161509037017822
9iyr9ms3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/291_last_only_69.3603.pth,0.6969696879386902,0.42964285612106323,0.8467857241630554,0.08802817016839981,2272.0,2272.0,0.4548189342021942,0.3169950246810913,0.6594753265380859,0.4364818334579468,0.7189285755157471,0.08802813291549683,2272.0,2272.0,0.41447949409484863,0.27333900332450867
vkknoudp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/196_last_only_69.0236.pth,0.68855220079422,0.41055557131767273,0.9154166579246521,0.09546539187431335,2095.0,2095.0,0.4738125503063202,0.32624468207359314,0.6596478819847107,0.4120185971260071,0.8162500262260437,0.09546534717082977,2095.0,2095.0,0.4412446916103363,0.29106613993644714
2uojqnsq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/287_project_69.0236.pth,0.6902356743812561,0.4074999988079071,0.8891666531562805,0.09685230255126953,2065.0,2065.0,0.4645063281059265,0.3206188380718231,0.6598204970359802,0.41414210200309753,0.7329166531562805,0.09685230255126953,2065.0,2065.0,0.41463702917099,0.2735860049724579


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-aedowagf_2024-05-16_18_14_13.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
1xg3egch,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/67_last_only_0.2820.pth,0.7053872346878052,0.3877083659172058,0.4337500035762787,0.3883495032787323,515.0,515.0,0.40326929092407227,0.28446102142333984,0.7100448608398438,0.39040467143058777,0.009999999776482582,0.3883495032787323,515.0,515.0,0.26291805505752563,0.18668361008167267


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-ahrdy5hq_2024-05-16_20_13_01.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
7bgy8hxo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/128_last_only_76.0943.pth,0.7609427571296692,0.46875,0.9741666913032532,0.15444014966487885,1295.0,1295.0,0.5324522852897644,0.4051657021045685,0.7385225892066956,0.480427086353302,0.965833306312561,0.1544400304555893,1295.0,1295.0,0.5335668325424194,0.3940511643886566
xkhmttb3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/323_last_only_76.4310.pth,0.7643097639083862,0.45375004410743713,0.9743750095367432,0.12026458233594894,1663.0,1663.0,0.5161299109458923,0.39448311924934387,0.7366241216659546,0.48070141673088074,0.9418749809265137,0.12026453763246536,1663.0,1663.0,0.5142803192138672,0.37883129715919495
5s30vvs3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/231_last_only_76.4310.pth,0.7643097639083862,0.4161666929721832,0.9746666550636292,0.13504387438297272,1481.0,1481.0,0.5086257457733154,0.3887476325035095,0.7386952042579651,0.43521448969841003,0.9486666917800903,0.13504397869110107,1481.0,1481.0,0.5063084363937378,0.37400761246681213
ct19ek4w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/64_last_only_76.2626.pth,0.7626262903213501,0.4567857086658478,0.977142870426178,0.14695076644420624,1361.0,1361.0,0.5269597768783569,0.401873379945755,0.7431825995445251,0.4560198485851288,0.9521428346633911,0.14695073664188385,1361.0,1361.0,0.5183711647987366,0.3852444291114807
97izrr9j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/70_last_only_75.9259.pth,0.7592592835426331,0.4283333420753479,0.9700000286102295,0.16849197447299957,1187.0,1187.0,0.5222751498222351,0.3965422511100769,0.7259233593940735,0.4293465316295624,0.9510714411735535,0.16849200427532196,1187.0,1187.0,0.516303300857544,0.37479662895202637
ye8vrjqb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/259_last_only_75.7576.pth,0.7575757503509521,0.48597222566604614,0.9837499856948853,0.16778524219989777,1192.0,1192.0,0.5458358526229858,0.4135119915008545,0.7359337210655212,0.47816208004951477,0.9624999761581421,0.16778528690338135,1192.0,1192.0,0.5361491441726685,0.3945702314376831
2oz1d0jj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/189_last_only_76.2626.pth,0.7626262903213501,0.4634615480899811,0.9734615087509155,0.14104372262954712,1418.0,1418.0,0.5259889364242554,0.4011330008506775,0.7411115169525146,0.48701828718185425,0.9449999928474426,0.14104367792606354,1418.0,1418.0,0.5243539810180664,0.3886047601699829
m6oqeaym,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/197_last_only_75.9259.pth,0.7592592835426331,0.4614444673061371,0.9739999771118164,0.13449899852275848,1487.0,1487.0,0.5233144760131836,0.3973313868045807,0.7407662868499756,0.45835620164871216,0.95333331823349,0.13449904322624207,1487.0,1487.0,0.515396237373352,0.3817881643772125
xyhcslr9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/67_last_only_75.7576.pth,0.7592592835426331,0.4283333420753479,0.9700000286102295,0.16849197447299957,1187.0,1187.0,0.5222751498222351,0.3965422511100769,0.7247152328491211,0.4293465316295624,0.9510714411735535,0.16849200427532196,1187.0,1187.0,0.516303300857544,0.3741728663444519
roetssw1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/47_last_only_76.2626.pth,0.7626262903213501,0.500083327293396,0.984000027179718,0.22026431560516357,908.0,908.0,0.5681158900260925,0.43326011300086975,0.7457714676856995,0.5085471272468567,0.9754999876022339,0.22026440501213074,908.0,908.0,0.5681038498878479,0.42367565631866455
fghij3rz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/264_last_only_76.5993.pth,0.7659932374954224,0.42644447088241577,0.9746666550636292,0.12820513546466827,1560.0,1560.0,0.5097720623016357,0.39048194885253906,0.7412840723991394,0.43903154134750366,0.9520000219345093,0.12820519506931305,1560.0,1560.0,0.5064122676849365,0.37539535760879517
z2fjmg3w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/159_last_only_75.7576.pth,0.7575757503509521,0.4937777817249298,0.9756666421890259,0.12202561646699905,1639.0,1639.0,0.5304900407791138,0.4018864035606384,0.7404211163520813,0.5049008131027222,0.9549999833106995,0.12202558666467667,1639.0,1639.0,0.5273088216781616,0.39043059945106506
ozuetmdc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/327_last_only_76.0943.pth,0.7609427571296692,0.4076111316680908,0.9616666436195374,0.14134275913238525,1415.0,1415.0,0.5035402178764343,0.38316527009010315,0.7293752431869507,0.42220643162727356,0.9366666674613953,0.14134268462657928,1415.0,1415.0,0.5000719428062439,0.3647401034832001


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-c3tskyq5_2024-05-16_18_51_45.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
85xa1che,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/65_last_only_0.6331.pth,0.880471408367157,0.489259272813797,0.9900000095367432,0.6578946709632874,304.0,304.0,0.7123847007751465,0.6272343397140503,0.8626164793968201,0.5237880349159241,0.9950000047683716,0.657894492149353,304.0,304.0,0.7255608439445496,0.6258807182312012
0gqivzo3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/67_last_only_0.5341.pth,0.875420868396759,0.4088095426559448,0.8592857122421265,0.5571030974388123,359.0,359.0,0.608399510383606,0.5326056480407715,0.8574387431144714,0.35714486241340637,0.6585714221000671,0.5571026802062988,359.0,359.0,0.5242730379104614,0.44953200221061707
k5xoz99r,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/193_last_only_0.6482.pth,0.875420868396759,0.5520238280296326,0.9850000143051147,0.6825938820838928,293.0,293.0,0.7398726344108582,0.6476999521255493,0.8636520504951477,0.5424035787582397,0.9957143068313599,0.6825941801071167,293.0,293.0,0.7402374148368835,0.6393075585365295


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-g330n8cn_2024-05-16_19_39_16.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
k8ax4kao,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/93_last_only_76.7677.pth,0.7676767706871033,0.762499988079071,0.07374999672174454,0.4900759756565094,1540.0,385.0,0.442108690738678,0.33939656615257263,0.7399033308029175,0.7550241947174072,0.005625000223517418,0.4900760352611542,1540.0,385.0,0.4169084429740906,0.3084719479084015
vjnbzrjh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/63_last_only_77.1044.pth,0.7710437774658203,0.7510256171226501,0.12076923251152039,0.22775931656360626,6813.0,757.0,0.3665180802345276,0.2826014757156372,0.7447359561920166,0.7641977667808533,0.0,0.22775934636592865,6813.0,757.0,0.3306523859500885,0.24624872207641602
6kbnqr0y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_76.9360.pth,0.7676767706871033,0.9393749833106995,0.019999999552965164,0.5337888598442078,2907.0,323.0,0.49772128462791443,0.3820890784263611,0.7461166977882385,0.934386670589447,0.0,0.5337887406349182,2907.0,323.0,0.4893918037414551,0.36514338850975037
xn5mhfu8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/188_last_only_78.6195.pth,0.7861952781677246,0.8410118818283081,0.03999999910593033,0.13771069049835205,11268.0,1252.0,0.3395741879940033,0.266971617937088,0.735588550567627,0.8515269160270691,0.0003571428533177823,0.1377106010913849,11268.0,1252.0,0.3298649191856384,0.24264486134052277
tvnd4nfu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/76_last_only_76.7677.pth,0.7676767706871033,0.6963690519332886,0.1257142871618271,0.2349679321050644,3212.0,803.0,0.3523504436016083,0.27049124240875244,0.7393855452537537,0.6869875192642212,0.0,0.23496797680854797,3212.0,803.0,0.3073185086250305,0.2272268682718277
z8r0ij4m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/119_last_only_76.9360.pth,0.7693602442741394,0.7776191234588623,0.019999999552965164,0.37362226843833923,2020.0,505.0,0.3904138207435608,0.30036887526512146,0.7364515066146851,0.7855400443077087,0.004999999888241291,0.373622328042984,2020.0,505.0,0.38805413246154785,0.285783052444458
ulv1zmvx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_76.7677.pth,0.7659932374954224,0.7862963676452637,0.06611111015081406,0.30188679695129395,2500.0,625.0,0.38476476073265076,0.2947272062301636,0.748187780380249,0.7846632599830627,0.008333333767950535,0.3018866777420044,2500.0,625.0,0.3649611175060272,0.2730594575405121
sqdk41ht,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/35_last_only_77.6094.pth,0.7760942578315735,0.8552778363227844,0.03750000149011612,0.4789271652698517,3240.0,360.0,0.45723503828048706,0.354857474565506,0.7469796538352966,0.8680813312530518,0.0,0.47892749309539795,3240.0,360.0,0.4490029513835907,0.33539608120918274
17k20849,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/54_last_only_76.7677.pth,0.7676767706871033,0.7498332858085632,0.11999999731779099,0.5766348242759705,2691.0,299.0,0.48215603828430176,0.3701399862766266,0.7442181706428528,0.7719061970710754,0.009999999776482582,0.5766348838806152,2691.0,299.0,0.4528470039367676,0.3370169699192047
9j57gslz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/70_last_only_77.4411.pth,0.7744107842445374,0.7985417246818542,0.08624999970197678,0.2349182516336441,6602.0,734.0,0.37323665618896484,0.2890384793281555,0.7421470284461975,0.7907660603523254,0.007499999832361937,0.23491837084293365,6602.0,734.0,0.34439486265182495,0.25559163093566895
x2d0nki2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/187_last_only_77.6094.pth,0.7760942578315735,0.7809523940086365,0.09428571164608002,0.31291070580482483,4959.0,551.0,0.3960496187210083,0.3073718249797821,0.7430099844932556,0.7879492044448853,0.0014285714132711291,0.3129107654094696,4959.0,551.0,0.36742955446243286,0.27300381660461426
anb9fs4v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/79_last_only_76.9360.pth,0.7693602442741394,0.8707576394081116,0.03863636404275894,0.26897624135017395,5769.0,641.0,0.3927900791168213,0.30219706892967224,0.740075945854187,0.8897070288658142,0.004999999888241291,0.26897624135017395,5769.0,641.0,0.3878944516181946,0.2870713472366333
zne4o284,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/149_last_only_77.9461.pth,0.7777777910232544,0.8047727942466736,0.18227273225784302,0.21444500982761383,7236.0,804.0,0.4004969000816345,0.31149759888648987,0.7490507364273071,0.7746571898460388,0.0,0.214445099234581,7236.0,804.0,0.329700767993927,0.24696260690689087
6meh8d7j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/61_last_only_76.7677.pth,0.7676767706871033,0.7772436738014221,0.08192307502031326,0.298293799161911,5202.0,578.0,0.385820209980011,0.2961852252483368,0.7362788915634155,0.7680978178977966,0.003076923079788685,0.2982938885688782,5202.0,578.0,0.35648953914642334,0.26247572898864746
86c18fq4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/55_last_only_76.9360.pth,0.7693602442741394,0.9011905193328857,0.026428570970892906,0.36069831252098083,4302.0,478.0,0.42943915724754333,0.33039340376853943,0.729720413684845,0.8985356688499451,0.0,0.36069849133491516,4302.0,478.0,0.41974472999572754,0.30629628896713257
l0uybtmi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/278_project_76.7677.pth,0.7659932374954224,0.878611147403717,0.028333334252238274,0.27131152153015137,4028.0,670.0,0.3927519917488098,0.30084535479545593,0.740075945854187,0.8884705901145935,0.005833333358168602,0.2713117003440857,4028.0,670.0,0.38853856921195984,0.2875480353832245
0irf1ahe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/199_last_only_76.9360.pth,0.7693602442741394,0.8323959112167358,0.09406249970197678,0.3400666415691376,4563.0,507.0,0.42217501997947693,0.3248046636581421,0.7172937393188477,0.8415566086769104,0.0,0.34006673097610474,4563.0,507.0,0.39387446641921997,0.2825236916542053
567xymtv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/172_last_only_77.1044.pth,0.7710437774658203,0.9010714292526245,0.027142856270074844,0.37585505843162537,2008.0,502.0,0.43468981981277466,0.335164874792099,0.7302381992340088,0.8881335258483887,0.0,0.375855028629303,2008.0,502.0,0.4213294982910156,0.3076708912849426


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-gq39np4m_2024-05-16_20_24_52.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
wbtilbbl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/39_last_only_0.4338.pth,0.8215488195419312,0.5832222104072571,0.9673333168029785,0.30911901593208313,647.0,647.0,0.6198915243148804,0.5092711448669434,0.7973765730857849,0.6034364700317383,0.8133333325386047,0.3091190457344055,647.0,647.0,0.5752962827682495,0.45872777700424194
l2wnc3cw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/45_last_only_0.4515.pth,0.816498339176178,0.5743749737739563,0.9633333086967468,0.40567949414253235,493.0,493.0,0.6477959156036377,0.528924286365509,0.8060061931610107,0.5571547150611877,0.8054166436195374,0.4056796729564667,493.0,493.0,0.5894169807434082,0.4750737249851227
cyzb3n9x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/51_last_only_81.8182.pth,0.8181818127632141,0.5306060910224915,0.9422727227210999,0.42918452620506287,466.0,466.0,0.6340211629867554,0.5187445878982544,0.792371392250061,0.5438840389251709,0.6518181562423706,0.4291844069957733,466.0,466.0,0.541628897190094,0.42917123436927795
ate2fi4n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/39_last_only_82.1549.pth,0.8215488195419312,0.5498076677322388,0.949999988079071,0.35650622844696045,561.0,561.0,0.6187713146209717,0.5083508491516113,0.8004832863807678,0.5380646586418152,0.7900000214576721,0.3565063178539276,561.0,561.0,0.5615236759185791,0.4494903087615967
lb7cuxh2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/42_last_only_81.6498.pth,0.816498339176178,0.5767949223518372,0.9753845930099487,0.35971224308013916,556.0,556.0,0.6372972726821899,0.5203521847724915,0.8011736273765564,0.5451191663742065,0.8657692074775696,0.3597124218940735,556.0,556.0,0.5902003049850464,0.4728529155254364
sb7s04as,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/54_last_only_82.1549.pth,0.8215488195419312,0.5744871497154236,0.9738461375236511,0.39603960514068604,505.0,505.0,0.6481243371963501,0.5324657559394836,0.8060061931610107,0.5804909467697144,0.8442307710647583,0.39603978395462036,505.0,505.0,0.6069204807281494,0.48918166756629944
tw1k8lcv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/22_project_81.6498.pth,0.816498339176178,0.5629166960716248,0.9762499928474426,0.39447733759880066,507.0,507.0,0.6445480585098267,0.5262724161148071,0.8008284568786621,0.5798368453979492,0.8641666769981384,0.39447733759880066,507.0,507.0,0.6128270030021667,0.49076929688453674
ga2dsk88,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/154_last_only_82.3232.pth,0.8232323527336121,0.5724999904632568,0.9474999904632568,0.5524861812591553,362.0,362.0,0.6908287405967712,0.568712592124939,0.7928891777992249,0.5791500806808472,0.7425000071525574,0.5524863600730896,362.0,362.0,0.6247121691703796,0.49532753229141235
72pcin0q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/27_last_only_81.9865.pth,0.819865345954895,0.6222435832023621,0.9673076868057251,0.2976190745830536,672.0,672.0,0.6290568113327026,0.5157418847084045,0.8023817539215088,0.6329501867294312,0.7638461589813232,0.29761892557144165,672.0,672.0,0.5648051500320435,0.45318934321403503
algficly,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/91_last_only_81.6498.pth,0.816498339176178,0.5587499737739563,0.9429166913032532,0.317965030670166,629.0,629.0,0.6065438985824585,0.49524208903312683,0.8011736273765564,0.5662042498588562,0.6875,0.3179647922515869,629.0,629.0,0.5238897204399109,0.4197266399860382
k66vzyv5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/68_last_only_82.8283.pth,0.8299663066864014,0.5785833597183228,0.9559999704360962,0.4739336669445038,422.0,422.0,0.6695057153701782,0.5556671619415283,0.7951328754425049,0.5880451798439026,0.7229999899864197,0.47393375635147095,422.0,422.0,0.594992995262146,0.473098486661911
xtbmpjzy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/72_last_only_81.8182.pth,0.8181818127632141,0.562666654586792,0.9509999752044678,0.3412969410419464,586.0,586.0,0.6183211803436279,0.5058991312980652,0.8066965937614441,0.5566758513450623,0.8143333196640015,0.34129709005355835,586.0,586.0,0.5707687735557556,0.46043723821640015
daepzcx6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/69_last_only_83.1650.pth,0.8316498398780823,0.5472222566604614,0.9670833349227905,0.4098360538482666,488.0,488.0,0.6413805484771729,0.5334040522575378,0.8070417642593384,0.5455268025398254,0.84375,0.4098358750343323,488.0,488.0,0.5997042655944824,0.48398637771606445
ai51f19b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/91_last_only_82.1549.pth,0.8215488195419312,0.5125595331192017,0.949999988079071,0.36036035418510437,555.0,555.0,0.6076399683952332,0.49920588731765747,0.790127694606781,0.5431386232376099,0.7157142758369446,0.36036041378974915,555.0,555.0,0.5397378206253052,0.426461786031723
8cq9zs41,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/64_last_only_81.9865.pth,0.819865345954895,0.5569999814033508,0.9309999942779541,0.35650622844696045,561.0,561.0,0.6148354411125183,0.5040822625160217,0.7975491881370544,0.5599290132522583,0.7866666913032532,0.3565063178539276,561.0,561.0,0.5677007436752319,0.45276927947998047
dnv4yi3r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/27_last_only_82.4916.pth,0.8232323527336121,0.5600757598876953,0.9845454692840576,0.42918452620506287,466.0,466.0,0.6579352617263794,0.5416336059570312,0.7951328754425049,0.5925465226173401,0.8672727346420288,0.4291844069957733,466.0,466.0,0.6296678781509399,0.5006696581840515


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-iu6j3x5w_2024-05-16_21_32_29.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
zd7tdx5n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/118_last_only_88.3838.pth,0.8838383555412292,0.47219693660736084,0.9804545640945435,0.45146727561950684,443.0,443.0,0.6347062587738037,0.5609777569770813,0.8572661280632019,0.49206942319869995,0.982272744178772,0.45146748423576355,443.0,443.0,0.6419365406036377,0.5503104329109192
2g9xn38u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/153_last_only_88.2155.pth,0.8821548819541931,0.45184525847435,0.9850000143051147,0.4651162922382355,430.0,430.0,0.6339871883392334,0.5592749118804932,0.8622713088989258,0.4794924557209015,0.9892857074737549,0.4651164710521698,430.0,430.0,0.644631564617157,0.5558472871780396
2ozt8czx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/307_last_only_88.2155.pth,0.8821548819541931,0.48645833134651184,0.9887499809265137,0.6644518375396729,301.0,301.0,0.7132200598716736,0.6291705369949341,0.844149112701416,0.4985150992870331,0.9649999737739563,0.6644516587257385,301.0,301.0,0.7093222141265869,0.598773717880249
n6infkb3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/60_last_only_88.5522.pth,0.8855218887329102,0.5169791579246521,0.9850000143051147,0.5586591362953186,358.0,358.0,0.6868795156478882,0.6082468628883362,0.8564031720161438,0.5251860618591309,0.9950000047683716,0.558659017086029,358.0,358.0,0.6929483413696289,0.5934431552886963
m5ueseym,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/223_last_only_88.2155.pth,0.8821548819541931,0.4451041519641876,0.984375,0.6644518375396729,301.0,301.0,0.6979770064353943,0.6157238483428955,0.8570935726165771,0.4814802408218384,0.9950000047683716,0.6644516587257385,301.0,301.0,0.7136440277099609,0.6116597056388855
ft9n9m2s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/79_last_only_88.7205.pth,0.8872053623199463,0.4523485004901886,0.9827272891998291,0.5361929535865784,373.0,373.0,0.6570895910263062,0.5829734206199646,0.8564031720161438,0.47173771262168884,0.9745454788208008,0.5361933708190918,373.0,373.0,0.6608255505561829,0.565933108329773
badllrvz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/112_last_only_88.2155.pth,0.8838383555412292,0.41564106941223145,0.9757692217826843,0.54347825050354,368.0,368.0,0.6449629068374634,0.5700429677963257,0.8598549962043762,0.4567791223526001,0.9553846120834351,0.5434780716896057,368.0,368.0,0.6518806219100952,0.5605227947235107
pklgpkot,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/139_last_only_88.3838.pth,0.8838383555412292,0.39032047986984253,0.9673076868057251,0.25,800.0,800.0,0.5358760356903076,0.47362780570983887,0.8645150065422058,0.4175369441509247,0.9180769324302673,0.25,800.0,800.0,0.5285379886627197,0.4569290280342102
03d5zouv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/133_last_only_88.3838.pth,0.8838383555412292,0.4149242341518402,0.9854545593261719,0.6711409687995911,298.0,298.0,0.690506637096405,0.6102962493896484,0.8507076501846313,0.4701574146747589,0.9818181991577148,0.6711411476135254,298.0,298.0,0.7077056169509888,0.6020506024360657
0oj1hnjn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/156_last_only_89.0572.pth,0.8905723690986633,0.46785715222358704,0.9850000143051147,0.6230530142784119,321.0,321.0,0.6919700503349304,0.6162493824958801,0.8565757870674133,0.4905388653278351,0.9950000047683716,0.6230529546737671,321.0,321.0,0.7028639316558838,0.6020562052726746
2c1bnik6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/222_last_only_88.3838.pth,0.8838383555412292,0.4062962830066681,0.9755555391311646,0.3802281320095062,526.0,526.0,0.5873600244522095,0.5191313028335571,0.8655505776405334,0.4419199824333191,0.949999988079071,0.38022807240486145,526.0,526.0,0.5907160639762878,0.5112946033477783
xisy54vs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/135_last_only_88.5522.pth,0.8855218887329102,0.49142852425575256,0.9785714149475098,0.5952381491661072,336.0,336.0,0.6884126663208008,0.6096044778823853,0.8660683631896973,0.5269280672073364,0.9950000047683716,0.5952378511428833,336.0,336.0,0.7057220339775085,0.6112035512924194
apbnz2ra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/71_last_only_88.2155.pth,0.8821548819541931,0.5223610997200012,0.9900000095367432,0.49504950642585754,404.0,404.0,0.6691368818283081,0.5902823805809021,0.8648601770401001,0.5501745343208313,1.0,0.4950498938560486,404.0,404.0,0.68174147605896,0.5896110534667969
4hdlme1q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/124_last_only_88.2155.pth,0.8821548819541931,0.4047222435474396,0.9766666889190674,0.3802281320095062,526.0,526.0,0.587205708026886,0.5180063843727112,0.8652054071426392,0.43963009119033813,0.9561111330986023,0.38022807240486145,526.0,526.0,0.5919897556304932,0.5121927261352539
oqv0uyjh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/252_last_only_88.2155.pth,0.8821548819541931,0.48233330249786377,0.9950000047683716,0.643086850643158,311.0,311.0,0.7068066596984863,0.6235129237174988,0.8579565286636353,0.5178675651550293,0.9850000143051147,0.6430867910385132,311.0,311.0,0.7153181433677673,0.6137118935585022
qet6y6ma,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/57_project_88.2155.pth,0.880471408367157,0.44015154242515564,0.9900000095367432,0.5571030974388123,359.0,359.0,0.6624182462692261,0.5832403302192688,0.8572661280632019,0.4689343273639679,0.9854545593261719,0.5571026802062988,359.0,359.0,0.6704971790313721,0.5747945308685303
a7xem86n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/95_last_only_89.3939.pth,0.8905723690986633,0.44583332538604736,0.9837499856948853,0.4672897160053253,428.0,428.0,0.6322910189628601,0.5631009340286255,0.8660683631896973,0.4749421179294586,0.9887499809265137,0.4672895073890686,428.0,428.0,0.6436605453491211,0.5574540495872498
i8wu9ynu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/134_last_only_89.5623.pth,0.8956229090690613,0.5095238089561462,0.9900000095367432,0.5208333134651184,384.0,384.0,0.6734523773193359,0.6031593680381775,0.863997220993042,0.512136697769165,0.9950000047683716,0.5208335518836975,384.0,384.0,0.675990104675293,0.5840535759925842
27d3sk9z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/133_last_only_89.3939.pth,0.8939393758773804,0.4426666498184204,0.9900000095367432,0.5509641766548157,363.0,363.0,0.661210298538208,0.5910819172859192,0.8589920401573181,0.4631880521774292,0.9900000095367432,0.5509642958641052,363.0,363.0,0.6680507659912109,0.5738502740859985
m4pnri01,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/202_last_only_88.3838.pth,0.8838383555412292,0.45104163885116577,0.9800000190734863,0.45045045018196106,444.0,444.0,0.6271640658378601,0.5543116331100464,0.8657231330871582,0.45707181096076965,0.9893749952316284,0.4504507780075073,444.0,444.0,0.6322991847991943,0.5473960041999817
lkx5iltv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/245_last_only_88.2155.pth,0.8821548819541931,0.43740740418434143,0.995555579662323,0.5420054793357849,369.0,369.0,0.658322811126709,0.5807426571846008,0.8589920401573181,0.49079063534736633,0.9794444441795349,0.5420054793357849,369.0,369.0,0.670746922492981,0.5761662721633911
shjfcdiu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/163_last_only_88.8889.pth,0.8872053623199463,0.4454166889190674,0.981249988079071,0.36297640204429626,551.0,551.0,0.5965477228164673,0.5292603373527527,0.8539868593215942,0.457734614610672,0.9584375023841858,0.3629762530326843,551.0,551.0,0.5930494666099548,0.5064564347267151
s44oz9kc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/144_last_only_88.2155.pth,0.8821548819541931,0.4075757563114166,0.9750000238418579,0.42462846636772156,471.0,471.0,0.6024014353752136,0.531411349773407,0.8534691333770752,0.4327002763748169,0.9436363577842712,0.4246286153793335,471.0,471.0,0.6003217697143555,0.5123561024665833
34pgstce,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/164_last_only_88.3838.pth,0.8838383555412292,0.3598809242248535,0.9621428847312927,0.28901734948158264,692.0,692.0,0.5370137095451355,0.4746333062648773,0.8652054071426392,0.376852810382843,0.9328571557998657,0.2890174388885498,692.0,692.0,0.5329091548919678,0.46107587218284607


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-ksdpctcy_2024-05-16_20_07_21.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
mkdbrr5h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/46_last_only_0.7761.pth,0.7760942578315735,0.5395512580871582,0.9873076677322388,0.3430531322956085,583.0,583.0,0.623304009437561,0.4837426543235779,0.7618225812911987,0.5442176461219788,0.9553846120834351,0.3430531919002533,583.0,583.0,0.6142184734344482,0.467925488948822
vxw1mfv4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/222_last_only_0.7795.pth,0.7794612646102905,0.5282576084136963,0.9695454835891724,0.3968254029750824,504.0,504.0,0.6315428614616394,0.49226319789886475,0.7713151574134827,0.533092737197876,0.878636360168457,0.3968256115913391,504.0,504.0,0.6028515696525574,0.4649885594844818
n3k412b2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/181_last_only_0.7795.pth,0.7794612646102905,0.5176852345466614,0.972777783870697,0.4672897160053253,428.0,428.0,0.6525842547416687,0.5086641311645508,0.7683810591697693,0.5244442820549011,0.9144444465637207,0.4672895073890686,428.0,428.0,0.6353927850723267,0.4882237911224365
l6gp7a0z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/74_last_only_0.7761.pth,0.7760942578315735,0.5451666116714478,0.9700000286102295,0.35087719559669495,570.0,570.0,0.6220146417617798,0.48274198174476624,0.7673455476760864,0.5500569939613342,0.8075000047683716,0.35087719559669495,570.0,570.0,0.5694780945777893,0.4369864761829376
138jv8l2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/142_last_only_0.7795.pth,0.7794612646102905,0.5058333873748779,0.9860000014305115,0.2985074520111084,670.0,670.0,0.5967803001403809,0.4651671350002289,0.7668277621269226,0.5091071128845215,0.9413333535194397,0.2985076308250427,670.0,670.0,0.5829827189445496,0.44704732298851013
c4n21blv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/157_last_only_0.7795.pth,0.7794612646102905,0.5051785707473755,0.9642857313156128,0.3472222089767456,576.0,576.0,0.6055622100830078,0.4720122814178467,0.7685536742210388,0.5161925554275513,0.9474999904632568,0.34722211956977844,576.0,576.0,0.603638231754303,0.46392837166786194
sb7yuhbc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/65_last_only_0.7778.pth,0.7777777910232544,0.5002272725105286,0.9740909337997437,0.43478259444236755,460.0,460.0,0.6363669633865356,0.49495208263397217,0.7659648060798645,0.5087397694587708,0.9154545664787292,0.434782475233078,460.0,460.0,0.6196589469909668,0.4746369421482086
swovamlf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/88_last_only_0.7778.pth,0.7777777910232544,0.5006060600280762,0.9549999833106995,0.49140048027038574,407.0,407.0,0.649002194404602,0.5047795176506042,0.7637211084365845,0.49102783203125,0.8718181848526001,0.49140027165412903,407.0,407.0,0.6180821061134338,0.47204235196113586
yy3neulr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/39_last_only_0.7778.pth,0.7777777910232544,0.5352272987365723,0.9668181538581848,0.4140786826610565,483.0,483.0,0.6387080550193787,0.4967729449272156,0.7709699869155884,0.5272429585456848,0.8968181610107422,0.41407838463783264,483.0,483.0,0.6127132177352905,0.4723834991455078
5gfh18x4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/62_last_only_0.7761.pth,0.7760942578315735,0.5170833468437195,0.965499997138977,0.48426151275634766,413.0,413.0,0.655614972114563,0.508819043636322,0.7637211084365845,0.5097690224647522,0.8740000128746033,0.484261155128479,413.0,413.0,0.6226767301559448,0.4755513668060303
lvgd8xuq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/307_last_only_0.7761.pth,0.7760942578315735,0.5087500214576721,0.9721428751945496,0.3663003742694855,546.0,546.0,0.6157311201095581,0.47786539793014526,0.768035888671875,0.5008334517478943,0.9517857432365417,0.3663005232810974,546.0,546.0,0.6063065528869629,0.46566519141197205
29x5y2gc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/32_last_only_0.7828.pth,0.7828282713890076,0.5340476632118225,0.9803571701049805,0.3344481289386749,598.0,598.0,0.6162843704223633,0.4824448227882385,0.7552640438079834,0.539247453212738,0.9367856979370117,0.33444803953170776,598.0,598.0,0.6034937500953674,0.45579713582992554
94ows5ez,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/257_last_only_0.7778.pth,0.7777777910232544,0.4995555877685547,0.9936666488647461,0.31999996304512024,625.0,625.0,0.6044074296951294,0.4700946807861328,0.768035888671875,0.4984301030635834,0.9523333311080933,0.3199998736381531,625.0,625.0,0.5902544260025024,0.45333659648895264
w8nd90a8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/47_last_only_0.7811.pth,0.7811447978019714,0.5302082896232605,0.9771875143051147,0.2985074520111084,670.0,670.0,0.6019677519798279,0.47022396326065063,0.7690714597702026,0.5393902063369751,0.9215624928474426,0.2985076308250427,670.0,670.0,0.58648681640625,0.4510502815246582


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-oexnj6n3_2024-05-16_19_35_43.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
n1t1iq3d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/74_project_76.5993.pth,0.7659932374954224,0.9771667122840881,0.0010000000474974513,0.35846146941185,4328.0,481.0,0.44554275274276733,0.3412827253341675,0.7583707571029663,0.9680560231208801,0.0,0.3584614098072052,4328.0,481.0,0.44217249751091003,0.33533069491386414
s5yhfoil,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/81_last_only_76.7677.pth,0.7676767706871033,0.82962965965271,0.05833333358168602,0.5131626129150391,3023.0,336.0,0.46704185009002686,0.3585371673107147,0.7571625709533691,0.8460575938224792,0.0,0.5131626129150391,3023.0,336.0,0.4530734419822693,0.3430502414703369
3daz8cuv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/86_last_only_78.1145.pth,0.7811447978019714,0.8106061220169067,0.026363635435700417,0.3483106791973114,4455.0,495.0,0.39509350061416626,0.3086252212524414,0.7537107467651367,0.8233917951583862,0.009545454755425453,0.34831053018569946,4455.0,495.0,0.39374929666519165,0.2967730760574341
7e8h1ymb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/78_last_only_77.1044.pth,0.7710437774658203,0.9721970558166504,0.00909090880304575,0.5379524827003479,2566.0,327.0,0.506413459777832,0.39046695828437805,0.7697618007659912,0.9783419370651245,0.0,0.5379524827003479,2566.0,327.0,0.5054315328598022,0.38906189799308777
cvhoh6ul,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/68_last_only_76.2626.pth,0.7626262903213501,0.8702777624130249,0.019999999552965164,0.45612117648124695,3402.0,378.0,0.44879966974258423,0.3422664403915405,0.770279586315155,0.9033127427101135,0.009999999776482582,0.4561213254928589,3402.0,378.0,0.4564780592918396,0.3516157269477844
ajg5csig,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/32_last_only_76.2626.pth,0.7626262903213501,0.8897778391838074,0.01366666704416275,0.30843254923820496,5031.0,559.0,0.4039590060710907,0.30806976556777954,0.7521573901176453,0.9090667366981506,0.0,0.3084324598312378,5031.0,559.0,0.40583309531211853,0.3052503764629364
5vfa262s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/40_last_only_77.7778.pth,0.7777777910232544,0.7969872355461121,0.048076923936605453,0.2652519941329956,5850.0,650.0,0.3701053559780121,0.2878597378730774,0.7664825916290283,0.8056631088256836,0.003846153849735856,0.26525208353996277,5850.0,650.0,0.3582538068294525,0.27459532022476196
kqoqffyw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/71_last_only_76.5993.pth,0.7659932374954224,0.8561111092567444,0.029999999329447746,0.43649062514305115,3555.0,395.0,0.44086724519729614,0.33770132064819336,0.7664825916290283,0.866408109664917,0.0,0.43649083375930786,3555.0,395.0,0.43429964780807495,0.3328831195831299
kca2s2gu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/74_last_only_76.2626.pth,0.7626262903213501,0.8799167275428772,0.057999998331069946,0.39453956484794617,3933.0,437.0,0.4441520869731903,0.3387220501899719,0.7483603954315186,0.8883259296417236,0.009999999776482582,0.39453941583633423,3933.0,437.0,0.43095511198043823,0.3225097358226776
8bo6dwau,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/139_last_only_76.7677.pth,0.7676767706871033,0.9958332180976868,0.009999999776482582,0.44551369547843933,3483.0,387.0,0.4837822914123535,0.37138843536376953,0.7587159276008606,0.9977863430976868,0.0,0.4455133378505707,3483.0,387.0,0.4810999035835266,0.36501815915107727
k06ytp52,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/125_last_only_77.6094.pth,0.7760942578315735,0.8253571391105652,0.06285714358091354,0.45612117648124695,3402.0,378.0,0.4481118321418762,0.34777700901031494,0.7544010877609253,0.8144468665122986,0.007857142947614193,0.4561213254928589,3402.0,378.0,0.42614173889160156,0.3214817941188812
w3ny1bpj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/60_last_only_76.2626.pth,0.7626262903213501,0.9789744019508362,0.029999999329447746,0.44923630356788635,1680.0,420.0,0.4860702455043793,0.3706899583339691,0.7633758783340454,0.9787930250167847,0.0,0.44923603534698486,1680.0,420.0,0.47600969672203064,0.3633743226528168
557org6n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/72_last_only_77.4411.pth,0.7744107842445374,0.7379487156867981,0.054230768233537674,0.3900764286518097,3978.0,442.0,0.3940853476524353,0.30518394708633423,0.7656196355819702,0.7491839528083801,0.0007692307699471712,0.39007630944252014,3978.0,442.0,0.38000985980033875,0.2909429967403412
bed5vf39,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/112_last_only_77.6094.pth,0.7760942578315735,0.9128788113594055,0.014999999664723873,0.30898526310920715,5022.0,558.0,0.41228803992271423,0.3199743926525116,0.7462892532348633,0.9282702207565308,0.004999999888241291,0.3089854121208191,5022.0,558.0,0.4140852093696594,0.3090273439884186
sso6wi5v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/39_last_only_78.1145.pth,0.7811447978019714,0.7670833468437195,0.07343749701976776,0.2388002723455429,6498.0,722.0,0.3597736954689026,0.2810353636741638,0.7602692246437073,0.7619756460189819,0.0,0.23880010843276978,6498.0,722.0,0.33359193801879883,0.2536196708679199
qriwyppa,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/94_last_only_76.2626.pth,0.7626262903213501,0.8386363387107849,0.03500000014901161,0.5226572155952454,1444.0,361.0,0.46543118357658386,0.35495007038116455,0.7568174004554749,0.8703959584236145,0.009999999776482582,0.5226573348045349,1444.0,361.0,0.46768444776535034,0.35395172238349915


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-r51clnkw_2024-05-16_19_53_24.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
pb8pyt3j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/318_last_only_76.7677.pth,0.7676767706871033,0.386904776096344,0.30321428179740906,0.16260160505771637,1230.0,1230.0,0.2842402160167694,0.21820461750030518,0.7354159355163574,0.3806796371936798,0.007499999832361937,0.1626015603542328,1230.0,1230.0,0.1835937350988388,0.1350177526473999
txfpu4my,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/78_last_only_75.2525.pth,0.752525269985199,0.39629629254341125,0.49166667461395264,0.3063763678073883,2572.0,643.0,0.39811310172080994,0.29959017038345337,0.7397307753562927,0.40171873569488525,0.015555555932223797,0.3063763678073883,2572.0,643.0,0.24121688306331635,0.1784355491399765
2272jerc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/212_last_only_75.4209.pth,0.7542087435722351,0.34684526920318604,0.238571435213089,0.16722406446933746,1196.0,1196.0,0.25088024139404297,0.18921607732772827,0.7257508039474487,0.3804086744785309,0.009285714477300644,0.16722401976585388,1196.0,1196.0,0.18563947081565857,0.13472799956798553
v02cdnxm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/103_last_only_74.9158.pth,0.747474730014801,0.3663889169692993,0.4675000011920929,0.5031285881996155,3438.0,382.0,0.44567251205444336,0.3331289291381836,0.7281670570373535,0.37266889214515686,0.004999999888241291,0.5031284689903259,3438.0,382.0,0.29359912872314453,0.2137892097234726
9vfqulpx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/82_last_only_76.0943.pth,0.7609427571296692,0.4869999587535858,0.32633334398269653,0.1991911083459854,3956.0,989.0,0.3375081419944763,0.2568243741989136,0.7409389019012451,0.5046930313110352,0.0016666667070239782,0.1991911083459854,3956.0,989.0,0.23518359661102295,0.17425668239593506
xne92psz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/94_last_only_74.9158.pth,0.7491582632064819,0.4186539053916931,0.3365384638309479,0.19627083837985992,1019.0,1019.0,0.3171544075012207,0.23759885132312775,0.7364515066146851,0.43285953998565674,0.007692307699471712,0.1962709128856659,1019.0,1019.0,0.21227428317070007,0.15632972121238708
kqlq9t6g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/74_last_only_75.0842.pth,0.7508417367935181,0.35613635182380676,0.4099999964237213,0.21344716846942902,937.0,937.0,0.32652783393859863,0.2451707273721695,0.7455989122390747,0.3705238401889801,0.013181817717850208,0.21344727277755737,937.0,937.0,0.19905099272727966,0.14841219782829285
5enw54m0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_74.9158.pth,0.7491582632064819,0.37833333015441895,0.3316666781902313,0.1668056696653366,1199.0,1199.0,0.2922685742378235,0.2189554125070572,0.740075945854187,0.3938618302345276,0.007000000216066837,0.16680562496185303,1199.0,1199.0,0.18922249972820282,0.14003902673721313
321gi8rk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_75.4209.pth,0.7542087435722351,0.35232141613960266,0.35178571939468384,0.15408320724964142,1298.0,1298.0,0.28606346249580383,0.2157515585422516,0.7464618682861328,0.37352821230888367,0.008214285597205162,0.1540832370519638,1298.0,1298.0,0.17860858142375946,0.1333244889974594
wogm0k4g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/98_last_only_75.0842.pth,0.7508417367935181,0.386904776096344,0.30321428179740906,0.16260160505771637,1230.0,1230.0,0.2842402160167694,0.21341942250728607,0.7250604033470154,0.38065454363822937,0.007499999832361937,0.1626015603542328,1230.0,1230.0,0.18358537554740906,0.13311049342155457
0v31jf7u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_75.7576.pth,0.7575757503509521,0.43348485231399536,0.31863635778427124,0.25224068760871887,3124.0,781.0,0.3347873091697693,0.2536267340183258,0.7316189408302307,0.4467361867427826,0.0027272726874798536,0.2522408962249756,3124.0,781.0,0.2339014708995819,0.17112675309181213
sqe19ywg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_76.0943.pth,0.7609427571296692,0.3619444668292999,0.4277777671813965,0.2721088230609894,735.0,735.0,0.35394367575645447,0.2693308889865875,0.7464618682861328,0.3729046583175659,0.014444444328546524,0.2721089720726013,735.0,735.0,0.21981936693191528,0.16408677399158478
s2bwj9ik,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_77.2727.pth,0.7727272510528564,0.3516666889190674,0.3640909194946289,0.2118644267320633,944.0,944.0,0.30920735001564026,0.23893295228481293,0.7435277700424194,0.35487112402915955,0.007727272808551788,0.21186445653438568,944.0,944.0,0.1914876103401184,0.1423763632774353
98oa7o6p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/314_last_only_75.2525.pth,0.752525269985199,0.3389880955219269,0.2639285624027252,0.20040081441402435,998.0,998.0,0.26777249574661255,0.20150557160377502,0.726095974445343,0.3591187596321106,0.012142857536673546,0.20040066540241241,998.0,998.0,0.19055408239364624,0.13836054503917694
4ul05py7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/58_last_only_75.2525.pth,0.752525269985199,0.43348485231399536,0.31863635778427124,0.25224068760871887,3124.0,781.0,0.3347873091697693,0.2519358992576599,0.7307559251785278,0.4467361867427826,0.0027272726874798536,0.2522408962249756,3124.0,781.0,0.2339014708995819,0.17092488706111908
pc3bzo7i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/53_last_only_75.2525.pth,0.752525269985199,0.3740277588367462,0.2958333194255829,0.4397321045398712,1792.0,448.0,0.36986440420150757,0.27833232283592224,0.7478426098823547,0.39671972393989563,0.008333333767950535,0.43973204493522644,1792.0,448.0,0.28159505128860474,0.21058878302574158
6c5jrwoo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/179_project_75.5892.pth,0.755892276763916,0.4646211862564087,0.1913636326789856,0.1876172572374344,1066.0,1066.0,0.28120070695877075,0.21255744993686676,0.7419744729995728,0.46709632873535156,0.00636363634839654,0.18761728703975677,1066.0,1066.0,0.22035908699035645,0.1635008156299591
6vvhllo4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/64_last_only_75.0842.pth,0.7508417367935181,0.34738096594810486,0.30714285373687744,0.17123287916183472,1168.0,1168.0,0.27525222301483154,0.2066708505153656,0.7366241216659546,0.3815365135669708,0.0039285714738070965,0.17123287916183472,1168.0,1168.0,0.1855659931898117,0.13669238984584808


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-t6153522_2024-05-16_19_27_32.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
yu1umvv6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/100_last_only_76.2626.pth,0.7626262903213501,0.4679166376590729,0.4312500059604645,0.5,400.0,400.0,0.46638888120651245,0.3556804358959198,0.7490507364273071,0.42837974429130554,0.009999999776482582,0.5,400.0,400.0,0.3127932548522949,0.23429802060127258
yrv6nhhq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/111_last_only_76.0943.pth,0.7609427571296692,0.4819047749042511,0.2778571546077728,0.3456140458583832,2280.0,570.0,0.36845868825912476,0.28037595748901367,0.7580255270004272,0.48247402906417847,0.004999999888241291,0.34561407566070557,2280.0,570.0,0.27769604325294495,0.21050068736076355
s1ad8897,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/123_last_only_75.9259.pth,0.7592592835426331,0.39653846621513367,0.35346153378486633,0.20429010689258575,979.0,979.0,0.31809672713279724,0.24151788651943207,0.7478426098823547,0.40870732069015503,0.00615384615957737,0.20429013669490814,979.0,979.0,0.20638376474380493,0.15434257686138153
z6fxh5mh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/93_last_only_76.4310.pth,0.7626262903213501,0.44333335757255554,0.40142858028411865,0.37667301297187805,2092.0,523.0,0.4071449935436249,0.31049948930740356,0.7490507364273071,0.45668700337409973,0.009285714477300644,0.3766728639602661,2092.0,523.0,0.2808818519115448,0.2103947550058365
xya4z3ue,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/190_last_only_76.2626.pth,0.7626262903213501,0.39480772614479065,0.33500000834465027,0.1826484054327011,1095.0,1095.0,0.30415207147598267,0.23195436596870422,0.7367966771125793,0.37440627813339233,0.023076923564076424,0.18264837563037872,1095.0,1095.0,0.19337719678878784,0.14247967302799225
44fr71ql,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/124_last_only_76.0943.pth,0.7609427571296692,0.4975000023841858,0.21928571164608002,0.4576074779033661,3780.0,420.0,0.3914644122123718,0.2978820204734802,0.7542285323143005,0.5469825267791748,0.009999999776482582,0.45760729908943176,3780.0,420.0,0.33819660544395447,0.2550775408744812
ivp1tz9n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_75.9259.pth,0.7592592835426331,0.45976191759109497,0.2914285659790039,0.35818180441856384,2200.0,550.0,0.3697907626628876,0.2807670831680298,0.750431478023529,0.4858667552471161,0.004999999888241291,0.3581816852092743,2200.0,550.0,0.2830161452293396,0.21238422393798828
kfjx9vl9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/90_last_only_75.9259.pth,0.7592592835426331,0.3542361259460449,0.4491666555404663,0.24067388474941254,831.0,831.0,0.3480255603790283,0.26424163579940796,0.740075945854187,0.3614724576473236,0.02083333395421505,0.2406739741563797,831.0,831.0,0.20765992999076843,0.1536841243505478
sgtl2tdj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/102_last_only_76.5993.pth,0.7659932374954224,0.3459375500679016,0.46875,0.1668056696653366,1199.0,1199.0,0.3271644115447998,0.2506057322025299,0.7412840723991394,0.3406473994255066,0.014375000260770321,0.16680562496185303,1199.0,1199.0,0.1739426702260971,0.12894092500209808
5ao29psr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/128_last_only_76.5993.pth,0.7659932374954224,0.4697916507720947,0.25874999165534973,0.6711409687995911,298.0,298.0,0.46656084060668945,0.3573824465274811,0.7588884830474854,0.4816778600215912,0.007499999832361937,0.6711411476135254,298.0,298.0,0.3867730498313904,0.2935176193714142
1y2p4fy9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_77.1044.pth,0.7710437774658203,0.40661460161209106,0.30375000834465027,0.13946999609470367,1434.0,1434.0,0.2832781970500946,0.2184198945760727,0.7399033308029175,0.39164355397224426,0.0071875001303851604,0.13947007060050964,1434.0,1434.0,0.1794337034225464,0.1327635943889618
1t72ckml,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/140_last_only_76.0943.pth,0.7609427571296692,0.4382142722606659,0.3757142722606659,0.3273322284221649,611.0,611.0,0.3804202675819397,0.28947803378105164,0.7500863075256348,0.4459034502506256,0.0057142856530845165,0.32733219861984253,611.0,611.0,0.25964999198913574,0.19475990533828735
hrprj4lc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/186_last_only_76.9360.pth,0.7693602442741394,0.44058334827423096,0.5924999713897705,0.21052633225917816,950.0,950.0,0.41453656554222107,0.31892794370651245,0.737832248210907,0.45867720246315,0.029500000178813934,0.21052640676498413,950.0,950.0,0.2329012155532837,0.17184202373027802
x7u9nhbp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/99_last_only_76.2626.pth,0.7626262903213501,0.37550002336502075,0.4404999911785126,0.5710144639015198,1380.0,345.0,0.4623381793498993,0.35259124636650085,0.7380048036575317,0.3879125714302063,0.0005000000237487257,0.5710144639015198,1380.0,345.0,0.3198090195655823,0.23602059483528137
r8796k4b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/55_project_76.2626.pth,0.7626262903213501,0.4263889193534851,0.4483333230018616,0.6396103501319885,1232.0,308.0,0.5047775506973267,0.38495662808418274,0.750431478023529,0.42805421352386475,0.009999999776482582,0.6396103501319885,1232.0,308.0,0.35922154784202576,0.2695711553096771
eco8sx9v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/118_last_only_76.0943.pth,0.7609427571296692,0.39696428179740906,0.283214271068573,0.32573291659355164,614.0,614.0,0.3353038430213928,0.2551470398902893,0.7442181706428528,0.41727539896965027,0.004999999888241291,0.3257330060005188,614.0,614.0,0.2493361234664917,0.18556047976016998


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-wzd90lu7_2024-05-16_18_37_20.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
tz5forz6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/38_last_only_0.3732.pth,0.819865345954895,0.9684848785400391,0.02500000037252903,0.3731900155544281,4158.0,462.0,0.45555830001831055,0.37349647283554077,0.7980669736862183,0.9552788734436035,0.0,0.3731899559497833,4158.0,462.0,0.4428229331970215,0.35340234637260437


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-y0rltfuj_2024-05-16_19_38_25.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
9emav48t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/297_last_only_80.6397.pth,0.8063973188400269,0.8914814591407776,0.025555554777383804,0.3781147301197052,1996.0,499.0,0.43171727657318115,0.34813565015792847,0.780117392539978,0.8971972465515137,0.0,0.3781147301197052,1996.0,499.0,0.4251039922237396,0.33163100481033325
hgavzq5m,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/47_project_81.3131.pth,0.8131313323974609,0.898461639881134,0.019999999552965164,0.3909609615802765,3969.0,441.0,0.4364742040634155,0.35491085052490234,0.7899551391601562,0.8987171053886414,0.0,0.39096081256866455,3969.0,441.0,0.4298926293849945,0.33959588408470154
h09d11of,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/137_last_only_81.4815.pth,0.8148148059844971,0.8953846096992493,0.019999999552965164,0.3290339708328247,4716.0,524.0,0.41480621695518494,0.33799025416374207,0.7873662114143372,0.8881171345710754,0.0,0.3290340304374695,4716.0,524.0,0.40571707487106323,0.31944790482521057
hzb4ptia,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/106_last_only_80.8081.pth,0.808080792427063,0.9533333778381348,0.004999999888241291,0.29025891423225403,5346.0,594.0,0.41619741916656494,0.3363211452960968,0.7875388264656067,0.9403117299079895,0.0,0.29025909304618835,5346.0,594.0,0.41019028425216675,0.32304078340530396
xldqums4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/147_last_only_82.8283.pth,0.8282828330993652,0.8494048118591309,0.028214285150170326,0.32408607006073,4788.0,532.0,0.400568425655365,0.3317839503288269,0.7911632657051086,0.8724071383476257,0.004999999888241291,0.3240860104560852,4788.0,532.0,0.4004977345466614,0.31685909628868103
3fg0ebnw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/50_last_only_80.8081.pth,0.808080792427063,0.9925000667572021,0.004999999888241291,0.36078941822052,1600.0,533.0,0.452763170003891,0.3658692240715027,0.7778736352920532,0.9878475666046143,0.0,0.36078953742980957,1600.0,533.0,0.4495457112789154,0.3496897518634796
vf4oefzf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/74_project_81.4815.pth,0.8148148059844971,0.9300001263618469,0.02500000037252903,0.5345020890235901,1412.0,353.0,0.49650073051452637,0.40455615520477295,0.784259557723999,0.9303207397460938,0.0,0.5345020890235901,1412.0,353.0,0.4882742762565613,0.38293376564979553
6jreap9n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/83_last_only_80.9764.pth,0.8097643256187439,0.7800641059875488,0.05884615331888199,0.25542783737182617,783.0,783.0,0.36477935314178467,0.29538530111312866,0.7858129143714905,0.8028034567832947,0.009999999776482582,0.2554280459880829,783.0,783.0,0.3560771644115448,0.2798100411891937
l20gsfj9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/272_last_only_80.9764.pth,0.8097643256187439,0.9242857098579407,0.014285714365541935,0.4601932466030121,1640.0,410.0,0.4662548899650574,0.37755656242370605,0.7787366509437561,0.9173972606658936,0.0,0.4601935148239136,1640.0,410.0,0.45919692516326904,0.35759347677230835
22i4n8kl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/92_last_only_80.8081.pth,0.808080792427063,0.8887037038803101,0.022777777165174484,0.3858471214771271,1956.0,489.0,0.43244287371635437,0.3494487702846527,0.7811529040336609,0.9093186855316162,0.0,0.3858471214771271,1956.0,489.0,0.43172192573547363,0.3372408449649811
v65k3xmr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/37_last_only_80.6397.pth,0.8063973188400269,0.6535118818283081,0.7021428346633911,0.2857142984867096,700.0,700.0,0.5471230149269104,0.44119852781295776,0.7920262217521667,0.6284595727920532,0.006785714067518711,0.28571420907974243,700.0,700.0,0.3069865107536316,0.24314136803150177


==> data/eval-top10/run_report_latest_top10perc_acc_0516-evaluated-y397ftun_2024-05-16_18_35_41.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
41oz6xu9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/318_last_only_0.3531.pth,0.6363636255264282,0.4523148536682129,0.9416666626930237,0.2624671757221222,762.0,762.0,0.5521495342254639,0.35136789083480835,0.6725923418998718,0.4679180979728699,0.8955555558204651,0.26246732473373413,762.0,762.0,0.5419803857803345,0.36453184485435486


==> data/eval/run_report_latest-evaluated-05ef3yhv_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
5u4lyigd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/309_last_only_0.6633.pth,0.6616161465644836,0.6402222514152527,0.2823333442211151,0.0816659852862358,2449.0,2449.0,0.3347405195236206,0.2214697301387787,0.6434242129325867,0.6493023037910461,0.0280000008642673,0.0816659852862358,2449.0,2449.0,0.2529894411563873,0.1627795249223709
902ub84s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/132_last_only_0.6700.pth,0.6700336933135986,0.6489583849906921,0.233437493443489,0.0762485787272453,2623.0,2623.0,0.3195481598377228,0.2141080349683761,0.6351398229598999,0.6500675082206726,0.0196874998509883,0.0762486010789871,2623.0,2623.0,0.2486678659915924,0.1579388678073883
pqzmoo6t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/80_last_only_0.6768.pth,0.6767676472663879,0.614393949508667,0.2259090840816497,0.1065530106425285,1877.0,1877.0,0.3156186938285827,0.2136005163192749,0.6437694430351257,0.6294499635696411,0.0222727265208959,0.1065530478954315,1877.0,1877.0,0.2527585923671722,0.1627182513475418
2sn6gwzr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/246_last_only_0.6700.pth,0.6700336933135986,0.6147619485855103,0.3042857050895691,0.0827129855751991,2418.0,2418.0,0.3339202404022217,0.2237378060817718,0.6525716185569763,0.6149077415466309,0.0446428582072258,0.0827129706740379,2418.0,2418.0,0.2474211901426315,0.1614600419998169
w9cyu9a3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/69_last_only_0.6835.pth,0.683501660823822,0.4872777462005615,0.5886666774749756,0.1544401496648788,1295.0,1295.0,0.4101282060146332,0.2803232967853546,0.6461856961250305,0.4976677298545837,0.1546666622161865,0.1544400304555893,1295.0,1295.0,0.2689248323440552,0.1737753748893737
5t9c6trw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/218_last_only_0.6684.pth,0.6683501601219177,0.5231481194496155,0.5427777767181396,0.1795332282781601,1114.0,1114.0,0.4151530265808105,0.2774675786495209,0.6601656675338745,0.5040650367736816,0.1022222191095352,0.1795331090688705,1114.0,1114.0,0.2619401216506958,0.1729238778352737
2brpawnp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/121_last_only_0.6801.pth,0.680134654045105,0.6406770944595337,0.241249993443489,0.0733137801289558,2728.0,2728.0,0.3184136152267456,0.2165641337633133,0.6401450037956238,0.6509352326393127,0.0296874996274709,0.0733137652277946,2728.0,2728.0,0.2513121962547302,0.1608762443065643
j18wek7n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/88_last_only_0.6902.pth,0.6902356743812561,0.6106250286102295,0.2049999982118606,0.094921700656414,2107.0,2107.0,0.3035155832767486,0.2094972878694534,0.6508457064628601,0.6193513870239258,0.0183333326131105,0.0949216336011886,2107.0,2107.0,0.244202122092247,0.1589379012584686
213e1vcr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/121_last_only_0.6700.pth,0.6700336933135986,0.51953125,0.5668749809265137,0.0858737751841545,2329.0,2329.0,0.3907600343227386,0.2618224024772644,0.6537797451019287,0.5131476521492004,0.1150000020861625,0.0858737602829933,2329.0,2329.0,0.2380071580410003,0.1556042581796646
6iuvwvjc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/81_last_only_0.6785.pth,0.6784511804580688,0.6024444699287415,0.3356666564941406,0.0888494029641151,2251.0,2251.0,0.3423202037811279,0.2322475463151931,0.6384190320968628,0.5992999076843262,0.0363333337008953,0.0888494029641151,2251.0,2251.0,0.2414942234754562,0.1541745066642761
ska27ryo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/86_last_only_0.6616.pth,0.6616161465644836,0.515052080154419,0.3496874868869781,0.0891662910580635,2243.0,2243.0,0.3179686069488525,0.2103731632232666,0.6548153162002563,0.5283674001693726,0.0228125005960464,0.0891663059592247,2243.0,2243.0,0.2134487330913543,0.1397694945335388
0ie2blg2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/210_last_only_0.6751.pth,0.6750841736793518,0.6061458587646484,0.293437510728836,0.072966068983078,2741.0,2741.0,0.3241831660270691,0.2188509255647659,0.6596478819847107,0.6199224591255188,0.0178124997764825,0.0729660913348198,2741.0,2741.0,0.2369003593921661,0.1562708169221878
8oqp9whc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/300_last_only_0.6684.pth,0.6683501601219177,0.4710416495800018,0.7562500238418579,0.0830909833312034,2407.0,2407.0,0.4367942214012146,0.2919314801692962,0.6627545952796936,0.467790424823761,0.324999988079071,0.0830909684300422,2407.0,2407.0,0.2919604778289795,0.1934981495141983
d0efwskc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/220_last_only_0.6818.pth,0.6818181872367859,0.573988139629364,0.2982142865657806,0.1287830024957656,1553.0,1553.0,0.3336617946624756,0.2274966835975647,0.6427338719367981,0.5811652541160583,0.0146428570151329,0.128783106803894,1553.0,1553.0,0.2415304034948349,0.1552397757768631
sdg3d19m,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/222_last_only_0.6768.pth,0.6767676472663879,0.5831481218338013,0.3494444489479065,0.1517450660467147,1318.0,1318.0,0.3614459037780761,0.2446148991584777,0.6482568383216858,0.5733917951583862,0.0555555559694767,0.1517449617385864,1318.0,1318.0,0.2602307796478271,0.1686963886022567
istgt8am,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/155_last_only_0.6717.pth,0.6717171669006348,0.6891667246818542,0.1964285671710968,0.0898876413702964,2225.0,2225.0,0.3251609802246094,0.2184162139892578,0.6313427686691284,0.6926275491714478,0.0282142851501703,0.0898876264691352,2225.0,2225.0,0.2702431678771972,0.1706160753965377
xony30eh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/81_last_only_0.6734.pth,0.6734007000923157,0.52734375,0.5706250071525574,0.0981354191899299,2038.0,2038.0,0.398701399564743,0.268485814332962,0.6567138433456421,0.544140636920929,0.1146875023841857,0.0981354564428329,2038.0,2038.0,0.2523212134838104,0.1657028347253799
7avx1zn1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/296_last_only_0.6684.pth,0.6683501601219177,0.6770238280296326,0.2128571420907974,0.1670843809843063,1197.0,1197.0,0.3523218035697937,0.2354743331670761,0.6215050220489502,0.681178092956543,0.0178571436554193,0.1670843809843063,1197.0,1197.0,0.2887065410614013,0.1794325709342956
sytlt84w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/238_last_only_0.6835.pth,0.683501660823822,0.5953571796417236,0.2864285707473755,0.0890471935272216,2246.0,2246.0,0.3236109912395477,0.2211886495351791,0.6681049466133118,0.6025217771530151,0.0149999996647238,0.0890472531318664,2246.0,2246.0,0.2355230152606964,0.1573540866374969
pil1co3t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/05ef3yhv/242_last_only_0.6650.pth,0.6649831533432007,0.5191666483879089,0.3824999928474426,0.2551020383834839,784.0,784.0,0.3855895698070526,0.2564105689525604,0.6415257453918457,0.5382287502288818,0.0175000000745058,0.255102127790451,784.0,784.0,0.2702769637107849,0.1733896285295486


==> data/eval/run_report_latest-evaluated-1fu8qbq5_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
ntueyydf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.6073.pth,0.8670033812522888,0.6126042008399963,0.7912499904632568,0.6921373009681702,2198.0,250.0,0.6986638903617859,0.605743944644928,0.8484639525413513,0.6288190484046936,0.3243750035762787,0.6921374201774597,2198.0,250.0,0.5484438538551331,0.4653348326683044
6k28w1b0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/17_last_only_0.5118.pth,0.8484848737716675,0.5998809337615967,0.7428571581840515,0.4817883968353271,2920.0,364.0,0.60817551612854,0.5160277485847473,0.8350017070770264,0.6251110434532166,0.1835714280605316,0.4817886054515838,2920.0,364.0,0.4301570355892181,0.3591818511486053
zbz22qdh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/59_last_only_0.3918.pth,0.8518518805503845,0.9200000762939452,0.0328571423888206,0.4321148097515106,3591.0,399.0,0.4616573750972748,0.3932636976242065,0.8446668982505798,0.923704981803894,0.0099999997764825,0.4321149587631225,3591.0,399.0,0.4552733302116394,0.3845543265342712
w96d9tqa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5432.pth,0.8215488195419312,0.6287499666213989,0.7487499713897705,0.6096816658973694,2388.0,286.0,0.6623939275741577,0.5441889762878418,0.8156713843345642,0.6451854705810547,0.1449999958276748,0.6096818447113037,2388.0,286.0,0.4666224420070648,0.3806105852127075
cozc8t3k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/82_last_only_0.3721.pth,0.5959596037864685,1.0,0.0,0.8732098937034607,1603.0,201.0,0.6244033575057983,0.3721191883087158,0.5669658184051514,1.0,0.0,0.8732100129127502,1603.0,201.0,0.6244033575057983,0.3540153503417969
8urtajq6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/11_last_only_0.3881.pth,0.6077440977096558,0.6612499952316284,0.8462499976158142,0.3986287117004394,3379.0,443.0,0.6353762149810791,0.3861461579799652,0.5752502679824829,0.6740953326225281,0.3112500011920929,0.3986284136772156,3379.0,443.0,0.4613245725631714,0.2653770744800567
udkjpqlx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/14_project_0.4451.pth,0.8552188277244568,0.4444047808647156,0.7210714221000671,0.4024145305156708,497.0,497.0,0.5226302146911621,0.4469631910324096,0.8538143038749695,0.4473920166492462,0.1546428501605987,0.4024143517017364,497.0,497.0,0.334816426038742,0.2858710587024688
fd3g5l4i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5099.pth,0.8653198480606079,0.4831250309944153,0.6931250095367432,0.5854801535606384,2429.0,299.0,0.5872434377670288,0.5081533789634705,0.8424232006072998,0.461858868598938,0.0775000005960464,0.5854798555374146,2429.0,299.0,0.3749462366104126,0.3158634006977081
zavqz0xo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.4917.pth,0.7643097639083862,0.5083332657814026,0.5049999952316284,0.8849558234214783,1745.0,195.0,0.6327630281448364,0.4836269617080688,0.7252330183982849,0.5310254096984863,0.025000000372529,0.8849561214447021,1745.0,195.0,0.4803271889686584,0.3483491241931915
6dbavdzb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.5703.pth,0.8451178669929504,0.6252083778381348,0.7487499713897705,0.6458279490470886,2303.0,269.0,0.6732621192932129,0.5689858198165894,0.8275802731513977,0.6569265127182007,0.2237499952316284,0.645828127861023,2303.0,269.0,0.5088348984718323,0.4211017191410064
vr9gvlrw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.4944.pth,0.8282828330993652,0.5671666264533997,0.7089999914169312,0.4901480376720428,2811.0,359.0,0.5887715816497803,0.4876694083213806,0.8082498908042908,0.5531571507453918,0.0680000036954879,0.4901481568813324,2811.0,359.0,0.3704350888729095,0.299404114484787
12vxsbmp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_last_only_0.5600.pth,0.8350168466567993,0.6262500286102295,0.7558333277702332,0.5968367457389832,1222.0,317.0,0.6596400737762451,0.5508105754852295,0.8191232085227966,0.6247023344039917,0.2300000041723251,0.596836507320404,1222.0,317.0,0.4838462769985199,0.3963297009468078
8zjh1sko,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5200.pth,0.8350168466567993,0.5803703665733337,0.742222249507904,0.5240541100502014,2765.0,333.0,0.6155489683151245,0.5139937400817871,0.8261995315551758,0.5759531855583191,0.1194444447755813,0.5240539908409119,2765.0,333.0,0.4064838886260986,0.335836797952652
9drjpyzp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/51_project_0.4046.pth,0.8451178669929504,0.8673077821731567,0.0242307689040899,0.5579734444618225,2781.0,309.0,0.4831706881523132,0.408336192369461,0.8493269085884094,0.8859742283821106,0.0,0.5579737424850464,2781.0,309.0,0.4813160300254822,0.408794641494751
n6709s08,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.4242.pth,0.8063973188400269,0.4931249618530273,0.6287500262260437,0.4796163141727447,417.0,417.0,0.5338304042816162,0.4304794073104858,0.7782188653945923,0.4578331708908081,0.0337500013411045,0.4796161949634552,417.0,417.0,0.3237331211566925,0.251935213804245
fly2jm6d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5219.pth,0.8417508602142334,0.4717308282852173,0.763076901435852,0.6360514163970947,2296.0,274.0,0.6236197352409363,0.5249324440956116,0.8270624876022339,0.4883373975753784,0.1753846108913421,0.6360512375831604,2296.0,274.0,0.4332577884197235,0.3583312630653381
hwz48iwa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/12_last_only_0.4956.pth,0.8484848737716675,0.5169791579246521,0.675000011920929,0.5685694813728333,2447.0,309.0,0.586849570274353,0.4979329705238342,0.8362098932266235,0.4975998401641845,0.0881249979138374,0.5685693025588989,2447.0,309.0,0.3847647309303283,0.3217440843582153
0dd8lzbq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.4638.pth,0.8451178669929504,0.4891666769981384,0.6650000214576721,0.4942665100097656,1367.0,385.0,0.549477756023407,0.4643734693527221,0.8251639604568481,0.50014728307724,0.0608333349227905,0.4942665100097656,1367.0,385.0,0.3517490327358246,0.2902506291866302
eumf1e3n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.4767.pth,0.8232323527336121,0.5766666531562805,0.7504166960716248,0.396463543176651,1801.0,478.0,0.574515700340271,0.4729599058628082,0.8106662034988403,0.5893470048904419,0.1650000065565109,0.3964634239673614,1801.0,478.0,0.3836034536361694,0.3109743595123291
88obewju,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/172_last_only_0.3665.pth,0.8232323527336121,0.8568750619888306,0.1978124976158142,0.280347615480423,5535.0,615.0,0.445011705160141,0.3663480281829834,0.8011736273765564,0.8458495140075684,0.0199999995529651,0.2803477644920349,5535.0,615.0,0.3820657730102539,0.3061010241508484
xnu0hzew,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5137.pth,0.8434343338012695,0.5720238089561462,0.7264285683631897,0.5120327472686768,2821.0,341.0,0.6034950613975525,0.5090084671974182,0.8215395212173462,0.5904845595359802,0.1021428555250167,0.5120329856872559,2821.0,341.0,0.4015534818172455,0.3298920691013336
7ucqbd85,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.4856.pth,0.8434343338012695,0.4666666686534881,0.6669999957084656,0.6040106415748596,2395.0,289.0,0.5792257785797119,0.488538920879364,0.8369002342224121,0.4706160426139831,0.061999998986721,0.604011058807373,2395.0,289.0,0.378875732421875,0.3170811831951141
88jsmjxt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5475.pth,0.8333333134651184,0.5791666507720947,0.7024999856948853,0.7051191926002502,2079.0,247.0,0.662261962890625,0.5518849492073059,0.7927166223526001,0.5770934820175171,0.0599999986588954,0.7051196694374084,2079.0,247.0,0.4474043846130371,0.3546648919582367
g17rbcrc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5454.pth,0.8468013405799866,0.6113095283508301,0.7614285945892334,0.5457324385643005,2693.0,319.0,0.6394902467727661,0.5415211915969849,0.8339661955833435,0.599531352519989,0.167142853140831,0.5457324385643005,2693.0,319.0,0.4374688863754272,0.3648342490196228
fi0v6dsq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.6229.pth,0.8333333134651184,0.6712499856948853,0.7875000238418579,0.7596475481987,1992.0,228.0,0.7394658923149109,0.61622154712677,0.803589940071106,0.6918411254882812,0.1949999928474426,0.7596474289894104,1992.0,228.0,0.5488294959068298,0.4410338699817657
0wm6zc9j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.5529.pth,0.8417508602142334,0.5988333821296692,0.7110000252723694,0.6764984726905823,2238.0,256.0,0.6621106863021851,0.5573322176933289,0.8305143117904663,0.5930713415145874,0.1570000052452087,0.6764984726905823,2238.0,256.0,0.4755233228206634,0.3949289321899414
dgnjw13j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5687.pth,0.804713785648346,0.6822222471237183,0.79666668176651,0.6783339977264404,2247.0,255.0,0.7190743684768677,0.5786490440368652,0.7742491960525513,0.6654636859893799,0.2933333218097687,0.6783336997032166,2247.0,255.0,0.5457102656364441,0.422515720129013
45h1irbh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5298.pth,0.7542087435722351,0.6620833873748779,0.7724999785423279,0.6690753102302551,2304.0,258.0,0.7012195587158203,0.5288659334182739,0.7433552145957947,0.6899619102478027,0.3187499940395355,0.6690751314163208,2304.0,258.0,0.5592623949050903,0.4157306253910064
qd1s5rex,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5783.pth,0.8013467788696289,0.6327778100967407,0.8050000071525574,0.7231703400611877,2117.0,239.0,0.7203161120414734,0.577223002910614,0.796341061592102,0.6679834127426147,0.2516666650772095,0.723170816898346,2117.0,239.0,0.5476070046424866,0.4360819458961487
nsyd6x6p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5105.pth,0.7912458181381226,0.5870833396911621,0.612500011920929,0.7563152313232422,2001.0,229.0,0.6519662141799927,0.5158655643463135,0.7637211084365845,0.5514527559280396,0.0524999983608722,0.7563157081604004,2001.0,229.0,0.4534228444099426,0.3462885916233063
71xe3fy7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5744.pth,0.8451178669929504,0.5849999785423279,0.7925000190734863,0.6666666865348816,2211.0,261.0,0.6813888549804688,0.5758538842201233,0.82430100440979,0.5985782146453857,0.2433333396911621,0.6666666269302368,2211.0,261.0,0.5028594136238098,0.414507508277893
pibzph9k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.6032.pth,0.7626262903213501,0.6008333563804626,0.7699999809265137,0.9729519486427308,772.0,194.0,0.7812618017196655,0.5958107709884644,0.7364515066146851,0.5939584374427795,0.1700000017881393,0.9729527235031128,772.0,194.0,0.5789704322814941,0.4263836443424225
t9iuu65b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5144.pth,0.8063973188400269,0.6044999957084656,0.7689999938011169,0.536653459072113,2660.0,326.0,0.6367177963256836,0.5134475231170654,0.7935795783996582,0.6134378910064697,0.1480000019073486,0.536653459072113,2660.0,326.0,0.4326971471309662,0.3433796167373657
h77re18c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.4915.pth,0.7760942578315735,0.5408332943916321,0.6324999928474426,0.7159221172332764,2061.0,243.0,0.6297518014907837,0.4887467622756958,0.7588884830474854,0.5455908179283142,0.0375000014901161,0.7159221768379211,2061.0,243.0,0.4330043494701385,0.3286020159721374
9fmz93eh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/274_last_only_0.3450.pth,0.5959596037864685,1.0,0.0,0.736811101436615,2106.0,234.0,0.5789370536804199,0.3450230956077575,0.5816361904144287,1.0,0.0,0.7368112802505493,2106.0,234.0,0.5789371132850647,0.3367307782173157
ycl0sfrt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/69_last_only_0.4592.pth,0.7996633052825928,0.9983332753181458,0.0,0.7244277000427246,2142.0,238.0,0.5742536783218384,0.4592095911502838,0.7806351184844971,0.9986427426338196,0.0,0.7244276404380798,2142.0,238.0,0.5743567943572998,0.4483630955219269
lazibqgx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5414.pth,0.8383838534355164,0.6244999766349792,0.7429999709129333,0.5454347133636475,2703.0,319.0,0.6376449465751648,0.5345911979675293,0.8184328675270081,0.6414215564727783,0.1589999943971634,0.5454348921775818,2703.0,319.0,0.4486188590526581,0.3671644330024719
q8x5b0hi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5456.pth,0.8333333134651184,0.5908333659172058,0.7485714554786682,0.6197323203086853,2367.0,281.0,0.6530457735061646,0.5442047715187073,0.8217121362686157,0.5959258675575256,0.1385714262723922,0.6197320222854614,2367.0,281.0,0.4514097869396209,0.3709289133548736
pwzra476,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5311.pth,0.8451178669929504,0.5827381014823914,0.7428571581840515,0.5643340945243835,1256.0,336.0,0.6299764513969421,0.532404363155365,0.8336209654808044,0.5552355051040649,0.1435714215040207,0.5643343925476074,1256.0,336.0,0.4210470914840698,0.3509936928749084
xsso7nij,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_project_0.3206.pth,0.8367003202438354,0.8178889155387878,0.0243333335965871,0.3035454452037811,5112.0,568.0,0.381922572851181,0.3195547461509704,0.8408698439598083,0.8355664014816284,0.0,0.3035452365875244,5112.0,568.0,0.3797038793563843,0.3192815482616424
9z8n1em1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5813.pth,0.8535353541374207,0.674333393573761,0.7710000276565552,0.6500260233879089,2301.0,267.0,0.6984531283378601,0.5961544513702393,0.832412838935852,0.6384737491607666,0.2049999982118606,0.6500259041786194,2301.0,267.0,0.4978332221508026,0.4144027531147003
ynak1dq5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.6083.pth,0.8316498398780823,0.6662499904632568,0.793749988079071,0.7196316123008728,2136.0,240.0,0.7265439033508301,0.6042301058769226,0.8210217356681824,0.6562322378158569,0.2874999940395355,0.7196313142776489,2136.0,240.0,0.5544545650482178,0.4552192389965057
gbmaf0el,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5780.pth,0.8265992999076843,0.6596666574478149,0.753000020980835,0.6784260272979736,2196.0,256.0,0.6970309019088745,0.5761652588844299,0.7975491881370544,0.6485643982887268,0.1509999930858612,0.6784260272979736,2196.0,256.0,0.4926634728908539,0.392923355102539
drz10iza,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5384.pth,0.7979797720909119,0.6399999856948853,0.7049999833106995,0.6904169917106628,2136.0,252.0,0.6784722805023193,0.5414071679115295,0.7711425423622131,0.6274629831314087,0.0816666632890701,0.6904169917106628,2136.0,252.0,0.4665155410766601,0.359749972820282
uwu5gbcm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/13_last_only_0.5596.pth,0.8619528412818909,0.6583333611488342,0.7905555367469788,0.4943153858184814,3031.0,351.0,0.6477347612380981,0.5583168268203735,0.8308594822883606,0.6472833752632141,0.2955555617809295,0.4943155944347381,3031.0,351.0,0.4790515303611755,0.3980244994163513
27nmhhrc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5580.pth,0.8131313323974609,0.5820000171661377,0.8140000104904175,0.6717720627784729,2244.0,258.0,0.6892573237419128,0.5604567527770996,0.8127372860908508,0.5993383526802063,0.2339999973773956,0.6717720627784729,2244.0,258.0,0.5017035007476807,0.4077531397342682
tlyivhct,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5399.pth,0.8367003202438354,0.5724999904632568,0.699999988079071,0.6416837573051453,2305.0,271.0,0.6380612850189209,0.5338661074638367,0.8170521259307861,0.572198748588562,0.0812499970197677,0.6416839361190796,2305.0,271.0,0.4317108988761902,0.3527303040027618
yd8gzvpo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5792.pth,0.8367003202438354,0.5764999985694885,0.7820000052452087,0.7076139450073242,2127.0,245.0,0.6887046694755554,0.5762394070625305,0.8163617253303528,0.5896952152252197,0.2049999982118606,0.7076144814491272,2127.0,245.0,0.5007699131965637,0.4088093936443329
rw2j5wzg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.5652.pth,0.8181818127632141,0.6295833587646484,0.7425000071525574,0.7044238448143005,2142.0,246.0,0.6921691298484802,0.5663201808929443,0.8044528961181641,0.6450755596160889,0.1650000065565109,0.7044234275817871,2142.0,246.0,0.5048329830169678,0.4061143696308136
6v86iufu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/55_last_only_0.4892.pth,0.7828282713890076,0.975000023841858,0.0149999996647238,0.8796622157096863,1764.0,196.0,0.6232207417488098,0.4878748059272766,0.7695892453193665,0.9799368381500244,0.0,0.8796617984771729,1764.0,196.0,0.6198662519454956,0.477042406797409
d5v875ax,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5323.pth,0.8367003202438354,0.5133333206176758,0.6819999814033508,0.7150006890296936,2079.0,243.0,0.6367779970169067,0.532792329788208,0.8244736194610596,0.462040901184082,0.06700000166893,0.7150005102157593,2079.0,243.0,0.4146804809570312,0.3418931066989898
tfp3ot54,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/273_last_only_0.4891.pth,0.8097643256187439,0.7099999785423279,0.2725000083446502,0.8451656699180603,1836.0,204.0,0.6092219352722168,0.493326187133789,0.8075595498085022,0.6829867362976074,0.0049999998882412,0.8451653122901917,1836.0,204.0,0.5110507011413574,0.4127038717269897
6ykxfjpy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/210_last_only_0.4759.pth,0.7154881954193115,0.6524999737739563,0.3199999928474426,1.0082677602767944,1539.0,171.0,0.6574999690055847,0.4704334735870361,0.6665515899658203,0.692971408367157,0.0049999998882412,1.0082672834396362,1539.0,171.0,0.5659905076026917,0.3772618770599365
1pk7yp26,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5621.pth,0.8451178669929504,0.5346666574478149,0.8034999966621399,0.6786102652549744,2143.0,257.0,0.6722589731216431,0.568138062953949,0.8299965262413025,0.5316392183303833,0.1589999943971634,0.6786103248596191,2143.0,257.0,0.4564165472984314,0.3788241446018219
2q151fdi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5878.pth,0.8417508602142334,0.5727083683013916,0.78125,0.7251631617546082,1001.0,261.0,0.6930405497550964,0.5833674669265747,0.8299965262413025,0.5775835514068604,0.178749993443489,0.7251628637313843,1001.0,261.0,0.4938321709632873,0.4098789989948272
mhd2x80u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/14_last_only_0.5596.pth,0.8232323527336121,0.6131250262260437,0.7412499785423279,0.6859651207923889,2181.0,253.0,0.6801134347915649,0.559891402721405,0.7949603199958801,0.6291761994361877,0.1174999997019767,0.6859652400016785,2181.0,253.0,0.477547138929367,0.3796310126781463
2jbejtmp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.5508.pth,0.8484848737716675,0.5663332939147949,0.7580000162124634,0.6006727814674377,2389.0,291.0,0.6416686773300171,0.5444461703300476,0.8217121362686157,0.5735380053520203,0.1340000033378601,0.6006731986999512,2389.0,291.0,0.436070442199707,0.3583243787288666
3owmclb3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.4930.pth,0.8299663066864014,0.5316666960716248,0.6959999799728394,0.5612302422523499,1207.0,339.0,0.5962989926338196,0.4949080646038055,0.8179150819778442,0.5122150182723999,0.1030000001192092,0.5612301230430603,1207.0,339.0,0.3921483755111694,0.3207440674304962
3286jw2y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5292.pth,0.8367003202438354,0.4718750119209289,0.7093750238418579,0.6938661932945251,2113.0,251.0,0.625038743019104,0.5229701399803162,0.8381083607673645,0.4984587132930755,0.1062500029802322,0.6938663721084595,2113.0,251.0,0.432858407497406,0.3627822399139404
nvu5ktma,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5157.pth,0.8552188277244568,0.5103570818901062,0.6821428537368774,0.5952381491661072,2443.0,293.0,0.5959126949310303,0.5096357464790344,0.8434587717056274,0.4949866533279419,0.0900000035762786,0.5952378511428833,2443.0,293.0,0.3934081792831421,0.3318235874176025
8873yhfk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/16_last_only_0.5880.pth,0.7710437774658203,0.6341666579246521,0.7749999761581421,0.8751969337463379,1773.0,197.0,0.7614545822143555,0.5871148109436035,0.7366241216659546,0.6842095851898193,0.1949999928474426,0.8751972317695618,1773.0,197.0,0.5848022699356079,0.4307794570922851
2ofhpvhe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/17_last_only_0.5579.pth,0.8265992999076843,0.5656666159629822,0.7329999804496765,0.6999859809875488,1056.0,270.0,0.666217565536499,0.55069500207901,0.8284432291984558,0.5655247569084167,0.2450000047683715,0.6999856233596802,1056.0,270.0,0.5035034418106079,0.4171240031719208
gf5y11x4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/13_last_only_0.4100.pth,0.8367003202438354,0.5239999890327454,0.6014999747276306,0.3281270563602447,3624.0,548.0,0.4845423698425293,0.4054167568683624,0.8234380483627319,0.4970076382160187,0.0520000010728836,0.3281269669532776,3624.0,548.0,0.2923782169818878,0.2407553493976593
zswcam6c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/32_last_only_0.5724.pth,0.8148148059844971,0.6483333110809326,0.737500011920929,0.7222302556037903,2037.0,241.0,0.7026878595352173,0.5725604891777039,0.8068691492080688,0.6577120423316956,0.1550000011920929,0.7222301959991455,2037.0,241.0,0.5116474032402039,0.412832498550415
kopw0irt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5416.pth,0.8602693676948547,0.5400925874710083,0.7494444251060486,0.5906674265861511,2475.0,295.0,0.6267348527908325,0.5391607880592346,0.8517431616783142,0.5800544023513794,0.1577777713537216,0.5906676054000854,2475.0,295.0,0.44283327460289,0.3771802186965942
c92d2ewi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.4743.pth,0.7777777910232544,0.9291667342185974,0.0149999996647238,0.8887309432029724,1746.0,194.0,0.6109659075737,0.4751957058906555,0.7412840723991394,0.9397330284118652,0.0049999998882412,0.8887302875518799,1746.0,194.0,0.6111544370651245,0.4530390501022339
mss5hek3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5796.pth,0.8636363744735718,0.5531250238418579,0.7674999833106995,0.6804572939872742,2250.0,254.0,0.6670274138450623,0.5760691165924072,0.8417328000068665,0.5826866626739502,0.2012500017881393,0.6804576516151428,2250.0,254.0,0.4881314039230346,0.4108762145042419
r0ac5pmm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/15_last_only_0.5985.pth,0.8299663066864014,0.6575000286102295,0.800000011920929,0.7163323760032654,2151.0,241.0,0.7246108055114746,0.6014025807380676,0.8037624955177307,0.6779516339302063,0.2800000011920929,0.7163318991661072,2151.0,241.0,0.5580945014953613,0.4485754370689392
a5yggr7k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_last_only_0.5889.pth,0.8451178669929504,0.6522917151451111,0.7737500071525574,0.6415191292762756,2358.0,270.0,0.6891869902610779,0.5824442505836487,0.81756991147995,0.6408444046974182,0.21875,0.6415191292762756,2358.0,270.0,0.5003712177276611,0.4090884625911712
gxjdumdt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/60_last_only_0.5114.pth,0.8181818127632141,0.9900000095367432,0.0099999997764825,0.8751969337463379,1773.0,197.0,0.6250656843185425,0.5114173889160156,0.7935795783996582,0.9907512068748474,0.0,0.8751972317695618,1773.0,197.0,0.6219828128814697,0.4935928583145141
93p2758f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5715.pth,0.8451178669929504,0.5998333692550659,0.7990000247955322,0.6271951794624329,1146.0,302.0,0.6753429174423218,0.5707443952560425,0.8310320973396301,0.5688284039497375,0.2245000004768371,0.6271951198577881,1146.0,302.0,0.473507821559906,0.3935002088546753
kagwuzc3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/34_last_only_0.4659.pth,0.7929292917251587,0.8675000667572021,0.0149999996647238,0.8751969337463379,1773.0,197.0,0.5858989953994751,0.4645764827728271,0.7533655762672424,0.8912853002548218,0.0,0.8751972317695618,1773.0,197.0,0.5888275504112244,0.4436024129390716
gl5g59ay,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.5570.pth,0.7929292917251587,0.5475000143051147,0.7400000095367432,0.7623113989830017,1995.0,227.0,0.6832704544067383,0.5417851805686951,0.7897825241088867,0.6000053286552429,0.121666669845581,0.7623111605644226,1995.0,227.0,0.4946610629558563,0.3906746506690979
rtm9jhyn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.3680.pth,0.4528619647026062,0.637499988079071,0.8149999976158142,1.1123470067977903,1395.0,155.0,0.8175000548362732,0.3702146708965301,0.4435622990131378,0.638325035572052,0.209999993443489,1.1123467683792114,1395.0,155.0,0.6161083579063416,0.2732824385166168
5rl8fssd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.6097.pth,0.7878788113594055,0.62416672706604,0.8050000071525574,0.89333575963974,1737.0,193.0,0.774167537689209,0.6099501848220825,0.7421470284461975,0.6446073651313782,0.2049999982118606,0.8933361172676086,1737.0,193.0,0.5809811949729919,0.4311734735965729
w11muftf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/272_last_only_0.3956.pth,0.6430976390838623,1.0,0.0,0.8455944657325745,1291.0,215.0,0.6151981353759766,0.3956324756145477,0.6146013140678406,1.0,0.0,0.845595121383667,1291.0,215.0,0.6151983737945557,0.3781017363071441
may2ya4g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5707.pth,0.8333333134651184,0.6423333287239075,0.796999990940094,0.6331518292427063,2368.0,274.0,0.6908284425735474,0.5756903290748596,0.8125647306442261,0.6523666977882385,0.2029999941587448,0.6331519484519958,2368.0,274.0,0.4961728751659393,0.4031725823879242
nvjsetz9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.4831.pth,0.8131313323974609,0.3797222077846527,0.70333331823349,0.7042253613471985,284.0,284.0,0.5957602858543396,0.4844313561916351,0.8046254515647888,0.3838954567909241,0.0783333331346511,0.7042250633239746,284.0,284.0,0.3888179659843445,0.3128528296947479
5rs9v39p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5335.pth,0.8434343338012695,0.4863888919353485,0.76583331823349,0.6672449707984924,1071.0,284.0,0.6398224234580994,0.539648175239563,0.8332757949829102,0.5040891766548157,0.1783333271741867,0.6672451496124268,1071.0,284.0,0.4498891830444336,0.374881774187088
acdttucd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/12_project_0.6222.pth,0.7946127653121948,0.6583333611488342,0.7950000166893005,0.8841733336448669,1755.0,195.0,0.779168963432312,0.6191375851631165,0.7763203382492065,0.692284107208252,0.2649999856948852,0.8841734528541565,1755.0,195.0,0.6138191819190979,0.4765203297138214
gkhs6s13,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.6040.pth,0.7659932374954224,0.6916667222976685,0.800000011920929,0.8796622157096863,1764.0,196.0,0.790442943572998,0.6054739356040955,0.7490507364273071,0.7106836438179016,0.2899999916553497,0.8796617984771729,1764.0,196.0,0.6267818212509155,0.4694913923740387
ly0emwke,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/44_last_only_0.4975.pth,0.8333333134651184,0.9024999737739564,0.0049999998882412,0.8751969337463379,1773.0,197.0,0.5942323207855225,0.495193600654602,0.8205039501190186,0.9178425669670104,0.0,0.8751972317695618,1773.0,197.0,0.5976799726486206,0.4903987646102905
y2ebi3ob,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.6126.pth,0.8585858345031738,0.6669445037841797,0.7799999713897705,0.7208766341209412,2112.0,240.0,0.7226070761680603,0.6204202175140381,0.8282706141471863,0.6339678764343262,0.1899999976158142,0.7208762168884277,2112.0,240.0,0.5149480700492859,0.4265163540840149
doutycya,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/10_project_0.6056.pth,0.7626262903213501,0.7208333611488342,0.7950000166893005,0.9074410796165466,1710.0,190.0,0.8077582120895386,0.6160176396369934,0.7390403747558594,0.7414610981941223,0.324999988079071,0.907440423965454,1710.0,190.0,0.657967209815979,0.4862643480300903
xobmypen,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5859.pth,0.816498339176178,0.6386110782623291,0.7649999856948853,0.7205649018287659,2118.0,240.0,0.7080587148666382,0.5781287550926208,0.7953054904937744,0.6241108179092407,0.2649999856948852,0.7205653786659241,2118.0,240.0,0.5365587472915649,0.4267281293869018
3snli8vf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5506.pth,0.8501683473587036,0.5586904883384705,0.7571428418159485,0.6313928961753845,2363.0,275.0,0.649075448513031,0.5518233776092529,0.8384535908699036,0.5648159980773926,0.1957142800092697,0.6313930749893188,2363.0,275.0,0.4639744460582733,0.3890210390090942
48hh7qil,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5394.pth,0.8367003202438354,0.57962965965271,0.7605555653572083,0.6250781416893005,2327.0,279.0,0.6550878286361694,0.5481122136116028,0.8344839215278625,0.6002838611602783,0.148888885974884,0.6250779628753662,2327.0,279.0,0.4580835700035095,0.3822633624076843
2zqanwio,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5611.pth,0.81144779920578,0.650729238986969,0.8018749952316284,0.5978716015815735,2565.0,289.0,0.6834919452667236,0.5546180605888367,0.8110113739967346,0.675685703754425,0.2924999892711639,0.5978716015815735,2565.0,289.0,0.5220191478729248,0.4233634769916534
nlgp9xdk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/32_last_only_0.5990.pth,0.8569023609161377,0.5469444394111633,0.7850000262260437,0.7628929018974304,956.0,248.0,0.6982791423797607,0.5983570218086243,0.8215395212173462,0.5423557162284851,0.1000000014901161,0.7628933191299438,956.0,248.0,0.4684163331985473,0.3848225176334381
piol66g7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5328.pth,0.8468013405799866,0.4836666285991668,0.784500002861023,0.6006727814674377,1164.0,316.0,0.6229465007781982,0.5275119543075562,0.8344839215278625,0.498937726020813,0.1800000071525573,0.6006731986999512,1164.0,316.0,0.4265369772911072,0.3559382557868957
0revk78e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/36_last_only_0.5277.pth,0.804713785648346,0.5300000309944153,0.5849999785423279,0.8715357184410095,1772.0,198.0,0.662178635597229,0.5328642725944519,0.7823610901832581,0.5193641781806946,0.0399999991059303,0.8715360164642334,1772.0,198.0,0.4769667088985443,0.373160183429718
iqgwj878,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.6170.pth,0.8535353541374207,0.6488333344459534,0.8149999976158142,0.6935774683952332,2217.0,249.0,0.7191369533538818,0.613808810710907,0.8372454047203064,0.6441566944122314,0.2560000121593475,0.6935771703720093,2217.0,249.0,0.5312446355819702,0.4447821378707886
idezd768,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5816.pth,0.8215488195419312,0.642916738986969,0.8025000095367432,0.6667556166648865,2307.0,259.0,0.7040574550628662,0.5784175992012024,0.8006558418273926,0.6634698510169983,0.2675000131130218,0.6667556166648865,2307.0,259.0,0.5325751900672913,0.4264094233512878
jzrq7z98,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.4128.pth,0.8316498398780823,0.8420000672340393,0.0299999993294477,0.6092360019683838,2547.0,283.0,0.4937453269958496,0.4106232225894928,0.8274076581001282,0.8455071449279785,0.0,0.609235942363739,2547.0,283.0,0.4849143922328949,0.4012218713760376
se1076z5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.5833.pth,0.8249158263206482,0.62458336353302,0.7712500095367432,0.7078643441200256,1044.0,267.0,0.7012326121330261,0.5784578919410706,0.8229202628135681,0.6160991787910461,0.2824999988079071,0.7078642249107361,1044.0,267.0,0.5354878306388855,0.4406637847423553
0p8mavc2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5987.pth,0.7996633052825928,0.6833333373069763,0.7799999713897705,0.7770008444786072,1992.0,222.0,0.7467780113220215,0.5971709489822388,0.7742491960525513,0.6893975734710693,0.2750000059604645,0.7770005464553833,1992.0,222.0,0.5804660320281982,0.4494253695011139
rnpq48yn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5431.pth,0.8383838534355164,0.6128333210945129,0.7400000095367432,0.6131207942962646,2345.0,285.0,0.655318021774292,0.5494080185890198,0.8213669061660767,0.5963965058326721,0.1480000019073486,0.613120973110199,2345.0,285.0,0.4525058269500732,0.3716733157634735
m5k05i8u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5088.pth,0.8569023609161377,0.6000926494598389,0.7355555295944214,0.4601085484027862,3065.0,381.0,0.5985856056213379,0.5129294395446777,0.8450120687484741,0.604651153087616,0.1483333259820938,0.4601083397865295,3065.0,381.0,0.4043642878532409,0.341692715883255
7wrtdljw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/39_last_only_0.4308.pth,0.8400673270225525,0.9000000953674316,0.0083333337679505,0.633874237537384,2448.0,272.0,0.5140691995620728,0.4318527281284332,0.8370728492736816,0.912649154663086,0.0049999998882412,0.6338742971420288,2448.0,272.0,0.517174482345581,0.4329127073287964
kiicwjfx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/13_last_only_0.5597.pth,0.695286214351654,0.7200000286102295,0.7900000214576721,0.903179168701172,1713.0,191.0,0.8043930530548096,0.5592833757400513,0.660338282585144,0.7332684993743896,0.1599999964237213,0.903179168701172,1713.0,191.0,0.59881591796875,0.3954210877418518
pqxi1k6v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5925.pth,0.819865345954895,0.5908333659172058,0.75,0.8080155253410339,1890.0,214.0,0.7162830233573914,0.5872556567192078,0.7861580848693848,0.6185611486434937,0.1675000041723251,0.8080151677131653,1890.0,214.0,0.5313588380813599,0.4177320599555969
d89xbhw8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.4616.pth,0.7659932374954224,0.5406249761581421,0.6862499713897705,0.525596559047699,2709.0,333.0,0.5841571688652039,0.4474604427814483,0.7554366588592529,0.5486956834793091,0.0575000010430812,0.525596559047699,2709.0,333.0,0.3772640824317932,0.284999132156372
vpiajkwe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.4394.pth,0.7760942578315735,0.559583306312561,0.5199999809265137,0.6099048256874084,2382.0,286.0,0.5631627440452576,0.4370673596858978,0.7706247568130493,0.5457526445388794,0.0225000008940696,0.6099051237106323,2382.0,286.0,0.3927192687988281,0.3026391863822937
qo5hdcw2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/37_last_only_0.5485.pth,0.8619528412818909,0.5358333587646484,0.7749999761581421,0.6198475360870361,1139.0,306.0,0.6435602903366089,0.5547186136245728,0.8510528206825256,0.5335031151771545,0.1400000005960464,0.6198476552963257,1139.0,306.0,0.4311169385910034,0.3669032752513885
81j58v2v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.4175.pth,0.8417508602142334,0.9559090733528136,0.0149999996647238,0.5131363272666931,3024.0,336.0,0.4946818053722381,0.416398823261261,0.8436313271522522,0.9613394737243652,0.0,0.5131360292434692,3024.0,336.0,0.4914918541908264,0.4146379232406616
o4k51t5t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/37_last_only_0.5734.pth,0.8518518805503845,0.6684523224830627,0.8057143092155457,0.5383290648460388,2847.0,321.0,0.6708319187164307,0.5714494585990906,0.8272350430488586,0.6743442416191101,0.2871428430080414,0.5383286476135254,2847.0,321.0,0.4999386072158813,0.4135667383670807
kqpqmcwm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.4233.pth,0.8131313323974609,0.9761111736297609,0.0049999998882412,0.5728033185005188,2709.0,301.0,0.5179715156555176,0.4211788773536682,0.7958232760429382,0.9770902395248412,0.0,0.5728034377098083,2709.0,301.0,0.5166312456130981,0.4111471772193908
770l9pqk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5076.pth,0.8434343338012695,0.5422916412353516,0.7074999809265137,0.5838733315467834,1202.0,325.0,0.6112216711044312,0.5155253410339355,0.8089402914047241,0.5122501850128174,0.0487499982118606,0.5838736295700073,1202.0,325.0,0.3816246390342712,0.3087115585803985
rzrhxn8f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/175_project_0.4306.pth,0.8367003202438354,0.8691667318344116,0.1287499964237213,0.5321412682533264,2916.0,324.0,0.5100193619728088,0.4267333745956421,0.8208491802215576,0.8647533655166626,0.0087500000372529,0.5321411490440369,2916.0,324.0,0.4685481488704681,0.3846073746681213
me19a49q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5617.pth,0.7878788113594055,0.6662499308586121,0.7699999809265137,0.6897502541542053,2199.0,251.0,0.7086667418479919,0.5583435297012329,0.776147723197937,0.6572808623313904,0.1875,0.6897505521774292,2199.0,251.0,0.5115104913711548,0.3970077037811279
7mm0re14,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/17_last_only_0.5655.pth,0.8468013405799866,0.5786904692649841,0.7835714221000671,0.6552221179008484,2277.0,265.0,0.672494649887085,0.5694693922996521,0.8417328000068665,0.590518593788147,0.2142857164144516,0.6552222967147827,2277.0,265.0,0.4866755604743957,0.4096507728099823
k1s522ec,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/15_last_only_0.5341.pth,0.7929292917251587,0.5387499928474426,0.6625000238418579,0.7971939444541931,1911.0,217.0,0.6661480069160461,0.5282082557678223,0.7723507285118103,0.51673823595047,0.0474999994039535,0.7971941828727722,1911.0,217.0,0.4538108110427856,0.3505011200904846
5ek8bgkq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5384.pth,0.7979797720909119,0.6399999856948853,0.7049999833106995,0.6904169917106628,2136.0,252.0,0.6784722805023193,0.5414071679115295,0.7711425423622131,0.6274629831314087,0.0816666632890701,0.6904169917106628,2136.0,252.0,0.4665155410766601,0.359749972820282
y72j2y8n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5566.pth,0.8282828330993652,0.5822222232818604,0.7566666603088379,0.6856829524040222,2187.0,253.0,0.6748573184013367,0.5589727163314819,0.8303417563438416,0.6123936176300049,0.1724999994039535,0.6856829524040222,2187.0,253.0,0.4901922345161438,0.4070270955562591
yhigfdy9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5587.pth,0.7979797720909119,0.6325000524520874,0.7549999952316284,0.6969612240791321,2147.0,249.0,0.6948204040527344,0.5544525980949402,0.7730410695075989,0.6086999773979187,0.067500002682209,0.6969608664512634,2147.0,249.0,0.4577202796936035,0.3538365662097931
w0sniyfr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5674.pth,0.8468013405799866,0.5959722399711609,0.8016666769981384,0.6178942322731018,2415.0,281.0,0.6718444228172302,0.568918764591217,0.8322402238845825,0.6252952218055725,0.2708333432674408,0.6178945302963257,2415.0,281.0,0.5046744346618652,0.420010358095169
3jt9g7ls,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5959.pth,0.7979797720909119,0.6129167079925537,0.8199999928474426,0.7912644743919373,1956.0,218.0,0.7413937449455261,0.591617226600647,0.7770106792449951,0.6216662526130676,0.2975000143051147,0.7912639379501343,1956.0,218.0,0.570143461227417,0.4430075585842132
p29eyil3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/35_last_only_0.4471.pth,0.8148148059844971,0.8783334493637085,0.0149999996647238,0.7662835121154785,2025.0,225.0,0.553205668926239,0.450760155916214,0.7989299297332764,0.8783833980560303,0.0,0.7662836909294128,2025.0,225.0,0.5482224225997925,0.4379912912845611
6l1kprl2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/36_last_only_0.4944.pth,0.7946127653121948,0.5445833802223206,0.6949999928474426,0.6449947953224182,2274.0,270.0,0.6281927824020386,0.4991700053215027,0.7908180952072144,0.5251107811927795,0.0450000017881393,0.6449950933456421,2274.0,270.0,0.4050353169441223,0.3203092515468597
bxcb6zcj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5539.pth,0.7777777910232544,0.684166669845581,0.7383333444595337,0.6796248555183411,2268.0,254.0,0.700708270072937,0.5449953079223633,0.7500863075256348,0.6933705806732178,0.2616666555404663,0.6796250343322754,2268.0,254.0,0.5448874235153198,0.4087125957012176
y7296nry,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5870.pth,0.8367003202438354,0.6402083039283752,0.8112499713897705,0.6362943053245544,2388.0,272.0,0.695917546749115,0.5822744369506836,0.8149810433387756,0.6473196148872375,0.3174999952316284,0.6362940669059753,2388.0,272.0,0.5337045788764954,0.4349591135978699
0wivpa2l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5981.pth,0.8367003202438354,0.6625000238418579,0.8149999976158142,0.6754018664360046,2262.0,256.0,0.7176339626312256,0.6004445552825928,0.8189506530761719,0.6396204233169556,0.3100000023841858,0.6754021048545837,2262.0,256.0,0.5416741371154785,0.4436043798923492
513av6kv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.6013.pth,0.7626262903213501,0.6733333468437195,0.7799999713897705,0.8887309432029724,1746.0,194.0,0.7806881666183472,0.5953733325004578,0.7480151653289795,0.7094342112541199,0.3100000023841858,0.8887302875518799,1746.0,194.0,0.6360548734664917,0.4757786989212036
tfrvwo05,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/33_last_only_0.5504.pth,0.8383838534355164,0.4720833301544189,0.7433333396911621,0.7420048713684082,982.0,255.0,0.6524738669395447,0.5470235347747803,0.8317224979400635,0.5036154389381409,0.1791666597127914,0.7420045137405396,982.0,255.0,0.4749289155006408,0.3950090706348419
gbp7m4lt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.4413.pth,0.8333333134651184,0.8766666650772095,0.0199999995529651,0.7183908820152283,2160.0,240.0,0.5383524894714355,0.4486270546913147,0.8232654333114624,0.8958607316017151,0.0049999998882412,0.7183910608291626,2160.0,240.0,0.5397506356239319,0.4443580508232116
euo1bakg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/17_last_only_0.5990.pth,0.808080792427063,0.5675000548362732,0.6850000023841858,0.9626492857933044,784.0,196.0,0.7383831739425659,0.5966732501983643,0.778391420841217,0.5437809228897095,0.0750000029802322,0.9626494646072388,784.0,196.0,0.5271434783935547,0.4103239476680755
95zsjoyi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/14_last_only_0.4932.pth,0.683501660823822,0.6244444847106934,0.7850000262260437,0.7263219356536865,1028.0,260.0,0.7119221687316895,0.4865999817848205,0.6717293858528137,0.6344757080078125,0.246666669845581,0.7263221144676208,1028.0,260.0,0.5358215570449829,0.359927088022232
t0hhxrk2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.4510.pth,0.8501683473587036,0.9158333539962769,0.0212500002235174,0.6656903624534607,2331.0,259.0,0.5342578887939453,0.4542091488838196,0.8275802731513977,0.910732090473175,0.0099999997764825,0.6656901836395264,2331.0,259.0,0.5288074016571045,0.4376305639743805
nbe4fplb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5754.pth,0.7845118045806885,0.6620832681655884,0.7524999976158142,0.7755545973777771,1967.0,223.0,0.7300459742546082,0.5727297067642212,0.7733862400054932,0.6681947112083435,0.1800000071525573,0.7755545973777771,1967.0,223.0,0.5412497520446777,0.4185951054096222
tqubtruc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5572.pth,0.7996633052825928,0.6654166579246521,0.7200000286102295,0.7051191926002502,2079.0,247.0,0.696845293045044,0.5572416186332703,0.7832240462303162,0.6594164371490479,0.125,0.7051196694374084,2079.0,247.0,0.4965120255947113,0.3888801634311676
fx3a0yly,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5480.pth,0.7407407164573669,0.4941667318344116,0.6899999976158142,0.9878494143486024,764.0,191.0,0.724005401134491,0.5363003015518188,0.7178115248680115,0.5156576633453369,0.0649999976158142,0.9878499507904052,764.0,191.0,0.522835910320282,0.3752976357936859
vw7vvyc8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/325_last_only_0.4891.pth,0.7845118045806885,0.9116666316986084,0.0199999995529651,0.9370315670967102,1656.0,184.0,0.6228994131088257,0.4886719286441803,0.7623403668403625,0.9292460083961488,0.0,0.9370310306549072,1656.0,184.0,0.6220923662185669,0.4742461144924164
aytk8fqq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5599.pth,0.8299663066864014,0.6226388812065125,0.7733333110809326,0.6401228904724121,2343.0,271.0,0.6786984205245972,0.5632967948913574,0.8296513557434082,0.6072841286659241,0.1566666662693023,0.6401229500770569,2343.0,271.0,0.4680245816707611,0.3882972300052643
hurybbrg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/16_last_only_0.5810.pth,0.755892276763916,0.721666693687439,0.7925000190734863,0.8110299706459045,1893.0,213.0,0.7750656008720398,0.5858660936355591,0.7345529794692993,0.7059498429298401,0.270000010728836,0.8110302686691284,1893.0,213.0,0.5956600904464722,0.4375438988208771
a21bzrfh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5537.pth,0.8434343338012695,0.6245237588882446,0.795714259147644,0.5208876132965088,2783.0,335.0,0.647041916847229,0.5457373857498169,0.8260269165039062,0.6436523795127869,0.2457142919301986,0.5208874344825745,2783.0,335.0,0.4700847268104553,0.3883026242256164
unsy9ck8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5591.pth,0.8585858345031738,0.577333390712738,0.7275000214576721,0.6475005745887756,2263.0,269.0,0.6507779955863953,0.5587487816810608,0.8515706062316895,0.5701990723609924,0.1790000051259994,0.6475005745887756,2263.0,269.0,0.4655665755271911,0.3964627981185913
i0vau91j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5444.pth,0.8535353541374207,0.60833340883255,0.7733333110809326,0.5480652451515198,2664.0,318.0,0.6432440280914307,0.5490314960479736,0.838280975818634,0.6188955903053284,0.2170833349227905,0.5480652451515198,2664.0,318.0,0.4613480567932129,0.3867393136024475
nicbpt0z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5756.pth,0.755892276763916,0.6408333778381348,0.75,0.8851123452186584,1743.0,195.0,0.7586485743522644,0.5734565854072571,0.7419744729995728,0.652687668800354,0.1650000065565109,0.8851127028465271,1743.0,195.0,0.5676001310348511,0.4211448132991791
4tsk7l62,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.4795.pth,0.7912458181381226,0.9141666293144226,0.0199999995529651,0.8796622157096863,1764.0,196.0,0.6046096086502075,0.4783948361873626,0.7713151574134827,0.935558557510376,0.0,0.8796617984771729,1764.0,196.0,0.6050734519958496,0.4667023122310638
fkhsreix,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5796.pth,0.8636363744735718,0.5556249618530273,0.7674999833106995,0.6804572939872742,2250.0,254.0,0.667860746383667,0.5767888426780701,0.8417328000068665,0.5855052471160889,0.2012500017881393,0.6804576516151428,2250.0,254.0,0.4890709519386291,0.4116670489311218
5is3uh0k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.6109.pth,0.7727272510528564,0.5799999833106995,0.7850000262260437,0.9882399439811708,760.0,191.0,0.7844133377075195,0.6061375737190247,0.7474974393844604,0.58882737159729,0.1749999970197677,0.9882395267486572,760.0,191.0,0.5840222835540771,0.4365551471710205
yet8trbc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/32_last_only_0.6079.pth,0.7946127653121948,0.6608333587646484,0.7799999713897705,0.8751969337463379,1773.0,197.0,0.772010087966919,0.6134490966796875,0.7777010798454285,0.6463603377342224,0.1700000017881393,0.8751972317695618,1773.0,197.0,0.5638525485992432,0.4385087490081787
3u3bthiy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5638.pth,0.8299663066864014,0.6075000166893005,0.7825000286102295,0.6491820216178894,2321.0,267.0,0.6797274351119995,0.564150869846344,0.8013462424278259,0.6251129508018494,0.2212499976158142,0.6491817235946655,2321.0,267.0,0.4985148906707763,0.3994830250740051
o7s7hmr3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_project_0.5848.pth,0.8417508602142334,0.6054166555404663,0.7674999833106995,0.7167430520057678,2094.0,242.0,0.6965532302856445,0.5863242745399475,0.8299965262413025,0.614288866519928,0.1387500017881393,0.7167433500289917,2094.0,242.0,0.4899274110794067,0.4066380560398102
tx9y70ya,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5797.pth,0.7760942578315735,0.6466666460037231,0.8100000023841858,0.7731561064720154,2007.0,223.0,0.7432742118835449,0.5768508315086365,0.756299614906311,0.6585118770599365,0.2975000143051147,0.7731555700302124,2007.0,223.0,0.5763891935348511,0.4359229207038879
f0sj424l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5771.pth,0.8501683473587036,0.5899999737739563,0.7774999737739563,0.6729927659034729,1090.0,281.0,0.6801642775535583,0.5782541632652283,0.8351743221282959,0.5932281017303467,0.1800000071525573,0.6729927659034729,1090.0,281.0,0.4820736348628998,0.4026155173778534
ljdenln6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5744.pth,0.8451178669929504,0.5747222304344177,0.7950000166893005,0.6666666865348816,2211.0,261.0,0.6787962913513184,0.5736628770828247,0.8260269165039062,0.5960924029350281,0.2483333349227905,0.6666666269302368,2211.0,261.0,0.5036974549293518,0.4160676598548889
aeo4zgjs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5855.pth,0.8316498398780823,0.6041666269302368,0.7350000143051147,0.7563152313232422,2001.0,229.0,0.6984939575195312,0.5809023976325989,0.8066965937614441,0.6092575788497925,0.1000000014901161,0.7563157081604004,2001.0,229.0,0.4885244369506836,0.3940910100936889
jutspr79,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5703.pth,0.804713785648346,0.6458333730697632,0.7074999809265137,0.7731561064720154,1958.0,224.0,0.7088298201560974,0.570405125617981,0.7840870022773743,0.6319717764854431,0.125,0.7731555700302124,1958.0,224.0,0.5100424289703369,0.3999176323413849
56edbp2u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5731.pth,0.8030303120613098,0.6737499833106995,0.7962499856948853,0.7192174792289734,2144.0,240.0,0.7297391891479492,0.5860027074813843,0.7985847592353821,0.6701760292053223,0.2275000065565109,0.7192177772521973,2144.0,240.0,0.5389646291732788,0.4304089248180389
412yb74l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/131_last_only_0.4543.pth,0.819865345954895,0.7708333730697632,0.1324999928474426,0.7399733662605286,2097.0,233.0,0.5477689504623413,0.4490967690944671,0.805833637714386,0.7659344673156738,0.0,0.7399736046791077,2097.0,233.0,0.5019693374633789,0.4045037627220154
jjwkuc2o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.6017.pth,0.804713785648346,0.6258333325386047,0.699999988079071,0.8841733336448669,1755.0,195.0,0.7366689443588257,0.5928076505661011,0.7747669816017151,0.6379141211509705,0.1150000020861625,0.8841734528541565,1755.0,195.0,0.5456959009170532,0.4227871596813202
os14ocsp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5257.pth,0.7878788113594055,0.5608333945274353,0.7166666388511658,0.6880417466163635,2088.0,254.0,0.6551806330680847,0.5162029266357422,0.7578529715538025,0.5475013256072998,0.0683333352208137,0.6880417466163635,2088.0,254.0,0.4346254765987396,0.3293822109699249
wk15y0ru,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5739.pth,0.7693602442741394,0.6466667056083679,0.7149999737739563,0.8984726071357727,1722.0,192.0,0.753379762172699,0.5796204209327698,0.7354159355163574,0.6220409870147705,0.0700000002980232,0.8984720706939697,1722.0,192.0,0.5301710367202759,0.3898962438106537
zl6rqolq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5614.pth,0.752525269985199,0.6399999856948853,0.7250000238418579,0.8947744965553284,1719.0,193.0,0.753258228302002,0.5668458342552185,0.7285122275352478,0.6256207823753357,0.1199999973177909,0.8947751522064209,1719.0,193.0,0.5467987060546875,0.3983495533466339
nj4lfvni,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.6187.pth,0.8434343338012695,0.6956250667572021,0.8062499761581421,0.6871907711029053,2253.0,251.0,0.7296886444091797,0.6154444813728333,0.82430100440979,0.6728417277336121,0.2962499856948852,0.6871909499168396,2253.0,251.0,0.5520942211151123,0.4550918340682983
22eg2q9t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/34_last_only_0.6156.pth,0.8451178669929504,0.6493333578109741,0.7889999747276306,0.7284383177757263,2115.0,237.0,0.7222572565078735,0.6103925108909607,0.8270624876022339,0.6754744052886963,0.2989999949932098,0.7284381985664368,2115.0,237.0,0.56763756275177,0.4694717228412628
3doa2rdg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.5845.pth,0.8484848737716675,0.5733332633972168,0.7743750214576721,0.6835269927978516,2184.0,254.0,0.6770784258842468,0.5744907855987549,0.8443217277526855,0.5876474380493164,0.2800000011920929,0.6835266351699829,2184.0,254.0,0.5170580148696899,0.4365633130073547
uyr39j74,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_last_only_0.5780.pth,0.8232323527336121,0.6078333258628845,0.800000011920929,0.6705109477043152,2223.0,259.0,0.6927814483642578,0.5703201293945312,0.8134276866912842,0.6200340986251831,0.2259999960660934,0.6705107688903809,2223.0,259.0,0.5055149793624878,0.4111998677253723
r9t3tez4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5807.pth,0.7946127653121948,0.6183333396911621,0.6600000262260437,0.8707767128944397,1782.0,198.0,0.7163700461387634,0.5692367553710938,0.7652744054794312,0.5745424032211304,0.0599999986588954,0.8707770705223083,1782.0,198.0,0.5017731189727783,0.3839941322803497
vj1hr9d9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.5788.pth,0.7912458181381226,0.684166669845581,0.7774999737739563,0.74349445104599,2082.0,232.0,0.7350537180900574,0.5816081762313843,0.782015860080719,0.6967719197273254,0.3149999976158142,0.7434946298599243,2082.0,232.0,0.5850889086723328,0.4575487971305847
ue0pp4on,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5347.pth,0.7323232293128967,0.5541667342185974,0.699999988079071,0.9630200266838074,780.0,196.0,0.7390622496604919,0.5412324666976929,0.7295477986335754,0.5416434407234192,0.0850000008940696,0.9630202651023864,780.0,196.0,0.5298879146575928,0.3865785598754883
yyrg91o7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/33_last_only_0.5483.pth,0.7828282713890076,0.5527777671813965,0.7633333206176758,0.7795447707176208,1950.0,222.0,0.6985520124435425,0.5468462705612183,0.78822922706604,0.5744242072105408,0.1233333349227905,0.7795447707176208,1950.0,222.0,0.4924341142177582,0.3881509602069855
jd9sao67,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/7_last_only_0.5658.pth,0.8484848737716675,0.6051041483879089,0.7599999904632568,0.605693519115448,2496.0,286.0,0.6569325923919678,0.5573973655700684,0.827925443649292,0.6284970641136169,0.2093749940395355,0.6056936979293823,2496.0,286.0,0.4811885952949524,0.3983882665634155
n0hk6xp9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5592.pth,0.7845118045806885,0.6091666221618652,0.75,0.7759155631065369,1961.0,223.0,0.7116941213607788,0.5583324432373047,0.757680356502533,0.6095153093338013,0.1099999994039535,0.775915801525116,1961.0,223.0,0.498477041721344,0.3776862621307373
l4h367c8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.1207.pth,0.2121212184429168,0.77260422706604,0.5093749761581421,0.4416570961475372,3091.0,399.0,0.5745454430580139,0.1218732818961143,0.2069382071495056,0.7824265956878662,0.0599999986588954,0.4416574239730835,3091.0,399.0,0.4280279874801636,0.0885753408074379
lmlwtww0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5259.pth,0.7575757503509521,0.6225000023841858,0.737500011920929,0.6946373581886292,2146.0,250.0,0.6848791837692261,0.5188478827476501,0.7393855452537537,0.6689143180847168,0.2000000029802322,0.6946373581886292,2146.0,250.0,0.5211839079856873,0.3853558599948883
kdajalj3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5016.pth,0.7811447978019714,0.6050000190734863,0.7400000095367432,0.5722132325172424,2580.0,304.0,0.6390711069107056,0.499207079410553,0.7763203382492065,0.6168248653411865,0.0837500020861625,0.5722135901451111,2580.0,304.0,0.4242628514766693,0.3293638825416565
00ax4mib,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5717.pth,0.8518518805503845,0.5939285159111023,0.7685714364051819,0.6519755721092224,2206.0,268.0,0.6714918613433838,0.5720115900039673,0.8277528285980225,0.5824984908103943,0.1542857140302658,0.6519752740859985,2206.0,268.0,0.4629198014736175,0.3831831812858581
ed45ys0k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5332.pth,0.8434343338012695,0.4430207908153534,0.7443749904632568,0.7095721364021301,1010.0,267.0,0.6323226690292358,0.5333226323127747,0.8377631902694702,0.4764702320098877,0.1199999973177909,0.7095719575881958,1010.0,267.0,0.4353474080562591,0.3647180199623108
16ukmcot,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.5735.pth,0.8232323527336121,0.5947222113609314,0.7333333492279053,0.7356186509132385,2079.0,235.0,0.68789142370224,0.5662944912910461,0.810321033000946,0.6054866909980774,0.125,0.7356186509132385,2079.0,235.0,0.4887017905712127,0.3960053324699402
qkpj2nyf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5954.pth,0.8417508602142334,0.5905555486679077,0.7433333396911621,0.7682852149009705,962.0,246.0,0.700724720954895,0.5898356437683105,0.8203313946723938,0.5943890810012817,0.2016666680574417,0.7682849764823914,962.0,246.0,0.521446943283081,0.4277592897415161
x0h2z7le,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.5187.pth,0.7727272510528564,0.4508333504199981,0.5699999928474426,0.9581297039985656,784.0,197.0,0.6596543788909912,0.5097329020500183,0.7399033308029175,0.4590590000152588,0.0299999993294477,0.9581298232078552,784.0,197.0,0.4823963046073913,0.3569266200065613
crvi9r04,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/36_last_only_0.6365.pth,0.8063973188400269,0.6608333587646484,0.7900000214576721,0.8804367184638977,1754.0,196.0,0.7770900130271912,0.6266433000564575,0.7930617928504944,0.7136873006820679,0.2000000029802322,0.8804363012313843,1754.0,196.0,0.5980412364006042,0.4742836654186249
88wytbq5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.4825.pth,0.7121211886405945,0.5808333158493042,0.5450000166893005,0.8906305432319641,1722.0,194.0,0.6721546649932861,0.4786555767059326,0.6958922743797302,0.5540161728858948,0.0350000001490116,0.8906299471855164,1722.0,194.0,0.4932153820991516,0.3432247638702392
7v73uqjw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_last_only_0.5019.pth,0.8484848737716675,0.5365476012229919,0.7314285635948181,0.4864286482334137,2869.0,361.0,0.5848016142845154,0.4961953163146972,0.8282706141471863,0.516473114490509,0.0835714265704155,0.486428827047348,2869.0,361.0,0.362157791852951,0.2999646663665771
uusq8ccr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.5979.pth,0.7659932374954224,0.6666667461395264,0.8050000071525574,0.8890469670295715,1742.0,194.0,0.7869045734405518,0.6027635931968689,0.7279945015907288,0.6883276104927063,0.2849999964237213,0.8890466094017029,1742.0,194.0,0.6207914352416992,0.4519327580928802
qav0j9yo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/32_last_only_0.6061.pth,0.8063973188400269,0.6250000596046448,0.7749999761581421,0.8382229804992676,1836.0,206.0,0.746074378490448,0.6016323566436768,0.7985847592353821,0.6306264996528625,0.25,0.8382226228713989,1836.0,206.0,0.5729497671127319,0.4575489461421966
or3jkm3r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5167.pth,0.8215488195419312,0.5485714077949524,0.7649999856948853,0.5645251870155334,1250.0,336.0,0.6260322332382202,0.5143160223960876,0.82430100440979,0.5883254408836365,0.187142863869667,0.5645254850387573,1250.0,336.0,0.4466645717620849,0.3681860566139221
ye6lq64a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5389.pth,0.8501683473587036,0.5695832967758179,0.6937500238418579,0.5844535231590271,2410.0,300.0,0.6159289479255676,0.5236433148384094,0.8137728571891785,0.5595484972000122,0.0974999964237213,0.5844535231590271,2410.0,300.0,0.4138339757919311,0.3367668688297272
0e34uow9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5962.pth,0.8484848737716675,0.6504999399185181,0.7580000162124634,0.7046223282814026,2138.0,246.0,0.7043741941452026,0.5976508259773254,0.8350017070770264,0.6344452500343323,0.2399999946355819,0.704622745513916,2138.0,246.0,0.5263559818267822,0.4395081400871277
p7nxrlvc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/20_last_only_0.5560.pth,0.8030303120613098,0.6038889288902283,0.7666666507720947,0.6801795959472656,2207.0,255.0,0.6835784316062927,0.5489342212677002,0.7816706895828247,0.6080344915390015,0.0916666686534881,0.6801795959472656,2207.0,255.0,0.4599602818489074,0.3595374822616577
1q7kv82n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/299_project_0.5173.pth,0.7693602442741394,0.830000102519989,0.2399999946355819,0.9269558787345886,1674.0,186.0,0.6656520366668701,0.5121262073516846,0.7575077414512634,0.8182801008224487,0.0149999996647238,0.9269561171531676,1674.0,186.0,0.5867453813552856,0.4444641768932342
91fpk4rs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5778.pth,0.8333333134651184,0.6322917342185974,0.7662500143051147,0.6720430254936218,2238.0,258.0,0.6901949644088745,0.5751624703407288,0.8156713843345642,0.6637211441993713,0.2125000059604644,0.6720429062843323,2238.0,258.0,0.5160880088806152,0.4209582209587097
9g8jcuru,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5647.pth,0.8501683473587036,0.6139582991600037,0.7524999976158142,0.6283774971961975,2390.0,276.0,0.6649453043937683,0.5653154253959656,0.8294788002967834,0.6182399988174438,0.2300000041723251,0.6283775568008423,2390.0,276.0,0.4922058582305908,0.4082743227481842
mhoijlmn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/14_last_only_0.5989.pth,0.7744107842445374,0.6366666555404663,0.7699999809265137,0.9026899933815002,1719.0,191.0,0.7697855830192566,0.5961302518844604,0.7628581523895264,0.6503890752792358,0.2249999940395355,0.9026906490325928,1719.0,191.0,0.5926932692527771,0.4521408975124359
lbmgiggj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.4517.pth,0.8434343338012695,0.9337499737739564,0.0099999997764825,0.6682705283164978,2322.0,258.0,0.5373401641845703,0.4532111287117004,0.825681746006012,0.9644862413406372,0.0049999998882412,0.6682702302932739,2322.0,258.0,0.5459188222885132,0.4507552087306976
oql08h93,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5946.pth,0.7542087435722351,0.6441666483879089,0.7749999761581421,0.972762644290924,774.0,194.0,0.7973097562789917,0.6013379693031311,0.7340351939201355,0.6054120063781738,0.2399999946355819,0.9727630019187928,774.0,194.0,0.6060583591461182,0.4448681771755218
hz8miee2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5917.pth,0.8383838534355164,0.6454167366027832,0.7362499833106995,0.7224388718605042,2082.0,240.0,0.701368510723114,0.5880160331726074,0.8165343403816223,0.6380389928817749,0.228750005364418,0.7224388718605042,2082.0,240.0,0.5297426581382751,0.432553082704544
0rsqr6q6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5833.pth,0.8350168466567993,0.6641666889190674,0.7858333587646484,0.6501950621604919,2346.0,266.0,0.7000650763511658,0.5845661163330078,0.8187780380249023,0.6801852583885193,0.285833328962326,0.6501948237419128,2346.0,266.0,0.5387378334999084,0.4411067068576813
1t7zzru0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5696.pth,0.8282828330993652,0.6341666579246521,0.7691666483879089,0.6362943053245544,2388.0,272.0,0.6798758506774902,0.5631294846534729,0.8218846917152405,0.6463446021080017,0.2483333349227905,0.6362940669059753,2388.0,272.0,0.5103240013122559,0.4194274842739105
7xh0qema,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/128_last_only_0.5058.pth,0.8063973188400269,0.768333375453949,0.1449999958276748,0.9675858616828918,780.0,195.0,0.6269730925559998,0.5055894255638123,0.7921988368034363,0.7882394194602966,0.0,0.9675862789154052,780.0,195.0,0.5852752923965454,0.4636543989181518
d6fmrms9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5719.pth,0.7693602442741394,0.6308333277702332,0.7250000238418579,0.8707767128944397,1782.0,198.0,0.742203414440155,0.5710217952728271,0.7528477907180786,0.6510716080665588,0.1599999964237213,0.8707770705223083,1782.0,198.0,0.5606162548065186,0.4220587015151977
bipxzl86,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.6207.pth,0.8350168466567993,0.6175000071525574,0.7950000166893005,0.8101758360862732,926.0,233.0,0.7408919334411621,0.6186572313308716,0.7953054904937744,0.6094586849212646,0.2074999958276748,0.8101758360862732,926.0,233.0,0.5423781871795654,0.4313563406467438
exqqyzo8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5576.pth,0.7979797720909119,0.6037500500679016,0.7400000095367432,0.7497376799583435,2019.0,231.0,0.6978292465209961,0.5568536520004272,0.786503255367279,0.618919849395752,0.1150000020861625,0.7497371435165405,2019.0,231.0,0.494552344083786,0.3889670372009277
65ukxyde,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.4003.pth,0.5993266105651855,0.6426389217376709,0.8058333396911621,0.5512679219245911,2754.0,314.0,0.666580080986023,0.3994991779327392,0.5609250664710999,0.6491777300834656,0.2791666686534881,0.5512677431106567,2754.0,314.0,0.4932040572166443,0.2766505181789398
ezvdyycc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5307.pth,0.819865345954895,0.6236666440963745,0.7350000143051147,0.5737234950065613,2534.0,304.0,0.6441300511360168,0.5280998945236206,0.8015187978744507,0.6270114183425903,0.1049999967217445,0.5737232565879822,2534.0,304.0,0.4352448880672455,0.3488569557666778
3bzk22kb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5823.pth,0.7895622849464417,0.6295832991600037,0.7950000166893005,0.8218278288841248,1878.0,210.0,0.7488037347793579,0.5912271738052368,0.7556092739105225,0.6152561902999878,0.2750000059604645,0.8218272924423218,1878.0,210.0,0.5706945061683655,0.4312220513820648
u0qbuchc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5725.pth,0.7828282713890076,0.6991667151451111,0.7574999928474426,0.7232750058174133,2115.0,239.0,0.7266472578048706,0.5688400268554688,0.7581981420516968,0.7106926441192627,0.1899999976158142,0.7232746481895447,2115.0,239.0,0.5413224697113037,0.4104296863079071
wfx8ldbu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5848.pth,0.8333333134651184,0.6439999938011169,0.800000011920929,0.6501950621604919,2346.0,266.0,0.6980650424957275,0.5817208290100098,0.816189169883728,0.656420111656189,0.3230000138282776,0.6501948237419128,2346.0,266.0,0.5432049632072449,0.4433580040931701
safjp63w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5997.pth,0.7878788113594055,0.6625000238418579,0.8075000047683716,0.796051561832428,1929.0,217.0,0.7553505897521973,0.5951247215270996,0.7623403668403625,0.6666417121887207,0.2300000041723251,0.7960512638092041,1929.0,217.0,0.5642310380935669,0.4301360845565796
pew5989k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/17_last_only_0.4906.pth,0.8417508602142334,0.5016667246818542,0.6625000238418579,0.598802387714386,334.0,334.0,0.5876563787460327,0.4946602582931518,0.8170521259307861,0.4898106455802917,0.0549999997019767,0.598802387714386,334.0,334.0,0.3812043368816376,0.3114638030529022
7f1xycil,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.6448.pth,0.8367003202438354,0.6608333587646484,0.8125,0.8269930481910706,1851.0,209.0,0.7667754888534546,0.6415612697601318,0.798239529132843,0.6550257802009583,0.2150000035762787,0.8269930481910706,1851.0,209.0,0.5656729936599731,0.4515425562858581
73uwyfe8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/22_last_only_0.5657.pth,0.8501683473587036,0.5930952429771423,0.772857129573822,0.6202704310417175,2304.0,282.0,0.6620742678642273,0.5628746151924133,0.8356921076774597,0.6085671186447144,0.2185714244842529,0.6202701330184937,2304.0,282.0,0.4824695587158203,0.4031960070133209
p2ts0f2a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5608.pth,0.8535353541374207,0.5072916746139526,0.7931249737739563,0.6581545472145081,1082.0,288.0,0.6528570652008057,0.5572366118431091,0.8532965183258057,0.5226790904998779,0.1737499982118606,0.6581547260284424,1082.0,288.0,0.4515279531478882,0.3852872252464294
6uh6r7rz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/16_last_only_0.5830.pth,0.8148148059844971,0.629444420337677,0.7649999856948853,0.7516536116600037,1985.0,231.0,0.7153660655021667,0.5828908681869507,0.7811529040336609,0.6374732851982117,0.1150000020861625,0.7516531348228455,1985.0,231.0,0.5013754963874817,0.391650915145874
bipbd7rv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5307.pth,0.8434343338012695,0.4904166758060455,0.7894999980926514,0.6006727814674377,1164.0,316.0,0.6268631815910339,0.5287179350852966,0.8298239707946777,0.5084831118583679,0.1770000010728836,0.6006731986999512,1164.0,316.0,0.4287188053131103,0.3557611405849457
hlqjw0d9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5650.pth,0.7407407164573669,0.6833332777023315,0.8174999952316284,0.7614986300468445,980.0,248.0,0.7541106939315796,0.5586004853248596,0.7176389098167419,0.670870840549469,0.2975000143051147,0.7614985704421997,980.0,248.0,0.5766232013702393,0.4138072431087494
rzs8tvuh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5736.pth,0.8333333134651184,0.51583331823349,0.7674999833106995,0.7621951103210449,968.0,248.0,0.6818428039550781,0.5682023167610168,0.8072143793106079,0.5400872826576233,0.1949999928474426,0.7621954679489136,968.0,248.0,0.4990942478179931,0.4028760492801666
1q0diq0r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/32_last_only_0.5692.pth,0.7811447978019714,0.7049999833106995,0.8033333420753479,0.6899406909942627,2244.0,250.0,0.7327579855918884,0.572390079498291,0.7775284647941589,0.6897124648094177,0.3199999928474426,0.6899409890174866,2244.0,250.0,0.566551148891449,0.4405096471309662
q5o942kx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/23_last_only_0.4493.pth,0.8484848737716675,0.9453704357147216,0.0,0.6352836489677429,1188.0,297.0,0.5268847346305847,0.4470537304878235,0.8367276787757874,0.9414141774177552,0.0,0.6352840065956116,1188.0,297.0,0.5255661010742188,0.4397557079792022
oe47t11b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.4646.pth,0.8468013405799866,0.5123333930969238,0.6875,0.4457122385501861,3130.0,394.0,0.5485152006149292,0.4644834101200104,0.8308594822883606,0.5026599764823914,0.0710000023245811,0.4457124769687652,3130.0,394.0,0.3397908210754394,0.2823184132575989
rq7d353w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5784.pth,0.819865345954895,0.603611171245575,0.7850000262260437,0.7388798594474792,990.0,256.0,0.7091636657714844,0.5814186930656433,0.8091128468513489,0.5806630253791809,0.1599999964237213,0.7388800978660583,990.0,256.0,0.493181049823761,0.3990391194820404
1p68bgfw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/54_last_only_0.4077.pth,0.6127946376800537,1.0,0.0,0.995916783809662,927.0,186.0,0.6653056144714355,0.4076957106590271,0.5999309420585632,1.0,0.0,0.99591726064682,927.0,186.0,0.6653057932853699,0.3991375267505646
rbq6x6gs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.5300.pth,0.8535353541374207,0.4794047772884369,0.7178571224212646,0.6402048468589783,2194.0,274.0,0.6124889254570007,0.5227809548377991,0.8417328000068665,0.4900644719600677,0.0742857158184051,0.6402050256729126,2194.0,274.0,0.4015184342861175,0.3379712402820587
2v0qna35,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5650.pth,0.8265992999076843,0.5581250190734863,0.7749999761581421,0.7101263999938965,1048.0,266.0,0.6810838580131531,0.5629834532737732,0.8003106713294983,0.5922838449478149,0.2275000065565109,0.7101263403892517,1048.0,266.0,0.5099700689315796,0.4081344902515411
m23bx9md,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.3821.pth,0.8484848737716675,0.4134166240692138,0.609499990940094,0.3327786922454834,601.0,601.0,0.4518984258174896,0.3834289908409118,0.8265447020530701,0.4251029789447784,0.0219999998807907,0.3327788710594177,601.0,601.0,0.2599606513977051,0.2148690968751907
ug4zsj57,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5463.pth,0.8602693676948547,0.5477604269981384,0.7906249761581421,0.5623664259910583,2592.0,310.0,0.6335839629173279,0.5450528860092163,0.8472557663917542,0.5461071133613586,0.1806250065565109,0.5623664259910583,2592.0,310.0,0.4296995103359222,0.3640653789043426
2ke3cpwr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/212_last_only_0.4150.pth,0.8333333134651184,0.628333330154419,0.2121428549289703,0.6506180763244629,1160.0,290.0,0.497031420469284,0.4141928553581238,0.8136003017425537,0.6168563961982727,0.0,0.6506180167198181,1160.0,290.0,0.4224914908409118,0.3437392115592956
7odlf0m3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5213.pth,0.8063973188400269,0.6414285898208618,0.7721428275108337,0.5373454689979553,2783.0,323.0,0.6503056883811951,0.524404764175415,0.7968588471412659,0.6519042253494263,0.1942857205867767,0.5373457670211792,2783.0,323.0,0.4611786007881164,0.3674942553043365
ko7m6f7p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/28_last_only_0.5358.pth,0.8484848737716675,0.5406482219696045,0.7872222065925598,0.5441288352012634,2649.0,321.0,0.6239997744560242,0.5294543504714966,0.8394891023635864,0.572543740272522,0.2438888847827911,0.5441285371780396,2649.0,321.0,0.4535203874111175,0.3807254135608673
kk0vazl6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_project_0.3443.pth,0.8299663066864014,0.8898611664772034,0.0049999998882412,0.3380662500858307,4590.0,510.0,0.4109758138656616,0.3410960733890533,0.8484639525413513,0.9123234152793884,0.0020833334419876,0.3380661606788635,4590.0,510.0,0.4174909591674804,0.3542260229587555
oqy0ebqp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/16_project_0.5904.pth,0.872053861618042,0.5754762291908264,0.75,0.690035879611969,1066.0,274.0,0.671837329864502,0.585878312587738,0.8484639525413513,0.5659071803092957,0.2328571379184723,0.6900363564491272,1066.0,274.0,0.4962669014930725,0.4210645854473114
vwzsx2k5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/26_last_only_0.5766.pth,0.7861952781677246,0.6358332633972168,0.7900000214576721,0.7612667679786682,2013.0,227.0,0.729033350944519,0.5731625556945801,0.7695892453193665,0.6698729395866394,0.2433333396911621,0.7612672448158264,2013.0,227.0,0.5581578612327576,0.429552286863327
arlj5zyw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/31_last_only_0.5836.pth,0.8417508602142334,0.6083332896232605,0.7964285612106323,0.680735170841217,2244.0,254.0,0.6951656341552734,0.585156261920929,0.8406972885131836,0.6112931966781616,0.2371428608894348,0.6807352900505066,2244.0,254.0,0.5097237825393677,0.4285233914852142
6ftax666,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/33_last_only_0.6179.pth,0.8350168466567993,0.6383333206176758,0.7900000214576721,0.763242244720459,2028.0,226.0,0.7305251955986023,0.6100008487701416,0.8072143793106079,0.6549108028411865,0.2599999904632568,0.7632420659065247,2028.0,226.0,0.559384286403656,0.4515430331230163
4futfkml,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/25_last_only_0.5193.pth,0.7424242496490479,0.6666666865348816,0.7983333468437195,0.6445791125297546,2382.0,268.0,0.7031930685043335,0.5220676064491272,0.7219537496566772,0.6959787607192993,0.2383333295583725,0.644579291343689,2382.0,268.0,0.5262971520423889,0.3799622058868408
czgw6kax,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/40_last_only_0.5039.pth,0.7609427571296692,0.5237500667572021,0.7074999809265137,0.7978299260139465,1901.0,217.0,0.676360011100769,0.514671266078949,0.7535381317138672,0.5122398734092712,0.0850000008940696,0.7978297472000122,1901.0,217.0,0.4650232195854187,0.3504127264022827
35mu6kqc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/30_last_only_0.5432.pth,0.7979797720909119,0.6316666603088379,0.699999988079071,0.745489776134491,1997.0,233.0,0.6923855543136597,0.5525096654891968,0.7778736352920532,0.6245105862617493,0.0625,0.7454898953437805,1997.0,233.0,0.477500170469284,0.3714348077774048
9x2io868,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/18_last_only_0.5279.pth,0.808080792427063,0.6423333287239075,0.734000027179718,0.5917859673500061,2541.0,293.0,0.656039834022522,0.5301331877708435,0.7970314025878906,0.6646684408187866,0.2060000002384185,0.5917858481407166,2541.0,293.0,0.4874847531318664,0.388540655374527
yqxpubim,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/16_project_0.5266.pth,0.8265992999076843,0.4780952334403991,0.7278571724891663,0.6799945831298828,2162.0,256.0,0.6286489963531494,0.5196408033370972,0.81756991147995,0.5038780570030212,0.1085714250802993,0.6799942255020142,2162.0,256.0,0.4308145642280578,0.3522210121154785
ndhenqbd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.4948.pth,0.8299663066864014,0.4822221994400024,0.7016666531562805,0.5990893840789795,1159.0,317.0,0.5943261384963989,0.4932706654071808,0.802209198474884,0.5019236207008362,0.0599999986588954,0.5990892052650452,1159.0,317.0,0.3870042562484741,0.3104583621025085
fpblurjs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.6232.pth,0.8602693676948547,0.620555579662323,0.8075000047683716,0.7422803044319153,2055.0,233.0,0.7234452962875366,0.6223578453063965,0.8413876295089722,0.6343000531196594,0.2975000143051147,0.7422801852226257,2055.0,233.0,0.5580267906188965,0.4695168435573578
7a0jtod2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/27_last_only_0.5670.pth,0.8602693676948547,0.6021667122840881,0.7390000224113464,0.6379992365837097,2297.0,273.0,0.6597220301628113,0.5675386786460876,0.832412838935852,0.6141018867492676,0.152999997138977,0.6379991769790649,2297.0,273.0,0.4683670401573181,0.3898747265338897
jmxmhrfu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5767.pth,0.8468013405799866,0.6119999885559082,0.8144999742507935,0.594459593296051,2514.0,292.0,0.6736531257629395,0.5704503655433655,0.8460476398468018,0.6198899149894714,0.2759999930858612,0.594459593296051,2514.0,292.0,0.4967831969261169,0.4203022420406341
rlc6ptpv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/33_last_only_0.5193.pth,0.8367003202438354,0.4512499868869781,0.7124999761581421,0.7068636417388916,1015.0,268.0,0.6235378980636597,0.5217143297195435,0.8224024772644043,0.4449292123317718,0.1368750035762787,0.7068634629249573,1015.0,268.0,0.4295558929443359,0.3532678186893463
nwd8nljm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/36_last_only_0.5683.pth,0.8181818127632141,0.550000011920929,0.7749999761581421,0.7659313678741455,953.0,247.0,0.6969771385192871,0.5702540278434753,0.7984121441841125,0.5674237608909607,0.0925000011920929,0.765931248664856,953.0,247.0,0.475284993648529,0.3794732987880707
lpqty9vr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/24_last_only_0.5783.pth,0.7693602442741394,0.5950000286102295,0.7699999809265137,0.8901548981666565,1728.0,194.0,0.751718282699585,0.5783421397209167,0.7405937314033508,0.622363269329071,0.135000005364418,0.890155553817749,1728.0,194.0,0.5491729974746704,0.4067140817642212
4agda628,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/29_last_only_0.4386.pth,0.8013467788696289,0.9116666316986084,0.0549999997019767,0.6761325001716614,2295.0,255.0,0.5475996732711792,0.4388172328472137,0.7642388939857483,0.918281316757202,0.0149999996647238,0.676132321357727,2295.0,255.0,0.5364712476730347,0.4099921882152557
901ee8uk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/161_last_only_0.4675.pth,0.8181818127632141,0.6716667413711548,0.3100000023841858,0.7183908820152283,2160.0,240.0,0.5666858553886414,0.4636520743370056,0.7958232760429382,0.6548197865486145,0.0149999996647238,0.7183910608291626,2160.0,240.0,0.462736964225769,0.3682568371295929
31bx0o06,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/14_last_only_0.5732.pth,0.8434343338012695,0.5708333253860474,0.8025000095367432,0.6666666865348816,2211.0,261.0,0.6800000071525574,0.5735353827476501,0.8182602524757385,0.5998942255973816,0.2425000071525573,0.6666666269302368,2211.0,261.0,0.5030202865600586,0.4116015136241913
uqj2d5ka,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/21_last_only_0.5506.pth,0.7154881954193115,0.6691667437553406,0.75,0.8984726071357727,1722.0,192.0,0.7725464701652527,0.552747905254364,0.6863996982574463,0.6529404520988464,0.1049999967217445,0.8984720706939697,1722.0,192.0,0.552137553691864,0.378987044095993
ncdkdti2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/198_last_only_0.4873.pth,0.8299663066864014,0.6341666579246521,0.3774999976158142,0.7213966250419617,2151.0,239.0,0.5776877403259277,0.4794613718986511,0.8068691492080688,0.6362271904945374,0.0049999998882412,0.7213969826698303,2151.0,239.0,0.4542080760002136,0.3664864897727966
0l172jv8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/9_last_only_0.5309.pth,0.8097643256187439,0.6852778792381287,0.7683333158493042,0.5346450209617615,2730.0,326.0,0.662752091884613,0.5366730093955994,0.7884017825126648,0.6680530309677124,0.1691666692495346,0.5346450209617615,2730.0,326.0,0.4572882354259491,0.3605268597602844
eemz08lf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1fu8qbq5/19_last_only_0.4704.pth,0.7693602442741394,0.6158332228660583,0.7319999933242798,0.4972650706768036,2960.0,350.0,0.6150327920913696,0.4731817841529846,0.7236796617507935,0.6160194873809814,0.0890000015497207,0.4972648918628692,2960.0,350.0,0.4007614552974701,0.2900229096412658


==> data/eval/run_report_latest-evaluated-1kmev1l5_2024-05-17_12_01_16.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
vknsj97t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/318_last_only_0.7727.pth,0.7727272510528564,0.4812878370285034,0.8513636589050293,0.3164556920528412,632.0,632.0,0.5497024059295654,0.4247700273990631,0.7424922585487366,0.4833735227584839,0.3513636291027069,0.31645578145980835,632.0,632.0,0.3837309777736664,0.28491729497909546
n3tlqrtc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/128_last_only_0.7694.pth,0.7693602442741394,0.48057296872138977,0.9443749785423279,0.2190580517053604,913.0,913.0,0.5480020046234131,0.421610951423645,0.7367966771125793,0.4847909212112427,0.7287499904632568,0.2190580517053604,913.0,913.0,0.4775329828262329,0.3518447279930115
55dpz0nw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/170_last_only_0.7593.pth,0.7575757503509521,0.47458335757255554,0.9096428751945496,0.27137041091918945,737.0,737.0,0.5518655776977539,0.4180799722671509,0.7243700623512268,0.47112783789634705,0.5782142877578735,0.27137020230293274,737.0,737.0,0.44023746252059937,0.3188948333263397
y2i03am4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/69_last_only_0.7458.pth,0.7457912564277649,0.5362499356269836,0.7612500190734863,0.7168459296226501,279.0,279.0,0.6714486479759216,0.500760555267334,0.7445633411407471,0.5192553997039795,0.13249999284744263,0.7168461084365845,279.0,279.0,0.4562005400657654,0.33967021107673645
izsxqvpt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/71_last_only_0.7424.pth,0.7424242496490479,0.5997777581214905,0.9929999709129333,0.5361929535865784,373.0,373.0,0.7096568942070007,0.5268664956092834,0.7241974472999573,0.5733221769332886,0.9646666646003723,0.5361933708190918,373.0,373.0,0.6913940906524658,0.5007058382034302
b8n52358,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/285_last_only_0.7677.pth,0.7676767706871033,0.4383888840675354,0.9480000138282776,0.22650055587291718,883.0,883.0,0.5376298427581787,0.41272595524787903,0.7352433800697327,0.4715774655342102,0.734666645526886,0.2265005260705948,883.0,883.0,0.47758156061172485,0.3511386811733246
oc5yxzz4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/78_last_only_0.7694.pth,0.7693602442741394,0.49273812770843506,0.8192856907844543,0.5464481711387634,366.0,366.0,0.6194906234741211,0.476611465215683,0.749568521976471,0.5312968492507935,0.279285728931427,0.5464478731155396,366.0,366.0,0.4523434638977051,0.3390624225139618
fs7b4p7t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/46_last_only_0.7643.pth,0.7643097639083862,0.47466665506362915,0.8870000243186951,0.23923444747924805,836.0,836.0,0.5336337089538574,0.4078614413738251,0.7317914962768555,0.46250268816947937,0.5809999704360962,0.23923462629318237,836.0,836.0,0.4275791049003601,0.31289875507354736
00tvmnmq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/152_last_only_0.7475.pth,0.747474730014801,0.464487224817276,0.881538450717926,0.27137041091918945,737.0,737.0,0.5391320586204529,0.40298759937286377,0.7331722378730774,0.4798354506492615,0.4076923131942749,0.27137020230293274,737.0,737.0,0.38629934191703796,0.283223956823349
2ij66k6n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/126_last_only_0.7643.pth,0.7643097639083862,0.4841666519641876,0.9213636517524719,0.3220611810684204,621.0,621.0,0.5758638381958008,0.4401383399963379,0.7388678193092346,0.46148213744163513,0.7286363840103149,0.32206133008003235,621.0,621.0,0.5040599703788757,0.37243369221687317
5dbbrss9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/59_project_0.7593.pth,0.7592592835426331,0.4855833351612091,0.8009999990463257,0.3590664565563202,557.0,557.0,0.5485499501228333,0.41649162769317627,0.7407662868499756,0.4918033480644226,0.2460000067949295,0.3590662181377411,557.0,557.0,0.36562320590019226,0.2708413302898407
fimgt43i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/196_last_only_0.7694.pth,0.7693602442741394,0.475119024515152,0.9253571629524231,0.24570024013519287,814.0,814.0,0.5487254858016968,0.42216756939888,0.7312737107276917,0.46289318799972534,0.6532142758369446,0.24570013582706451,814.0,814.0,0.4539358615875244,0.3319513499736786
hrlzhhqe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/196_last_only_0.7407.pth,0.7407407164573669,0.43799999356269836,0.9334999918937683,0.5037783980369568,397.0,397.0,0.6250928640365601,0.46303173899650574,0.7309285402297974,0.42872264981269836,0.6650000214576721,0.5037783980369568,397.0,397.0,0.5325003862380981,0.389219731092453
c7u8yoii,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/32_last_only_0.7626.pth,0.7626262903213501,0.45129629969596863,0.8444444537162781,0.40816327929496765,490.0,490.0,0.5679680109024048,0.4331473410129547,0.7474974393844604,0.45290127396583557,0.3166666626930237,0.4081631004810333,490.0,490.0,0.39257702231407166,0.29345032572746277
l5gq7upo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/125_last_only_0.7542.pth,0.7542087435722351,0.518583357334137,0.7724999785423279,0.3642987310886383,549.0,549.0,0.5517940521240234,0.41616788506507874,0.7397307753562927,0.49530863761901855,0.21649999916553497,0.364298552274704,549.0,549.0,0.3587024211883545,0.26534321904182434
30lwz7ii,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/252_last_only_0.7290.pth,0.7289562225341797,0.4652976393699646,0.9239285588264465,0.20512820780277252,975.0,975.0,0.5314514636993408,0.3874048590660095,0.7169485688209534,0.4667733907699585,0.6332142949104309,0.20512835681438446,975.0,975.0,0.435038685798645,0.31190037727355957
8byni2jq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/237_last_only_0.7609.pth,0.7609427571296692,0.5294791460037231,0.8399999737739563,0.24875621497631073,804.0,804.0,0.5394117832183838,0.4104614853858948,0.7210907936096191,0.5344984531402588,0.4203124940395355,0.24875634908676147,804.0,804.0,0.40118908882141113,0.2892937660217285
yjk05ktm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/78_last_only_0.7811.pth,0.7811447978019714,0.5218518376350403,0.8033333420753479,0.3929273188114166,509.0,509.0,0.5727041959762573,0.4473648965358734,0.7478426098823547,0.5234357118606567,0.20000000298023224,0.3929271996021271,509.0,509.0,0.3721209764480591,0.2782879173755646
4githk56,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/220_last_only_0.7559.pth,0.755892276763916,0.47234371304512024,0.9478124976158142,0.2098635882139206,953.0,953.0,0.5433399677276611,0.410706490278244,0.7326544523239136,0.47692108154296875,0.684374988079071,0.20986364781856537,953.0,953.0,0.4570532739162445,0.3348621129989624
cpjn0ws5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/62_last_only_0.7710.pth,0.7710437774658203,0.4895312488079071,0.9003124833106995,0.20181633532047272,991.0,991.0,0.5305533409118652,0.4090798497200012,0.728339672088623,0.4875759184360504,0.5856249928474426,0.20181646943092346,991.0,991.0,0.42500579357147217,0.30954858660697937
i2cocyts,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/63_last_only_0.7660.pth,0.7659932374954224,0.48847225308418274,0.7854166626930237,0.2967359125614166,674.0,674.0,0.5235416293144226,0.4010293483734131,0.7335174083709717,0.4978412389755249,0.20999999344348907,0.29673582315444946,674.0,674.0,0.3348590135574341,0.24562491476535797
d22mmls3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/94_last_only_0.7508.pth,0.7508417367935181,0.4829444885253906,0.8966666460037231,0.2706359922885895,739.0,739.0,0.5500823855400085,0.41302481293678284,0.7340351939201355,0.4881552457809448,0.5856666564941406,0.27063584327697754,739.0,739.0,0.4481526017189026,0.32895979285240173
1yshz7sa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/282_last_only_0.7424.pth,0.7424242496490479,0.5770832896232605,0.9995833039283752,0.5763688683509827,347.0,347.0,0.7176784873008728,0.5328218936920166,0.7305833697319031,0.5867590308189392,0.9766666889190674,0.5763688087463379,347.0,347.0,0.7132648825645447,0.5210994482040405
lnprnaz3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/123_project_0.7542.pth,0.7542087435722351,0.47359374165534973,0.9231250286102295,0.21715526282787323,921.0,921.0,0.537958025932312,0.405732661485672,0.7160856127738953,0.4785178005695343,0.6462500095367432,0.2171553671360016,921.0,921.0,0.4473077654838562,0.32031065225601196
zmrgwsb4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/73_last_only_0.7609.pth,0.7609427571296692,0.5040555596351624,0.8863333463668823,0.23364485800266266,856.0,856.0,0.5413445830345154,0.41193222999572754,0.7323092818260193,0.4969187378883362,0.4909999966621399,0.2336447536945343,856.0,856.0,0.40718787908554077,0.2981874644756317
qz7m2ysq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/248_last_only_0.7626.pth,0.7626262903213501,0.49796876311302185,0.903124988079071,0.22075055539608002,906.0,906.0,0.5406147837638855,0.41228705644607544,0.7271314859390259,0.4806450605392456,0.6178125143051147,0.2207505851984024,906.0,906.0,0.4397360682487488,0.3197459280490875
17cqva3b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/127_last_only_0.7677.pth,0.7676767706871033,0.5496428608894348,0.7964285612106323,0.5,400.0,400.0,0.6153571605682373,0.4723953902721405,0.7395581603050232,0.5547136664390564,0.25285714864730835,0.5,400.0,400.0,0.43585699796676636,0.32234159111976624
6s5mf1xn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/217_last_only_0.7761.pth,0.7760942578315735,0.47698715329170227,0.8538461327552795,0.25284454226493835,791.0,791.0,0.5278925895690918,0.4096944034099579,0.7324818968772888,0.47993773221969604,0.381538450717926,0.25284460186958313,791.0,791.0,0.37144026160240173,0.27207326889038086
18nyl825,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/73_last_only_0.7677.pth,0.7676767706871033,0.5335714221000671,0.7921428680419922,0.5,400.0,400.0,0.608571469783783,0.46718618273735046,0.7445633411407471,0.5543330311775208,0.20714285969734192,0.5,400.0,400.0,0.42049193382263184,0.31308287382125854
p10h3dnf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/236_last_only_0.7593.pth,0.7592592835426331,0.602055549621582,0.6700000166893005,0.20181633532047272,991.0,991.0,0.4912906587123871,0.37301698327064514,0.723852276802063,0.5687732100486755,0.1496666669845581,0.20181646943092346,991.0,991.0,0.30675214529037476,0.2220432460308075
q6r0be2m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/255_last_only_0.7727.pth,0.7727272510528564,0.48931819200515747,0.8413636088371277,0.3236245810985565,618.0,618.0,0.5514354705810547,0.4261092245578766,0.7357611060142517,0.4760924279689789,0.33772727847099304,0.3236244320869446,618.0,618.0,0.37914806604385376,0.2789624035358429
wxst4a0d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/193_last_only_0.7576.pth,0.7575757503509521,0.42256948351860046,0.9162499904632568,0.2958579957485199,676.0,676.0,0.5448924899101257,0.41279733180999756,0.7405937314033508,0.44409942626953125,0.6245833039283752,0.29585814476013184,676.0,676.0,0.45484694838523865,0.33685681223869324
adq59kt1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/69_last_only_0.7559.pth,0.755892276763916,0.4376111328601837,0.8856666684150696,0.24660910665988922,811.0,811.0,0.5232956409454346,0.39555513858795166,0.7276492714881897,0.4612850248813629,0.5013333559036255,0.24660898745059967,811.0,811.0,0.40307578444480896,0.29329779744148254
dtvjyggr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/70_last_only_0.7525.pth,0.752525269985199,0.5531250238418579,0.6000000238418579,0.625,320.0,320.0,0.5927083492279053,0.4460280239582062,0.743700385093689,0.5638649463653564,0.04625000059604645,0.625,320.0,320.0,0.41170498728752136,0.30618515610694885
okxgzau9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/121_last_only_0.7357.pth,0.7356902360916138,0.4319871962070465,0.8784615397453308,0.2732240855693817,732.0,732.0,0.5278909206390381,0.38836419582366943,0.7311011552810669,0.45596379041671753,0.5038461685180664,0.2732239365577698,732.0,732.0,0.41101130843162537,0.3004908561706543
fwxeymnl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/100_last_only_0.7727.pth,0.7727272510528564,0.4636666476726532,0.8955000042915344,0.37664783000946045,531.0,531.0,0.5786048769950867,0.4471037685871124,0.7338626384735107,0.4562917947769165,0.5690000057220459,0.3766479194164276,531.0,531.0,0.4673132598400116,0.3429437279701233
z3wgclbl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/67_last_only_0.7694.pth,0.7693602442741394,0.5067424178123474,0.7986363768577576,0.3472222089767456,576.0,576.0,0.5508670210838318,0.42381519079208374,0.745944082736969,0.49406182765960693,0.2627272605895996,0.34722211956977844,576.0,576.0,0.3680037260055542,0.2745102047920227
z33o9r6y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/229_last_only_0.7744.pth,0.7744107842445374,0.43461108207702637,0.9276666641235352,0.23474179208278656,852.0,852.0,0.532339870929718,0.41224974393844604,0.7367966771125793,0.46491482853889465,0.6850000023841858,0.23474189639091492,852.0,852.0,0.461552232503891,0.3400701582431793
hvgwwe5f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/41_last_only_0.7576.pth,0.7575757503509521,0.4317307770252228,0.9057692289352417,0.26917901635169983,743.0,743.0,0.5355596542358398,0.40572699904441833,0.7286848425865173,0.44172245264053345,0.5626922845840454,0.2691791355609894,743.0,743.0,0.42453131079673767,0.30934953689575195
6v5wsz78,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/190_last_only_0.7542.pth,0.7542087435722351,0.4546110928058624,0.9233333468437195,0.2400960475206375,833.0,833.0,0.5393468737602234,0.4067801237106323,0.7248877882957458,0.4529589116573334,0.593999981880188,0.2400960773229599,833.0,833.0,0.4290183484554291,0.3109901547431946
os9u1l1f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/313_last_only_0.7374.pth,0.7373737096786499,0.4676923155784607,0.8942307829856873,0.25094103813171387,797.0,797.0,0.5376213788986206,0.39642786979675293,0.7286848425865173,0.45622897148132324,0.5365384817123413,0.2509412169456482,797.0,797.0,0.41456955671310425,0.3020905554294586
8j89ltl7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/277_last_only_0.7778.pth,0.7777777910232544,0.4479762017726898,0.9339285492897034,0.25477707386016846,785.0,785.0,0.5455605983734131,0.4243249297142029,0.7300655841827393,0.45695263147354126,0.6803571581840515,0.2547769844532013,785.0,785.0,0.464028924703598,0.3387715518474579
gwadwcol,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/50_last_only_0.7559.pth,0.755892276763916,0.5240625143051147,0.7674999833106995,0.41067764163017273,487.0,487.0,0.5674134492874146,0.4289034307003021,0.742319643497467,0.49666279554367065,0.15000000596046448,0.4106774628162384,487.0,487.0,0.3524467647075653,0.2616281509399414
sef85p5u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/228_last_only_0.7424.pth,0.7424242496490479,0.5051785707473755,0.8339285850524902,0.23391814529895782,855.0,855.0,0.5243417620658875,0.38928404450416565,0.717984139919281,0.48775923252105713,0.3985714316368103,0.2339181751012802,855.0,855.0,0.3734162747859955,0.26810696721076965
woc673wa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/174_last_only_0.7576.pth,0.7575757503509521,0.5022916793823242,0.8337500095367432,0.2355712652206421,849.0,849.0,0.5238710045814514,0.39687198400497437,0.7266137599945068,0.5008175373077393,0.5184375047683716,0.23557117581367493,849.0,849.0,0.4182754158973694,0.30392467975616455
947qtdyz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/270_project_0.7475.pth,0.747474730014801,0.4550555944442749,0.9490000009536743,0.20790021121501923,962.0,962.0,0.5373186469078064,0.4016321003437042,0.7255781888961792,0.47163939476013184,0.7730000019073486,0.20790010690689087,962.0,962.0,0.484179824590683,0.3513103127479553
fcgo1nwe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/268_last_only_0.7744.pth,0.7744107842445374,0.485055536031723,0.8849999904632568,0.2400960475206375,833.0,833.0,0.5367171764373779,0.41563957929611206,0.7329996824264526,0.4625217318534851,0.5113333463668823,0.2400960773229599,833.0,833.0,0.40465039014816284,0.2966085970401764
bqihomfy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/133_last_only_0.7576.pth,0.7575757503509521,0.47999998927116394,0.9115625023841858,0.2400960475206375,833.0,833.0,0.5438861846923828,0.4120349884033203,0.720227837562561,0.48215344548225403,0.6949999928474426,0.2400960773229599,833.0,833.0,0.472416490316391,0.3402475118637085
yk87vr5u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/113_last_only_0.7626.pth,0.7626262903213501,0.4676666557788849,0.937666654586792,0.23501764237880707,851.0,851.0,0.5467836856842041,0.41699162125587463,0.7309285402297974,0.44724804162979126,0.7413333058357239,0.23501771688461304,851.0,851.0,0.4745330214500427,0.3468497395515442
qdxane32,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/152_last_only_0.7424.pth,0.7424242496490479,0.45475003123283386,0.8824999928474426,0.3273322284221649,611.0,611.0,0.5548607707023621,0.41194209456443787,0.7450811266899109,0.4477195739746094,0.4595000147819519,0.32733219861984253,611.0,611.0,0.41151726245880127,0.3066137433052063
nozu7cda,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/265_last_only_0.7525.pth,0.752525269985199,0.5038020610809326,0.9537500143051147,0.22573363780975342,886.0,886.0,0.5610952377319336,0.4222383499145508,0.717984139919281,0.46493953466415405,0.6746875047683716,0.22573374211788177,886.0,886.0,0.4551202654838562,0.3267691433429718
907mxf6b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/81_last_only_0.7677.pth,0.7676767706871033,0.5477381348609924,0.7978571653366089,0.5,400.0,400.0,0.6151984333992004,0.4722735583782196,0.7442181706428528,0.5592795014381409,0.20714285969734192,0.5,400.0,400.0,0.42214077711105347,0.3141648471355438
3mpollwv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/68_last_only_0.7660.pth,0.7659932374954224,0.5082692503929138,0.8096153736114502,0.24906599521636963,803.0,803.0,0.5223168730735779,0.4000912010669708,0.7392129898071289,0.505945086479187,0.2538461685180664,0.24906609952449799,803.0,803.0,0.336285799741745,0.24858683347702026
1y1nvprc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/244_last_only_0.7677.pth,0.7676767706871033,0.45177778601646423,0.934333324432373,0.22805018723011017,877.0,877.0,0.5380537509918213,0.4130513668060303,0.7331722378730774,0.461704820394516,0.7326666712760925,0.22805021703243256,877.0,877.0,0.47414058446884155,0.3476267158985138
7qxs5ts5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/43_last_only_0.7727.pth,0.7727272510528564,0.44291672110557556,0.9133333563804626,0.3100775182247162,645.0,645.0,0.5554425716400146,0.42920562624931335,0.7407662868499756,0.44583919644355774,0.5924999713897705,0.31007760763168335,645.0,645.0,0.4494722783565521,0.33295390009880066
wps2wt7d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/70_last_only_0.7677.pth,0.7676767706871033,0.5482142567634583,0.7885714173316956,0.5,400.0,400.0,0.6122618913650513,0.47001922130584717,0.7438730001449585,0.5591086149215698,0.21928571164608002,0.5,400.0,400.0,0.4261314570903778,0.31698769330978394
826wk0a3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/119_last_only_0.7744.pth,0.7727272510528564,0.46000000834465027,0.9314285516738892,0.26917901635169983,743.0,743.0,0.5535358786582947,0.4277322590351105,0.728339672088623,0.4711475372314453,0.6803571581840515,0.2691791355609894,743.0,743.0,0.47356128692626953,0.3449134826660156
9uvmw95u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/309_project_0.7677.pth,0.7676767706871033,0.44833335280418396,0.8842856884002686,0.24783147871494293,807.0,807.0,0.5268168449401855,0.4044250547885895,0.7269589304924011,0.4522090256214142,0.48821428418159485,0.24783138930797577,807.0,807.0,0.39608490467071533,0.2879374623298645
z0aknvvz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/87_last_only_0.7508.pth,0.7508417367935181,0.4783332943916321,0.878000020980835,0.24691356718540192,810.0,810.0,0.5344156622886658,0.4012615978717804,0.7333448529243469,0.4687421917915344,0.5293333530426025,0.24691370129585266,810.0,810.0,0.4149964451789856,0.30433550477027893
rv9m05mr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/229_last_only_0.7660.pth,0.7659932374954224,0.49291670322418213,0.933571457862854,0.25348541140556335,789.0,789.0,0.5599912405014038,0.4289495050907135,0.7380048036575317,0.4673723876476288,0.7085714340209961,0.25348547101020813,789.0,789.0,0.47647643089294434,0.3516418933868408
4lj30b3s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/67_last_only_0.7508.pth,0.7508417367935181,0.45172619819641113,0.9378571510314941,0.25477707386016846,785.0,785.0,0.5481201410293579,0.41155147552490234,0.7219537496566772,0.4576978385448456,0.6825000047683716,0.2547769844532013,785.0,785.0,0.46499162912368774,0.33570244908332825
icmzqp80,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/306_last_only_0.7559.pth,0.755892276763916,0.49958336353302,0.925000011920929,0.23068051040172577,867.0,867.0,0.5517546534538269,0.4170670807361603,0.7262685298919678,0.5083566904067993,0.6237499713897705,0.23068048059940338,867.0,867.0,0.454262375831604,0.32991647720336914
rd83sx95,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/102_last_only_0.7559.pth,0.755892276763916,0.45446428656578064,0.9357143044471741,0.25477707386016846,785.0,785.0,0.5483185648918152,0.41446977853775024,0.7217811346054077,0.4547802805900574,0.691428542137146,0.2547769844532013,785.0,785.0,0.4669952988624573,0.3370684087276459
4m90hrdz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/75_last_only_0.7643.pth,0.7659932374954224,0.5013332962989807,0.8345000147819519,0.32626426219940186,613.0,613.0,0.554032564163208,0.4243851900100708,0.7454262971878052,0.5005093812942505,0.24250000715255737,0.3262642025947571,613.0,613.0,0.3564245402812958,0.2656882107257843
863qgfnk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/322_last_only_0.7576.pth,0.7575757503509521,0.4593939483165741,0.8772727251052856,0.28129395842552185,711.0,711.0,0.5393202304840088,0.4085759222507477,0.7385225892066956,0.4497097432613373,0.4886363744735718,0.2812938988208771,711.0,711.0,0.4065466821193695,0.30024391412734985
zf34p7fb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/259_last_only_0.7761.pth,0.7744107842445374,0.49533334374427795,0.8309999704360962,0.3584229648113251,558.0,558.0,0.5615854263305664,0.4348978102207184,0.7416292428970337,0.5126423239707947,0.1889999955892563,0.35842305421829224,558.0,558.0,0.35335513949394226,0.2620584964752197
pxtp5hah,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/60_last_only_0.7626.pth,0.7609427571296692,0.4619048237800598,0.8892857432365417,0.27285125851631165,733.0,733.0,0.5413472652435303,0.4119342863559723,0.734207808971405,0.47374632954597473,0.4496428668498993,0.2728511691093445,733.0,733.0,0.3987468183040619,0.29276302456855774
xf8ksq1o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/198_last_only_0.7239.pth,0.7255892157554626,0.4456547796726227,0.9417856931686401,0.21276594698429108,940.0,940.0,0.533402144908905,0.38703083992004395,0.7204003930091858,0.44645342230796814,0.7653571367263794,0.2127659171819687,940.0,940.0,0.4748588502407074,0.3420884907245636
br0m3yy0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/123_last_only_0.7744.pth,0.7744107842445374,0.49392858147621155,0.914642870426178,0.23310022056102753,858.0,858.0,0.5472239255905151,0.42377611994743347,0.7350707650184631,0.4936840832233429,0.6053571701049805,0.23310014605522156,858.0,858.0,0.44404715299606323,0.3264060914516449
7okahe9m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/284_last_only_0.7424.pth,0.7424242496490479,0.6243749856948853,0.4724999964237213,0.3929273188114166,509.0,509.0,0.4966007471084595,0.3686884343624115,0.714359700679779,0.6410247683525085,0.013749999925494194,0.3929271996021271,509.0,509.0,0.3492339849472046,0.24947868287563324
flp06zc0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/74_last_only_0.7626.pth,0.7626262903213501,0.4794871509075165,0.8615384697914124,0.26737967133522034,748.0,748.0,0.5361351370811462,0.40887075662612915,0.7357611060142517,0.4744894206523895,0.39307692646980286,0.2673797309398651,748.0,748.0,0.37831538915634155,0.27834975719451904
6xaq4x2z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/323_last_only_0.7458.pth,0.7457912564277649,0.4487500488758087,0.9437500238418579,0.21164022386074066,945.0,945.0,0.5347134470939636,0.3987846076488495,0.7250604033470154,0.45329907536506653,0.7662500143051147,0.21164029836654663,945.0,945.0,0.4770631492137909,0.3458996117115021
hho2gp53,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/48_last_only_0.7559.pth,0.755892276763916,0.437333345413208,0.8569999933242798,0.3745318353176117,534.0,534.0,0.5562884211540222,0.42049410939216614,0.7449085116386414,0.45370909571647644,0.33399999141693115,0.374532014131546,534.0,534.0,0.38741371035575867,0.2885877788066864
vo2fgabo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/170_last_only_0.7508.pth,0.7508417367935181,0.4286458194255829,0.9268749952316284,0.22650055587291718,883.0,883.0,0.5273404717445374,0.39594924449920654,0.7236796617507935,0.4469825029373169,0.7337499856948853,0.2265005260705948,883.0,883.0,0.4690776765346527,0.3394619822502136
hebsd24v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/74_last_only_0.7559.pth,0.7542087435722351,0.4699999988079071,0.8722727298736572,0.299401193857193,668.0,668.0,0.5472246408462524,0.4127216041088104,0.737832248210907,0.45310360193252563,0.43409091234207153,0.299401193857193,668.0,668.0,0.39553189277648926,0.2918361723423004
hdi3a5ur,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/89_last_only_0.7694.pth,0.7693602442741394,0.4221527874469757,0.9300000071525574,0.299401193857193,668.0,668.0,0.5505180358886719,0.423546701669693,0.7361063361167908,0.4377920627593994,0.6183333396911621,0.299401193857193,668.0,668.0,0.45184218883514404,0.33260390162467957
bwhuug3q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/66_last_only_0.7727.pth,0.7727272510528564,0.4756111800670624,0.8923333287239075,0.25,800.0,800.0,0.539314866065979,0.41674330830574036,0.7343803644180298,0.4745982587337494,0.5636666417121887,0.25,800.0,800.0,0.42942166328430176,0.31535884737968445
8y9w1da7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/103_last_only_0.7879.pth,0.7861952781677246,0.5181249976158142,0.7537500262260437,0.4264392554759979,469.0,469.0,0.5661047697067261,0.445068895816803,0.7443907260894775,0.5462207198143005,0.16875000298023224,0.4264392554759979,469.0,469.0,0.38047000765800476,0.2832183539867401
0s4vcdmm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/174_last_only_0.7694.pth,0.7693602442741394,0.4513333737850189,0.937333345413208,0.227531298995018,879.0,879.0,0.5387327075004578,0.414479523897171,0.7385225892066956,0.46405208110809326,0.7093333601951599,0.22753137350082397,879.0,879.0,0.466972291469574,0.34486958384513855
ghsnxgns,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/41_last_only_0.7660.pth,0.7659932374954224,0.4711904525756836,0.845714271068573,0.5464481711387634,366.0,366.0,0.6211177110671997,0.475771963596344,0.7433552145957947,0.4897106885910034,0.272857129573822,0.5464478731155396,366.0,366.0,0.4363386034965515,0.3243545889854431
umjqzb1a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/67_last_only_0.7525.pth,0.752525269985199,0.4882291853427887,0.890625,0.22857142984867096,875.0,875.0,0.5358085632324219,0.40320947766304016,0.7354159355163574,0.4903191030025482,0.5,0.22857160866260529,875.0,875.0,0.40629690885543823,0.29879721999168396
5tlih9qn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/164_last_only_0.7525.pth,0.752525269985199,0.49636900424957275,0.9285714030265808,0.22909508645534515,873.0,873.0,0.5513452291488647,0.4149012267589569,0.7329996824264526,0.48664942383766174,0.7346428632736206,0.2290951907634735,873.0,873.0,0.48346251249313354,0.3543778657913208
rezn6jke,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/73_last_only_0.7626.pth,0.7626262903213501,0.46783336997032166,0.9183333516120911,0.2604166567325592,768.0,768.0,0.5488611459732056,0.4185759425163269,0.7259233593940735,0.45290690660476685,0.5403333306312561,0.26041677594184875,768.0,768.0,0.4178857207298279,0.3033530116081238
weegh4yi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/58_last_only_0.7559.pth,0.755892276763916,0.48006942868232727,0.8945833444595337,0.32786884903907776,610.0,610.0,0.5675072073936462,0.42897430062294006,0.7352433800697327,0.4555826187133789,0.4945833384990692,0.327868789434433,610.0,610.0,0.4260116219520569,0.3132222294807434
79fd74h9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/76_last_only_0.7795.pth,0.7794612646102905,0.4949999749660492,0.7749999761581421,0.4545454680919647,440.0,440.0,0.5748485326766968,0.4480721652507782,0.7528477907180786,0.5351477265357971,0.22312499582767487,0.4545455276966095,440.0,440.0,0.40427276492118835,0.3043558597564697
vhq5hyke,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/168_last_only_0.7492.pth,0.7491582632064819,0.5032292008399963,0.9537500143051147,0.22573363780975342,886.0,886.0,0.5609042644500732,0.42020606994628906,0.7160856127738953,0.466207355260849,0.6700000166893005,0.22573374211788177,886.0,886.0,0.45398038625717163,0.32508882880210876
kyg2qaaf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/270_last_only_0.7576.pth,0.755892276763916,0.4458889663219452,0.921999990940094,0.24420024454593658,819.0,819.0,0.5373630523681641,0.40618857741355896,0.7286848425865173,0.4479556977748871,0.6746666431427002,0.2442004382610321,819.0,819.0,0.4556075930595398,0.33199435472488403
qj7w4wyp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/224_last_only_0.7626.pth,0.7626262903213501,0.4614815413951874,0.8422222137451172,0.3361344635486603,595.0,595.0,0.5466127395629883,0.41686123609542847,0.7449085116386414,0.4758792221546173,0.35722222924232483,0.33613455295562744,595.0,595.0,0.3897453248500824,0.2903245985507965
9yr9la2h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/202_last_only_0.7744.pth,0.7744107842445374,0.4506547749042511,0.904285728931427,0.2557544708251953,782.0,782.0,0.5368983149528503,0.41577985882759094,0.7350707650184631,0.4611510932445526,0.581428587436676,0.2557544708251953,782.0,782.0,0.4327780604362488,0.3181225061416626
b8v5fhku,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/246_last_only_0.7626.pth,0.7626262903213501,0.473111093044281,0.934333324432373,0.24213075637817383,826.0,826.0,0.5498584508895874,0.4193364977836609,0.7252330183982849,0.45495572686195374,0.5883333086967468,0.2421305775642395,826.0,826.0,0.42847323417663574,0.31074294447898865
3zrbg727,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/246_last_only_0.7559.pth,0.755892276763916,0.4776785671710968,0.9264285564422607,0.24242424964904785,825.0,825.0,0.5488438010215759,0.4148668050765991,0.7295477986335754,0.46354344487190247,0.5592857003211975,0.24242407083511353,825.0,825.0,0.42175111174583435,0.30768758058547974
kqaxgbvw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/55_project_0.7424.pth,0.7424242496490479,0.47546878457069397,0.9087499976158142,0.23068051040172577,867.0,867.0,0.5382997989654541,0.3996468186378479,0.7281670570373535,0.4826560318470001,0.5621874928474426,0.23068048059940338,867.0,867.0,0.42517468333244324,0.3095982074737549
ln9hy1ms,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/246_last_only_0.7441.pth,0.744107723236084,0.453125,0.9378125071525574,0.21929824352264404,912.0,912.0,0.5367452502250671,0.39939630031585693,0.7286848425865173,0.48023831844329834,0.7434375286102295,0.2192983329296112,912.0,912.0,0.4809914231300354,0.35049116611480713
dds0wyyk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/172_last_only_0.7761.pth,0.7760942578315735,0.4673888683319092,0.9146666526794434,0.2293577939271927,872.0,872.0,0.5371377468109131,0.41686952114105225,0.7254055738449097,0.45551496744155884,0.6546666622161865,0.2293577343225479,872.0,872.0,0.4465131163597107,0.3239031136035919
lcx5ue20,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/232_last_only_0.7727.pth,0.7727272510528564,0.47833332419395447,0.9123076796531677,0.22805018723011017,877.0,877.0,0.539563775062561,0.41693562269210815,0.7405937314033508,0.472705602645874,0.6765384674072266,0.22805021703243256,877.0,877.0,0.45909810066223145,0.34000518918037415
692lciqu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/326_last_only_0.7593.pth,0.7592592835426331,0.512013852596283,0.8395833373069763,0.27855154871940613,718.0,718.0,0.5433828830718994,0.41256850957870483,0.729720413684845,0.5056846141815186,0.2512499988079071,0.2785513401031494,718.0,718.0,0.3451620042324066,0.2518717646598816
d3fk9qaa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/30_last_only_0.7609.pth,0.7609427571296692,0.45216670632362366,0.9143333435058594,0.24539877474308014,815.0,815.0,0.537299633026123,0.40885427594184875,0.7188470959663391,0.4634667634963989,0.527999997138977,0.24539871513843536,815.0,815.0,0.41228851675987244,0.2963724136352539
68c2f9qa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/307_last_only_0.7609.pth,0.7609427571296692,0.4455128312110901,0.8899999856948853,0.2631578743457794,760.0,760.0,0.532890260219574,0.4054989814758301,0.7321366667747498,0.4669187068939209,0.5123077034950256,0.2631578743457794,760.0,760.0,0.41412806510925293,0.30319833755493164
kv2rn1oh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/32_last_only_0.7441.pth,0.744107723236084,0.44952383637428284,0.9314285516738892,0.27137041091918945,737.0,737.0,0.5507742762565613,0.4098353981971741,0.7250604033470154,0.446402370929718,0.6346428394317627,0.27137020230293274,737.0,737.0,0.4508051574230194,0.3268609642982483
4xavkrx0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/244_last_only_0.7778.pth,0.7777777910232544,0.4675000309944153,0.9176666736602783,0.2506265640258789,798.0,798.0,0.5452644228935242,0.424094557762146,0.723852276802063,0.4627450406551361,0.5643333196640015,0.2506265640258789,798.0,798.0,0.4259016513824463,0.30828988552093506
errgeh1u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/197_last_only_0.7710.pth,0.7710437774658203,0.48265621066093445,0.9334375262260437,0.20408163964748383,980.0,980.0,0.5400584936141968,0.4164087474346161,0.7354159355163574,0.5025129318237305,0.7350000143051147,0.20408155024051666,980.0,980.0,0.4805315136909485,0.35339054465293884
0desevks,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/250_last_only_0.7593.pth,0.7592592835426331,0.4636363387107849,0.9040908813476562,0.2967359125614166,674.0,674.0,0.5548210740089417,0.4212530553340912,0.7426648139953613,0.44919636845588684,0.5877272486686707,0.29673582315444946,674.0,674.0,0.4445531368255615,0.3301539719104767
1dx1jc0b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/197_last_only_0.7626.pth,0.7626262903213501,0.44718751311302185,0.9384375214576721,0.2222222238779068,900.0,900.0,0.5359491109848022,0.40872886776924133,0.7273041009902954,0.46346816420555115,0.7300000190734863,0.22222231328487396,900.0,900.0,0.47189682722091675,0.3432124853134155
bqra6qg4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/32_last_only_0.7306.pth,0.7306397557258606,0.3987179398536682,0.8930768966674805,0.2732240855693817,732.0,732.0,0.5216729640960693,0.38115501403808594,0.7314463257789612,0.43987953662872314,0.4746153950691223,0.2732239365577698,732.0,732.0,0.3959062993526459,0.289584219455719
h6tvbm5c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/154_project_0.7660.pth,0.7659932374954224,0.4638333320617676,0.9300000071525574,0.227531298995018,879.0,879.0,0.5404548645019531,0.4139847755432129,0.7328270673751831,0.4745636284351349,0.7730000019073486,0.22753137350082397,879.0,879.0,0.49169835448265076,0.36032986640930176
yfg75kyo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/309_last_only_0.7492.pth,0.7491582632064819,0.4788461923599243,0.8769230842590332,0.2583979368209839,774.0,774.0,0.5380557775497437,0.40308892726898193,0.7364515066146851,0.4786119759082794,0.42807692289352417,0.25839802622795105,774.0,774.0,0.3883623480796814,0.2860100269317627
g4az6rgl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/65_last_only_0.7609.pth,0.7609427571296692,0.4937179684638977,0.8557692170143127,0.268456369638443,745.0,745.0,0.5393145084381104,0.41038745641708374,0.7409389019012451,0.4824334383010864,0.3073076903820038,0.26845642924308777,745.0,745.0,0.3527325391769409,0.2613532543182373
nbbeyvkq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/62_last_only_0.7559.pth,0.755892276763916,0.5146111249923706,0.8833333253860474,0.23364485800266266,856.0,856.0,0.5438631176948547,0.41110193729400635,0.7281670570373535,0.4916245937347412,0.492333322763443,0.2336447536945343,856.0,856.0,0.4058675467967987,0.29553937911987305
hhoawrib,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/221_last_only_0.7795.pth,0.7794612646102905,0.4494999647140503,0.9243333339691162,0.23952095210552216,835.0,835.0,0.53778475522995,0.4191823899745941,0.7259233593940735,0.4424688220024109,0.5956666469573975,0.23952101171016693,835.0,835.0,0.42588552832603455,0.3091602623462677
rbbw13jk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/172_last_only_0.7593.pth,0.7592592835426331,0.46185898780822754,0.9361538290977478,0.24539877474308014,815.0,815.0,0.5478038787841797,0.41592517495155334,0.7207456231117249,0.4461895823478699,0.6949999928474426,0.24539871513843536,815.0,815.0,0.46219611167907715,0.3331258296966553
pi6c9kr0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/230_last_only_0.7391.pth,0.7390572428703308,0.43506407737731934,0.9153845906257629,0.24183796346187592,827.0,827.0,0.5307621955871582,0.39226365089416504,0.7254055738449097,0.44565024971961975,0.7226923108100891,0.2418377697467804,827.0,827.0,0.4700601100921631,0.3409842252731323
o443f81s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/133_last_only_0.7761.pth,0.7760942578315735,0.4567857086658478,0.928928554058075,0.2706359922885895,739.0,739.0,0.5521167516708374,0.4284946322441101,0.7447359561920166,0.46905791759490967,0.7599999904632568,0.27063584327697754,739.0,739.0,0.49989792704582214,0.3722919523715973
mqj7y5a0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/250_last_only_0.7677.pth,0.7676767706871033,0.4751041829586029,0.9378125071525574,0.21052633225917816,950.0,950.0,0.5411477088928223,0.4154265224933624,0.7359337210655212,0.48084160685539246,0.731249988079071,0.21052640676498413,950.0,950.0,0.47420597076416016,0.34898415207862854
a9rcwo10,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/265_last_only_0.7559.pth,0.7542087435722351,0.46421873569488525,0.9225000143051147,0.23364485800266266,856.0,856.0,0.5401211977005005,0.4073641300201416,0.7381774187088013,0.48664894700050354,0.7718750238418579,0.2336447536945343,856.0,856.0,0.497389554977417,0.36716175079345703
nj7byh7c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/287_last_only_0.7525.pth,0.752525269985199,0.461722195148468,0.8926666378974915,0.2472188025712967,809.0,809.0,0.533869206905365,0.4017500579357147,0.7286848425865173,0.46398505568504333,0.5600000023841858,0.24721889197826385,809.0,809.0,0.4237346649169922,0.30876901745796204
js4xt3al,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/121_last_only_0.7643.pth,0.7643097639083862,0.5023214221000671,0.9164285659790039,0.25542783737182617,783.0,783.0,0.5580593347549438,0.42653021216392517,0.7304107546806335,0.47707048058509827,0.5975000262260437,0.2554280459880829,783.0,783.0,0.44333285093307495,0.32381507754325867
l9bo8v0h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/277_last_only_0.7643.pth,0.7643097639083862,0.530512809753418,0.869615375995636,0.2844950258731842,703.0,703.0,0.5615410804748535,0.42919132113456726,0.7290300130844116,0.5226160883903503,0.3765384554862976,0.28449514508247375,703.0,703.0,0.3945499360561371,0.28763875365257263
uqhy6t1j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/325_last_only_0.7576.pth,0.7575757503509521,0.45690473914146423,0.897857129573822,0.23923444747924805,836.0,836.0,0.5313321352005005,0.40252435207366943,0.7300655841827393,0.45808249711990356,0.6128571629524231,0.23923462629318237,836.0,836.0,0.4367247521877289,0.3188377022743225
t04z1ulj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/62_last_only_0.7710.pth,0.7710437774658203,0.4895312488079071,0.9003124833106995,0.20181633532047272,991.0,991.0,0.5305533409118652,0.4090798497200012,0.728339672088623,0.4875759184360504,0.5856249928474426,0.20181646943092346,991.0,991.0,0.42500579357147217,0.30954858660697937
7yiv3rq1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/269_last_only_0.7542.pth,0.7542087435722351,0.4520833492279053,0.9417856931686401,0.2680964767932892,746.0,746.0,0.553988516330719,0.4178229868412018,0.7323092818260193,0.4458012282848358,0.7053571343421936,0.2680966854095459,746.0,746.0,0.4730850160121918,0.3464445471763611
mpch3e7r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/320_last_only_0.7593.pth,0.7592592835426331,0.46799999475479126,0.7950000166893005,0.3210272789001465,623.0,623.0,0.5280091166496277,0.4008958339691162,0.7404211163520813,0.4903743863105774,0.16349999606609344,0.321027547121048,623.0,623.0,0.32496732473373413,0.2406126707792282
s0d60ws1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/225_last_only_0.7542.pth,0.7542087435722351,0.4671212434768677,0.910909116268158,0.2967359125614166,674.0,674.0,0.5582554340362549,0.4210411310195923,0.7328270673751831,0.4450591206550598,0.6000000238418579,0.29673582315444946,674.0,674.0,0.44726499915122986,0.32776790857315063
haav1joo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/202_last_only_0.7458.pth,0.7457912564277649,0.4778125286102295,0.8831250071525574,0.32786884903907776,610.0,610.0,0.562935471534729,0.41983234882354736,0.7338626384735107,0.4646962285041809,0.6018750071525574,0.327868789434433,610.0,610.0,0.46481332182884216,0.34110912680625916
z8wexl6h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/225_last_only_0.7828.pth,0.7828282713890076,0.44894444942474365,0.9423333406448364,0.22624434530735016,884.0,884.0,0.5391740798950195,0.42208072543144226,0.7348981499671936,0.4512414038181305,0.6786666512489319,0.226244255900383,884.0,884.0,0.4520507752895355,0.33221128582954407
f3xvlog0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/288_last_only_0.7559.pth,0.7542087435722351,0.45555558800697327,0.953000009059906,0.20181633532047272,991.0,991.0,0.536790668964386,0.4048522114753723,0.7304107546806335,0.46975570917129517,0.824999988079071,0.20181646943092346,991.0,991.0,0.49885743856430054,0.36437085270881653
6va6uuyv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/192_last_only_0.7677.pth,0.7676767706871033,0.46621209383010864,0.8990908861160278,0.28248587250709534,708.0,708.0,0.5492630004882812,0.42165645956993103,0.737832248210907,0.45520153641700745,0.6581818461418152,0.2824859321117401,708.0,708.0,0.46528977155685425,0.3433057963848114
3xouzgmk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/248_last_only_0.7559.pth,0.7542087435722351,0.43031251430511475,0.9496874809265137,0.23894862830638885,837.0,837.0,0.5396496057510376,0.40700843930244446,0.731964111328125,0.44689372181892395,0.7381250262260437,0.2389487624168396,837.0,837.0,0.4746558666229248,0.3474310636520386
l710s8gd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/204_last_only_0.7458.pth,0.7457912564277649,0.43683329224586487,0.9399999976158142,0.2205071598291397,907.0,907.0,0.5324468612670898,0.3970942199230194,0.7257508039474487,0.439505934715271,0.734333336353302,0.22050732374191284,907.0,907.0,0.4647822082042694,0.3373160660266876
j6wcyjpy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/241_last_only_0.7576.pth,0.7575757503509521,0.4543452560901642,0.9253571629524231,0.268456369638443,745.0,745.0,0.5493862628936768,0.41620171070098877,0.7402485609054565,0.4518519937992096,0.5896428823471069,0.26845642924308777,745.0,745.0,0.43665045499801636,0.3232298791408539
u71v0hvy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/158_last_only_0.7593.pth,0.7592592835426331,0.4707221984863281,0.9490000009536743,0.21344716846942902,937.0,937.0,0.5443898439407349,0.4133330285549164,0.7293752431869507,0.4690181612968445,0.7233333587646484,0.21344727277755737,937.0,937.0,0.4685996174812317,0.3417849540710449
2d2f7a1h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/67_last_only_0.7492.pth,0.7491582632064819,0.5558333396911621,0.5962499976158142,0.625,320.0,320.0,0.5923611521720886,0.44377225637435913,0.7435277700424194,0.5668918490409851,0.051249999552965164,0.625,320.0,320.0,0.41438063979148865,0.3081035017967224
rou3f8ri,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/226_last_only_0.7525.pth,0.752525269985199,0.46627774834632874,0.9003333449363708,0.2472188025712967,809.0,809.0,0.5379433035850525,0.4048159420490265,0.7290300130844116,0.4679277241230011,0.5809999704360962,0.24721889197826385,809.0,809.0,0.43204888701438904,0.31497660279273987
bfa8yj7e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/152_last_only_0.7677.pth,0.7676767706871033,0.45916667580604553,0.8663333058357239,0.22497187554836273,889.0,889.0,0.516823947429657,0.39675372838974,0.7366241216659546,0.4582909643650055,0.5096666812896729,0.22497178614139557,889.0,889.0,0.39764317870140076,0.292913556098938
0mqjfwos,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/144_last_only_0.7054.pth,0.7053872346878052,0.6776388883590698,0.46000000834465027,0.32786884903907776,610.0,610.0,0.4885025918483734,0.3445834815502167,0.6998619437217712,0.6615096926689148,0.027499999850988388,0.327868789434433,610.0,610.0,0.3389595150947571,0.23722486197948456
ad0d3e7q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/250_last_only_0.7374.pth,0.7373737096786499,0.4810256361961365,0.8592307567596436,0.26490065455436707,755.0,755.0,0.5350523591041565,0.39453354477882385,0.7298929691314697,0.4553079605102539,0.3507692217826843,0.26490044593811035,755.0,755.0,0.35699257254600525,0.260566383600235
q0n1a8k9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/285_last_only_0.7593.pth,0.7575757503509521,0.4600833058357239,0.8069999814033508,0.3210272789001465,623.0,623.0,0.5293701887130737,0.4010380208492279,0.7388678193092346,0.4892646074295044,0.1720000058412552,0.321027547121048,623.0,623.0,0.32743072509765625,0.24192802608013153
2zjwjavi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/219_last_only_0.7508.pth,0.7508417367935181,0.575624942779541,0.5787500143051147,0.41928720474243164,477.0,477.0,0.5245540738105774,0.39385709166526794,0.7167759537696838,0.5900416374206543,0.038750000298023224,0.41928690671920776,477.0,477.0,0.34935957193374634,0.25041255354881287
netn6diw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/188_last_only_0.7626.pth,0.7626262903213501,0.48696428537368774,0.933571457862854,0.25348541140556335,789.0,789.0,0.5580070614814758,0.4255508482456207,0.7361063361167908,0.46576038002967834,0.7046428322792053,0.25348547101020813,789.0,789.0,0.47462958097457886,0.34937784075737
1jgwkovd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/249_last_only_0.7542.pth,0.7542087435722351,0.45364585518836975,0.9375,0.23419202864170074,854.0,854.0,0.5417792797088623,0.4086146652698517,0.7274767160415649,0.45169684290885925,0.7112500071525574,0.23419195413589478,854.0,854.0,0.4657129645347595,0.33879533410072327
e7uu95rj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/145_last_only_0.7559.pth,0.755892276763916,0.4390277564525604,0.8966666460037231,0.3246753215789795,616.0,616.0,0.5534566044807434,0.4183535873889923,0.7373144626617432,0.4417276978492737,0.4925000071525574,0.3246753513813019,616.0,616.0,0.4196343421936035,0.3094024658203125
drwpncyz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/46_last_only_0.7525.pth,0.7508417367935181,0.4452221989631653,0.9316666722297668,0.22650055587291718,883.0,883.0,0.5344631671905518,0.4012972414493561,0.7159129977226257,0.4739876985549927,0.746666669845581,0.2265005260705948,883.0,883.0,0.48238497972488403,0.345345675945282
j4afbsjc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/49_last_only_0.7424.pth,0.7424242496490479,0.4948958456516266,0.8268749713897705,0.25806450843811035,775.0,775.0,0.5266118049621582,0.3909693658351898,0.7228167057037354,0.5132772326469421,0.40718749165534973,0.258064329624176,775.0,775.0,0.39284300804138184,0.2839534878730774
dysybcn1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/150_last_only_0.7374.pth,0.7390572428703308,0.5036904811859131,0.7471428513526917,0.299401193857193,668.0,668.0,0.51674485206604,0.3819040358066559,0.7254055738449097,0.518578290939331,0.1435714215040207,0.299401193857193,668.0,668.0,0.320516973733902,0.23250479996204376
f8rjrs4e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/319_last_only_0.7155.pth,0.7171717286109924,0.42576390504837036,0.95291668176651,0.23282887041568756,859.0,859.0,0.5371698141098022,0.3852429986000061,0.7091819047927856,0.43537285923957825,0.7604166865348816,0.2328290343284607,859.0,859.0,0.4762062430381775,0.33771684765815735
pw78hvo0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/130_last_only_0.7441.pth,0.744107723236084,0.5000520944595337,0.9540625214576721,0.22573363780975342,886.0,886.0,0.5599493980407715,0.41666266322135925,0.7122885584831238,0.4626663625240326,0.6803125143051147,0.22573374211788177,886.0,886.0,0.4562375545501709,0.3249727785587311
ngvs8ejx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/1kmev1l5/304_last_only_0.6852.pth,0.6851851940155029,0.5901191234588623,0.9928571581840515,0.4140786826610565,483.0,483.0,0.6656850576400757,0.45611754059791565,0.6605108976364136,0.5844489932060242,0.9921428561210632,0.41407838463783264,483.0,483.0,0.6635567545890808,0.4382864534854889


==> data/eval/run_report_latest-evaluated-35u05but_2024-05-17_09_55_19.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
k3odm5r7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/38_last_only_84.8485.pth,0.8484848737716675,0.7085000276565552,0.04050000011920929,0.4716980755329132,424.0,424.0,0.4068993926048279,0.3452479839324951,0.850017249584198,0.7765735387802124,0.0,0.4716983139514923,424.0,424.0,0.41609060764312744,0.3536841869354248
1flkajf4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/101_last_only_86.0269.pth,0.8602693676948547,0.6044445037841797,0.18125000596046448,0.3265412747859955,4752.0,528.0,0.3707452714443207,0.31894078850746155,0.8570935726165771,0.6380916237831116,0.009999999776482582,0.3265412747859955,4752.0,528.0,0.32487761974334717,0.27845051884651184
c033br2a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/53_project_86.3636.pth,0.8636363744735718,0.8162121772766113,0.030909091234207153,0.48076918721199036,416.0,416.0,0.4426301419734955,0.38227149844169617,0.8410424590110779,0.8620728254318237,0.0,0.4807695746421814,416.0,416.0,0.4476141333580017,0.37646248936653137
ycq7irvn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/55_project_86.7003.pth,0.868686854839325,0.6933332681655884,0.12791666388511658,0.39638495445251465,1904.0,476.0,0.40587830543518066,0.3525811433792114,0.8614083528518677,0.6928010582923889,0.004999999888241291,0.396385133266449,1904.0,476.0,0.36472874879837036,0.3141804039478302
g8tzn9k5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/62_last_only_86.5320.pth,0.8636363744735718,0.662857174873352,0.1314285695552826,0.5484861731529236,1376.0,344.0,0.4475906491279602,0.386555552482605,0.8589920401573181,0.6769027709960938,0.009999999776482582,0.5484863519668579,1376.0,344.0,0.4117963910102844,0.35372981429100037
5fa027ly,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/76_project_86.1953.pth,0.8619528412818909,0.7956945300102234,0.029999999329447746,0.37214842438697815,2028.0,507.0,0.39928099513053894,0.34416139125823975,0.8465654253959656,0.810728907585144,0.004999999888241291,0.3721484839916229,2028.0,507.0,0.39595913887023926,0.3352053165435791
90tvhf7w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/103_last_only_87.7104.pth,0.8771044015884399,0.9680001139640808,0.004000000189989805,0.6461617946624756,1168.0,292.0,0.5393873453140259,0.473099023103714,0.852260947227478,0.965208113193512,0.0,0.646161675453186,1168.0,292.0,0.5371233224868774,0.4577692449092865
0nwks6vg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/57_last_only_84.5118.pth,0.8451178669929504,0.88958340883255,0.0,0.41377028822898865,1824.0,456.0,0.43445122241973877,0.3671624958515167,0.8476009368896484,0.9033932685852051,0.0,0.41377049684524536,1824.0,456.0,0.43905457854270935,0.37214305996894836
9uzzbmzv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/46_last_only_86.8687.pth,0.868686854839325,0.7456666827201843,0.08100000023841858,0.5787706971168518,1304.0,326.0,0.46847912669181824,0.4069616496562958,0.8519157767295837,0.7411941885948181,0.004999999888241291,0.5787710547447205,1304.0,326.0,0.44165509939193726,0.3762529492378235
q7utrkl6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/196_last_only_86.8687.pth,0.868686854839325,0.6732408404350281,0.10555555671453476,0.4837929308414459,1560.0,390.0,0.4208631217479706,0.36559826135635376,0.8667587041854858,0.6992647051811218,0.008888889104127884,0.48379313945770264,1560.0,390.0,0.3973155617713928,0.34437671303749084
lomr9v0s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/100_last_only_85.3535.pth,0.8535353541374207,0.6049404740333557,0.19678571820259094,0.25023773312568665,6201.0,689.0,0.350654661655426,0.29929614067077637,0.8532965183258057,0.6000107526779175,0.004999999888241291,0.25023767352104187,6201.0,689.0,0.2850828170776367,0.24326017498970032
u8ja055c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/93_last_only_81.8182.pth,0.8181818127632141,0.7355555891990662,0.07583333551883698,0.5376344323158264,372.0,372.0,0.44967445731163025,0.36791545152664185,0.8268898725509644,0.7582947611808777,0.004999999888241291,0.5376342535018921,372.0,372.0,0.4336429834365845,0.3585749864578247
aom10d70,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/31_last_only_85.8586.pth,0.8585858345031738,0.7281771302223206,0.028437500819563866,0.2542976438999176,6102.0,678.0,0.3369707763195038,0.289318323135376,0.8579565286636353,0.7495757937431335,0.008750000037252903,0.25429749488830566,6102.0,678.0,0.3375411033630371,0.2895956039428711
tixlkkp4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/93_last_only_84.5118.pth,0.8451178669929504,0.7290151715278625,0.048181816935539246,0.4259125292301178,1772.0,443.0,0.40103650093078613,0.3389231264591217,0.8417328000068665,0.7715317606925964,0.009999999776482582,0.4259127378463745,1772.0,443.0,0.4024814963340759,0.33878186345100403
ejpt0yif,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/58_last_only_86.0269.pth,0.8602693676948547,0.8572619557380676,0.004999999888241291,0.3745318353176117,534.0,534.0,0.4122645854949951,0.3546586036682129,0.8472557663917542,0.868308961391449,0.0,0.374532014131546,534.0,534.0,0.41428035497665405,0.35100141167640686
rzopm5ui,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/171_last_only_86.1953.pth,0.8602693676948547,0.7711458802223206,0.026875000447034836,0.3327786922454834,601.0,601.0,0.37693318724632263,0.3242640793323517,0.8505350351333618,0.8244252800941467,0.0,0.3327788710594177,601.0,601.0,0.3857347369194031,0.3280809223651886
2zc83044,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/49_last_only_85.8586.pth,0.8585858345031738,0.813944399356842,0.06366666406393051,0.34413930773735046,4509.0,501.0,0.40725013613700867,0.3496592044830322,0.8589920401573181,0.812847912311554,0.0,0.3441391587257385,4509.0,501.0,0.38566237688064575,0.331280916929245
fzmp6o00,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/132_last_only_86.1953.pth,0.8619528412818909,0.6134999990463257,0.1770000010728836,0.33873042464256287,4581.0,509.0,0.37641018629074097,0.3244478404521942,0.8598549962043762,0.6225472092628479,0.009999999776482582,0.33873045444488525,4581.0,509.0,0.3237592279911041,0.2783859968185425
wqk7akhj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/121_last_only_87.3737.pth,0.8737373948097229,0.7100000381469727,0.08799999952316284,0.44247791171073914,452.0,452.0,0.41349267959594727,0.3612840175628662,0.8545046448707581,0.7300786972045898,0.0,0.4424780607223511,452.0,452.0,0.39085227251052856,0.3339850902557373
1bvg0ye4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/75_last_only_85.6902.pth,0.8569023609161377,0.8043452501296997,0.06321428716182709,0.4752626121044159,1588.0,397.0,0.4476073980331421,0.3835558295249939,0.8524335622787476,0.8097794055938721,0.0,0.47526222467422485,1588.0,397.0,0.4283472001552582,0.36513751745224
qpt57e4k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/167_last_only_84.8485.pth,0.8484848737716675,0.7759722471237183,0.04958333447575569,0.4489942491054535,3456.0,384.0,0.4248499572277069,0.3604787588119507,0.8422505855560303,0.802425742149353,0.0,0.44899412989616394,3456.0,384.0,0.4171399772167206,0.35133638978004456
vqtw1wna,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/96_last_only_87.7104.pth,0.8771044015884399,0.7187179923057556,0.06538461893796921,0.42687609791755676,1768.0,442.0,0.4036595821380615,0.3540515899658203,0.8570935726165771,0.7342970967292786,0.004999999888241291,0.42687609791755676,1768.0,442.0,0.3887244164943695,0.3331731855869293
7hjwviko,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/66_last_only_87.2054.pth,0.872053861618042,0.7325595617294312,0.06142857298254967,0.4110659062862396,1836.0,459.0,0.4016847014427185,0.3502906858921051,0.8565757870674133,0.7754048109054565,0.004999999888241291,0.4110660254955292,1836.0,459.0,0.3971569538116455,0.34019502997398376
60wb6xuo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/49_project_85.1852.pth,0.8518518805503845,0.9418056011199951,0.014583333395421505,0.5131363272666931,3024.0,336.0,0.4898417890071869,0.4172726571559906,0.8605453968048096,0.954969048500061,0.0,0.5131360292434692,3024.0,336.0,0.48936837911605835,0.4211237132549286
bfw5x7db,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/59_project_85.6902.pth,0.8569023609161377,0.9283974766731262,0.0003846153849735856,0.46818670630455017,1612.0,403.0,0.46565625071525574,0.3990219533443451,0.8524335622787476,0.941978931427002,0.0,0.4681868851184845,1612.0,403.0,0.4700552821159363,0.4006909132003784
vatmd4yh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/72_last_only_84.3434.pth,0.8434343338012695,0.8455555438995361,0.011111111380159855,0.5018064975738525,1504.0,376.0,0.4528244137763977,0.3819276690483093,0.838280975818634,0.830298662185669,0.004999999888241291,0.5018063187599182,1504.0,376.0,0.4457016587257385,0.37362322211265564
qjl7ff5a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_project_86.8687.pth,0.868686854839325,0.5656666159629822,0.12200000137090683,0.391389399766922,511.0,511.0,0.35968536138534546,0.312453955411911,0.8553676009178162,0.6055892109870911,0.0,0.3913896679878235,511.0,511.0,0.3323262929916382,0.28426113724708557
ndas2v6z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/34_last_only_88.2155.pth,0.8821548819541931,0.7934722304344177,0.019166667014360428,0.3571428954601288,560.0,560.0,0.3899272680282593,0.343976229429245,0.8550224304199219,0.8314185738563538,0.0,0.357142835855484,560.0,560.0,0.3961871564388275,0.33874890208244324
18tjktc5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/203_last_only_86.5320.pth,0.8653198480606079,0.8253571391105652,0.02678571455180645,0.3569643795490265,4347.0,483.0,0.4030357599258423,0.3487548530101776,0.8646876215934753,0.8543158769607544,0.0,0.3569642901420593,4347.0,483.0,0.40376004576683044,0.34912630915641785
tjtco5vc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/82_project_83.5017.pth,0.8333333134651184,0.7210714817047119,0.036071427166461945,0.35599854588508606,2120.0,530.0,0.37104713916778564,0.30920594930648804,0.8344839215278625,0.7484800219535828,0.0,0.35599878430366516,2120.0,530.0,0.36815962195396423,0.30722329020500183
mpwofghq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/46_last_only_85.6902.pth,0.8569023609161377,0.7096428275108337,0.06357143074274063,0.5877857804298401,1284.0,321.0,0.45366668701171875,0.38874804973602295,0.8557128310203552,0.7222890257835388,0.0007142857066355646,0.5877858400344849,1284.0,321.0,0.43692970275878906,0.3738863468170166
hqk8yfqo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/113_last_only_86.8687.pth,0.868686854839325,0.5587036609649658,0.19277778267860413,0.4016064703464508,498.0,498.0,0.3843626379966736,0.33389076590538025,0.8538143038749695,0.6083260178565979,0.0,0.4016062319278717,498.0,498.0,0.33664411306381226,0.2874315679073334
2xf8vzla,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/317_last_only_74.0741.pth,0.7407407164573669,0.9319642782211304,0.06499999761581421,0.3243383467197418,893.0,611.0,0.44043421745300293,0.32624754309654236,0.7278218865394592,0.9349892735481262,0.0014285714132711291,0.32433828711509705,893.0,611.0,0.4202520549297333,0.30586865544319153
borkx9vj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/133_last_only_84.6801.pth,0.8468013405799866,0.7337121367454529,0.06863636523485184,0.5256518721580505,2952.0,328.0,0.44266682863235474,0.374850869178772,0.8374180197715759,0.7275322079658508,0.009545454755425453,0.5256518721580505,2952.0,328.0,0.4209098517894745,0.352477490901947
sg94guoj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/159_last_only_87.3737.pth,0.872053861618042,0.46692708134651184,0.2240625023841858,0.3129890263080597,639.0,639.0,0.33465954661369324,0.29184114933013916,0.8510528206825256,0.49540528655052185,0.004999999888241291,0.3129890561103821,639.0,639.0,0.2711314558982849,0.23074719309806824
7at4emj4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/241_project_87.3737.pth,0.8737373948097229,0.7169791460037231,0.07500000298023224,0.43103447556495667,3600.0,400.0,0.4076712131500244,0.3561975955963135,0.8596824407577515,0.7165496945381165,0.004999999888241291,0.43103426694869995,3600.0,400.0,0.38419467210769653,0.3302854001522064
tkpcdxv5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/35_last_only_86.7003.pth,0.8670033812522888,0.7333333492279053,0.08100000023841858,0.5787706971168518,1304.0,326.0,0.46436798572540283,0.40260860323905945,0.8532965183258057,0.7498558759689331,0.004999999888241291,0.5787710547447205,1304.0,326.0,0.4445422887802124,0.37932637333869934
idhu61j3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/182_last_only_82.6599.pth,0.8265992999076843,0.8693333268165588,0.010333333164453506,0.5102040767669678,392.0,392.0,0.4632902145385742,0.3829553723335266,0.8163617253303528,0.8730395436286926,0.0,0.5102042555809021,392.0,392.0,0.46108126640319824,0.3764090836048126
yrrba86q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/118_last_only_86.8687.pth,0.868686854839325,0.6730555295944214,0.10866666585206985,0.36297640204429626,551.0,551.0,0.38156622648239136,0.3314615786075592,0.8462202548980713,0.7075810432434082,0.0,0.3629762530326843,551.0,551.0,0.3568524718284607,0.3019757866859436
y0d266ek,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/212_last_only_86.3636.pth,0.8636363744735718,0.8270833492279053,0.05375000089406967,0.44551369547843933,3483.0,387.0,0.4421157240867615,0.3818272352218628,0.85588538646698,0.8501240015029907,0.0,0.4455133378505707,3483.0,387.0,0.4318791329860687,0.3696390390396118
6efplm3o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/36_last_only_84.6801.pth,0.8468013405799866,0.9728125929832458,0.0,0.4259125292301178,1772.0,443.0,0.466241717338562,0.3948141038417816,0.8510528206825256,0.9763121008872986,0.0,0.4259127378463745,1772.0,443.0,0.46740826964378357,0.3977891206741333
r3sg9uin,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/74_last_only_87.2054.pth,0.872053861618042,0.9680769443511963,0.009999999776482582,0.42495325207710266,1776.0,444.0,0.46767672896385193,0.407839298248291,0.8576112985610962,0.9712806344032288,0.0,0.424953430891037,1776.0,444.0,0.46541136503219604,0.3991420567035675
tfyfslp1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/241_project_85.8586.pth,0.8585858345031738,0.8856249451637268,0.014999999664723873,0.3420908451080322,4536.0,504.0,0.4142385721206665,0.3556593656539917,0.8579565286636353,0.8848773837089539,0.0,0.3420906662940979,4536.0,504.0,0.4089893698692322,0.35089510679244995
abcbko8g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/230_last_only_87.0370.pth,0.8703703880310059,0.9175000190734863,0.010384615510702133,0.4259125292301178,1772.0,443.0,0.45126569271087646,0.3927682936191559,0.8636520504951477,0.9224032163619995,0.0,0.4259127378463745,1772.0,443.0,0.4494386613368988,0.3881586194038391
3ah8vkx9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/256_last_only_86.3636.pth,0.8636363744735718,0.8660897016525269,0.014999999664723873,0.39638495445251465,1904.0,476.0,0.4258248805999756,0.3677578568458557,0.8610631823539734,0.8650766015052795,0.004999999888241291,0.396385133266449,1904.0,476.0,0.42215391993522644,0.3635011911392212
y7yd5q47,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/75_last_only_85.3535.pth,0.8535353541374207,0.8137500882148743,0.05000000074505806,0.5100999474525452,3042.0,338.0,0.45794999599456787,0.39087650179862976,0.8465654253959656,0.8316885232925415,0.0,0.5100998282432556,3042.0,338.0,0.4472627639770508,0.3786371946334839
carifure,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/167_last_only_87.5421.pth,0.875420868396759,0.7184848189353943,0.041363637894392014,0.4613184630870819,1636.0,409.0,0.4070556163787842,0.35634496808052063,0.8602002263069153,0.7114438414573669,0.004999999888241291,0.4613185524940491,1636.0,409.0,0.39258748292922974,0.3377038538455963
rm3pxqyp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/33_last_only_86.7003.pth,0.8670033812522888,0.9281818270683289,0.0009090909152291715,0.4764627516269684,1584.0,396.0,0.46851789951324463,0.4062066078186035,0.8620986938476562,0.9316025376319885,0.0,0.4764629006385803,1584.0,396.0,0.46935516595840454,0.40463048219680786
xrgielh6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/274_last_only_87.3737.pth,0.8737373948097229,0.7076281905174255,0.063846156001091,0.4647271931171417,1624.0,406.0,0.412067174911499,0.36003848910331726,0.8570935726165771,0.7390596866607666,0.004999999888241291,0.46472737193107605,1624.0,406.0,0.40292903780937195,0.34534788131713867
b40c4u3f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/61_project_82.3232.pth,0.8232323527336121,0.7916666865348816,0.03142857179045677,0.4075145721435547,1852.0,463.0,0.41020330786705017,0.33769264817237854,0.8255091309547424,0.7962216734886169,0.0,0.4075145721435547,1852.0,463.0,0.40124544501304626,0.3312317728996277
3yvbdho7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/32_last_only_84.1751.pth,0.8417508602142334,0.8412500619888306,0.010416666977107525,0.363543838262558,2076.0,519.0,0.4050701856613159,0.34096819162368774,0.838280975818634,0.8584539890289307,0.0,0.36354386806488037,2076.0,519.0,0.4073326289653778,0.341459184885025
x9w14cr6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/48_last_only_86.5320.pth,0.8653198480606079,0.7877272963523865,0.07500000298023224,0.45854732394218445,3384.0,376.0,0.4404248893260956,0.3811084032058716,0.8551950454711914,0.7954240441322327,0.0,0.4585474729537964,3384.0,376.0,0.4179905354976654,0.35746344923973083
a0fdkg9d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/286_last_only_86.3636.pth,0.8636363744735718,0.7205128073692322,0.08576922863721848,0.29806259274482727,671.0,671.0,0.3681148886680603,0.3179174065589905,0.8562305569648743,0.7081076502799988,0.0,0.2980625629425049,671.0,671.0,0.3353900909423828,0.28717124462127686
ps1ljxyl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/146_last_only_88.0471.pth,0.880471408367157,0.8842222690582275,0.02800000086426735,0.40316078066825867,1872.0,468.0,0.438461035490036,0.3860523998737335,0.8589920401573181,0.9017763733863831,0.0,0.40316063165664673,1872.0,468.0,0.43497902154922485,0.37364351749420166
75b9kog7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/255_last_only_86.8687.pth,0.868686854839325,0.8244271278381348,0.019687499850988388,0.3947264850139618,1912.0,478.0,0.41294705867767334,0.35872167348861694,0.861753523349762,0.8433759212493896,0.0,0.39472633600234985,1912.0,478.0,0.41270074248313904,0.3556463122367859
ayt60z5j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/41_last_only_85.8586.pth,0.8585858345031738,0.8900757431983948,0.015454545617103577,0.4307745397090912,1752.0,438.0,0.44543492794036865,0.3824441134929657,0.8488091230392456,0.8829657435417175,0.0,0.43077465891838074,1752.0,438.0,0.4379134774208069,0.37170496582984924
qc5l79w7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/321_last_only_86.7003.pth,0.8670033812522888,0.88177090883255,0.004999999888241291,0.35399484634399414,2132.0,533.0,0.41358858346939087,0.3585827052593231,0.8615809679031372,0.8926628828048706,0.004999999888241291,0.35399457812309265,2132.0,533.0,0.4172191619873047,0.35946810245513916
drtzlb8t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/40_last_only_86.5320.pth,0.8653198480606079,0.5942857265472412,0.6617857217788696,0.20476697385311127,7578.0,842.0,0.486946165561676,0.4213641881942749,0.8524335622787476,0.5736651420593262,0.1039285734295845,0.20476697385311127,7578.0,842.0,0.29412025213241577,0.25071796774864197
ngmf9pxz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/185_last_only_87.8788.pth,0.880471408367157,0.9021875858306885,0.0,0.3490157425403595,4446.0,494.0,0.4170677661895752,0.36721622943878174,0.8598549962043762,0.9220554828643799,0.0,0.3490159809589386,4446.0,494.0,0.4236904978752136,0.36431238055229187
re3od4on,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/78_last_only_87.8788.pth,0.8787878751754761,0.7617777585983276,0.049666665494441986,0.3375299274921417,2236.0,559.0,0.3829914331436157,0.3365682363510132,0.8612357378005981,0.7816023230552673,0.0013333333190530539,0.33753007650375366,2236.0,559.0,0.3734886050224304,0.32166174054145813
dwyv1ifz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/325_last_only_86.5320.pth,0.8653198480606079,0.6359896063804626,0.10468749701976776,0.25773194432258606,776.0,776.0,0.33280304074287415,0.2879810631275177,0.8652054071426392,0.6580429077148438,0.0,0.2577321529388428,776.0,776.0,0.3052583634853363,0.264111191034317
z6kvn7jv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/74_last_only_85.3535.pth,0.8535353541374207,0.5921874642372131,0.1837500035762787,0.40953394770622253,3789.0,421.0,0.3951571583747864,0.33728060126304626,0.8510528206825256,0.611741840839386,0.004999999888241291,0.40953394770622253,3789.0,421.0,0.3420919179916382,0.29113829135894775
5ly089qm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/122_last_only_87.3737.pth,0.8737373948097229,0.879687488079071,0.0,0.3728838860988617,2024.0,506.0,0.4175238013267517,0.3648061454296112,0.8583016991615295,0.8870877027511597,0.004999999888241291,0.372884064912796,2024.0,506.0,0.4216572642326355,0.3619091510772705
ymtvk5kw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/266_last_only_87.7104.pth,0.8771044015884399,0.7711458802223206,0.06624999642372131,0.35476088523864746,4374.0,486.0,0.3973855674266815,0.34854862093925476,0.867621660232544,0.7859563231468201,0.004999999888241291,0.3547610640525818,4374.0,486.0,0.38190579414367676,0.3313497304916382
hgshkhdg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_last_only_86.0269.pth,0.8602693676948547,0.7521429657936096,0.07071428745985031,0.40928253531455994,1844.0,461.0,0.410713255405426,0.3533240258693695,0.8562305569648743,0.7693942785263062,0.004999999888241291,0.4092826545238495,1844.0,461.0,0.39455899596214294,0.3378334641456604
1y3i10h6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/153_last_only_86.3636.pth,0.8636363744735718,0.7925000190734863,0.05000000074505806,0.5131363272666931,3024.0,336.0,0.45187878608703613,0.3902589678764343,0.8536416888237,0.7828308343887329,0.0,0.5131360292434692,3024.0,336.0,0.4319889545440674,0.3687637746334076
m46mxxw7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/286_last_only_87.7104.pth,0.8771044015884399,0.8467188477516174,0.005625000223517418,0.3225286304950714,2340.0,585.0,0.39162418246269226,0.34349527955055237,0.8655505776405334,0.8573446869850159,0.0,0.32252877950668335,2340.0,585.0,0.393291175365448,0.3404133915901184
opfmquhz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/101_last_only_85.3535.pth,0.8535353541374207,0.5926923155784607,0.625,0.2570693790912628,778.0,778.0,0.49158725142478943,0.419587105512619,0.8403521180152893,0.6182435750961304,0.06846153736114502,0.25706952810287476,778.0,778.0,0.31459155678749084,0.2643676698207855
tod2u8ab,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/158_last_only_86.0269.pth,0.8602693676948547,0.7029445171356201,0.5286666750907898,0.25618693232536316,6057.0,673.0,0.49593275785446167,0.4266357719898224,0.852260947227478,0.6991913318634033,0.02199999988079071,0.25618672370910645,6057.0,673.0,0.32579270005226135,0.27766039967536926
jct30uu4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/128_last_only_87.2054.pth,0.872053861618042,0.7068228721618652,0.07000000029802322,0.41196343302726746,1832.0,458.0,0.39626213908195496,0.3455619215965271,0.8512253761291504,0.7238884568214417,0.004999999888241291,0.4119631350040436,1832.0,458.0,0.3802838921546936,0.32370731234550476
n9itwozv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/39_last_only_86.1953.pth,0.8619528412818909,0.6780207753181458,0.13249999284744263,0.3909609615802765,3969.0,441.0,0.40049394965171814,0.3452068865299225,0.8460476398468018,0.6825224161148071,0.0,0.39096081256866455,3969.0,441.0,0.357827752828598,0.30273932218551636
z7v8bele,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/175_project_85.6902.pth,0.8569023609161377,0.82916659116745,0.035555556416511536,0.5012028813362122,3096.0,344.0,0.45530837774276733,0.3901548385620117,0.8555402159690857,0.816115140914917,0.004999999888241291,0.5012031197547913,3096.0,344.0,0.44077274203300476,0.37709879875183105
gudiuguj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/282_last_only_86.7003.pth,0.8670033812522888,0.6797916889190674,0.08156249672174454,0.2962963283061981,675.0,675.0,0.352550208568573,0.30566221475601196,0.8591646552085876,0.6920516490936279,0.0,0.29629620909690857,675.0,675.0,0.32944929599761963,0.28305119276046753
ifh6fuxu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/97_last_only_82.4916.pth,0.8249158263206482,0.9485896825790405,0.004999999888241291,0.5263157486915588,380.0,380.0,0.4933018386363983,0.4069325029850006,0.8241283893585205,0.9544951915740967,0.0,0.5263157486915588,380.0,380.0,0.4936036467552185,0.4067927896976471
7g813mnu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/39_last_only_87.2054.pth,0.872053861618042,0.8288888931274414,0.014999999664723873,0.3225286304950714,2340.0,585.0,0.3888058364391327,0.33905962109565735,0.8555402159690857,0.8446601033210754,0.004999999888241291,0.32252877950668335,2340.0,585.0,0.3907296359539032,0.3342849314212799
pz35xcwa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/158_last_only_86.8687.pth,0.868686854839325,0.7772917151451111,0.0637499988079071,0.35476088523864746,4374.0,486.0,0.39860090613365173,0.34625935554504395,0.864342451095581,0.7865115404129028,0.004999999888241291,0.3547610640525818,4374.0,486.0,0.38209086656570435,0.3302573561668396
5968jm2r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/156_last_only_86.8687.pth,0.868686854839325,0.9072777628898621,0.013333333656191826,0.4183575212955475,1804.0,451.0,0.44632288813591003,0.38771483302116394,0.8470832109451294,0.916959822177887,0.0,0.4183577299118042,1804.0,451.0,0.4451058804988861,0.3770417273044586
bb1nm910,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/70_last_only_86.0269.pth,0.8602693676948547,0.8016666769981384,0.05133333429694176,0.42258283495903015,3672.0,408.0,0.42519426345825195,0.36578160524368286,0.8467379808425903,0.8196078538894653,0.0,0.4225826561450958,3672.0,408.0,0.4140635132789612,0.350603312253952
zuqd63jk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/195_last_only_87.5421.pth,0.875420868396759,0.8154762387275696,0.03464285656809807,0.3781147301197052,1996.0,499.0,0.4094112813472748,0.3584071695804596,0.8669313192367554,0.7997615933418274,0.0,0.3781147301197052,1996.0,499.0,0.39262545108795166,0.3403792977333069
f55l817p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/144_last_only_87.2054.pth,0.872053861618042,0.7804487943649292,0.014999999664723873,0.43981173634529114,1716.0,429.0,0.41175350546836853,0.3590712249279022,0.8612357378005981,0.7736793160438538,0.0,0.43981173634529114,1716.0,429.0,0.40449702739715576,0.348367303609848
nvvpbayf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/27_last_only_86.7003.pth,0.8670033812522888,0.8481249809265137,0.0,0.31657591462135315,2384.0,596.0,0.38823363184928894,0.3365998864173889,0.8532965183258057,0.8659141659736633,0.0,0.3165759742259979,2384.0,596.0,0.3941633701324463,0.33633822202682495
oxuvcpc4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/59_project_87.3737.pth,0.8737373948097229,0.5930952429771423,0.18928571045398712,0.33388981223106384,599.0,599.0,0.37209028005599976,0.32510918378829956,0.8536416888237,0.6045734286308289,0.0,0.3338897228240967,599.0,599.0,0.31282106041908264,0.2670370936393738
mrkhtf7e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/25_last_only_86.7003.pth,0.8670033812522888,0.85895836353302,0.025937499478459358,0.33632662892341614,2244.0,561.0,0.4070741832256317,0.35293468832969666,0.8557128310203552,0.8762945532798767,0.0,0.33632662892341614,2244.0,561.0,0.4042070806026459,0.34588518738746643
3geq2xff,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/42_last_only_78.4512.pth,0.7845118045806885,1.0,0.0,0.7219695448875427,278.0,277.0,0.5739898681640625,0.4503018260002136,0.764411449432373,1.0,0.0,0.7219695448875427,278.0,277.0,0.5739898681640625,0.43876442313194275
nk19zz04,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/72_last_only_87.7104.pth,0.8771044015884399,0.9015277028083801,0.010416666977107525,0.42687609791755676,1768.0,442.0,0.4462735056877136,0.39142847061157227,0.86037278175354,0.8935531377792358,0.0,0.42687609791755676,1768.0,442.0,0.44014307856559753,0.3786871135234833
nk19zz04,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/72_last_only_87.7104.pth,0.8771044015884399,0.9015277028083801,0.010416666977107525,0.42687609791755676,1768.0,442.0,0.4462735056877136,0.39142847061157227,0.86037278175354,0.8935531377792358,0.0,0.42687609791755676,1768.0,442.0,0.44014307856559753,0.3786871135234833
to4dofnb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/316_last_only_86.8687.pth,0.868686854839325,0.8545834422111511,0.015833333134651184,0.3474755585193634,2172.0,543.0,0.4059641361236572,0.35265570878982544,0.8652054071426392,0.8733810186386108,0.0,0.34747564792633057,2172.0,543.0,0.40695223212242126,0.3520972728729248
8zu8vuy0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/130_last_only_83.6700.pth,0.8367003202438354,1.0,0.0,0.4357108771800995,901.0,450.0,0.4785703122615814,0.4004199206829071,0.8123921155929565,0.9998438358306885,0.0,0.4357108771800995,901.0,450.0,0.4785182476043701,0.38874444365501404
mjip7ae7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/60_last_only_86.5320.pth,0.8653198480606079,0.6819270849227905,0.08375000208616257,0.41286489367485046,1828.0,457.0,0.39284735918045044,0.33993861079216003,0.8476009368896484,0.7290564179420471,0.0003124999930150807,0.41286471486091614,1828.0,457.0,0.3807445466518402,0.32271942496299744
s4vtigp6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/51_project_86.0269.pth,0.8602693676948547,0.6185416579246521,0.1328125,0.2985074520111084,670.0,670.0,0.34995388984680176,0.30105459690093994,0.8553676009178162,0.6502739787101746,0.0,0.2985076308250427,670.0,670.0,0.31626054644584656,0.2705190181732178
csu0e054,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/160_last_only_87.2054.pth,0.872053861618042,0.6335713863372803,0.08321428298950195,0.32414910197257996,617.0,617.0,0.3469782769680023,0.3025837540626526,0.8655505776405334,0.6795510649681091,0.004999999888241291,0.324148952960968,617.0,617.0,0.33623334765434265,0.2910269796848297
vwrtsfk3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/173_last_only_85.8586.pth,0.8585858345031738,0.8854166865348816,0.02500000037252903,0.43538835644721985,3564.0,396.0,0.44860169291496277,0.3851630687713623,0.8627890944480896,0.888869047164917,0.0,0.4353885352611542,3564.0,396.0,0.44141921401023865,0.380851686000824
rvjr9jmx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/247_last_only_85.8586.pth,0.8585858345031738,0.893666684627533,0.009999999776482582,0.47107598185539246,3294.0,366.0,0.4582475423812866,0.39344483613967896,0.8569209575653076,0.9171891808509827,0.0,0.4710755944252014,3294.0,366.0,0.4627549350261688,0.3965443968772888
l67bqcp4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/31_last_only_86.1953.pth,0.8619528412818909,0.9031944870948792,0.014999999664723873,0.42399832606315613,1780.0,445.0,0.4473975896835327,0.3856356143951416,0.8481187224388123,0.8947663307189941,0.0,0.42399805784225464,1780.0,445.0,0.43958815932273865,0.37282294034957886
byeju87t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/63_last_only_87.3737.pth,0.8737373948097229,0.8161459565162659,0.020625000819563866,0.3310162127017975,2280.0,570.0,0.3892624080181122,0.3401131331920624,0.8482913374900818,0.8219236135482788,0.0,0.3310163617134094,2280.0,570.0,0.38431334495544434,0.32600969076156616
obk1bpli,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/78_last_only_87.2054.pth,0.872053861618042,0.533717930316925,0.23961538076400757,0.3577817678451538,559.0,559.0,0.3770383596420288,0.32879775762557983,0.8570935726165771,0.5495463013648987,0.0,0.3577817976474762,559.0,559.0,0.302442729473114,0.25922173261642456
afer3xou,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/74_last_only_84.1751.pth,0.8417508602142334,0.7541666626930237,0.08562500029802322,0.28501394391059875,2648.0,662.0,0.37493523955345154,0.31560206413269043,0.8505350351333618,0.7706021070480347,0.0,0.2850140631198883,2648.0,662.0,0.351872056722641,0.29927951097488403
ox8j8h6k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/32_last_only_86.3636.pth,0.8636363744735718,0.7743750214576721,0.0054166666232049465,0.3375299274921417,2236.0,559.0,0.37244054675102234,0.32165321707725525,0.8507076501846313,0.7930949926376343,0.004999999888241291,0.33753007650375366,2236.0,559.0,0.3785416781902313,0.3220283091068268
19zstdzq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/36_last_only_86.7003.pth,0.8670033812522888,0.9692307710647583,0.014615384861826897,0.4202210605144501,1796.0,449.0,0.4680224359035492,0.4057770371437073,0.8551950454711914,0.9720286130905151,0.0,0.420221209526062,1796.0,449.0,0.4640832841396332,0.39688172936439514
sar7hek9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/43_last_only_85.1852.pth,0.8518518805503845,0.9928125143051147,0.0003124999930150807,0.30737075209617615,1027.0,643.0,0.4334985911846161,0.36927658319473267,0.8451846837997437,0.9926784038543701,0.0003124999930150807,0.3073709309101105,1027.0,643.0,0.43345391750335693,0.36634862422943115
kk6tyfxc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/253_last_only_87.2054.pth,0.872053861618042,0.8200000524520874,0.019999999552965164,0.4647271931171417,1624.0,406.0,0.43490907549858093,0.37926414608955383,0.8615809679031372,0.8146717548370361,0.004999999888241291,0.46472737193107605,1624.0,406.0,0.4281330704689026,0.3688713014125824
7v8dhfkb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/58_last_only_86.0269.pth,0.8602693676948547,0.8572619557380676,0.004999999888241291,0.3745318353176117,534.0,534.0,0.4122645854949951,0.3546586036682129,0.8472557663917542,0.868308961391449,0.0,0.374532014131546,534.0,534.0,0.41428035497665405,0.35100141167640686
qoh8jk28,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_last_only_85.5219.pth,0.8552188277244568,0.7845454812049866,0.07500000298023224,0.45854732394218445,3384.0,376.0,0.4393642842769623,0.37575259804725647,0.8551950454711914,0.7956563234329224,0.0,0.4585474729537964,3384.0,376.0,0.41806793212890625,0.3575296103954315
ayughii5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/43_last_only_86.7003.pth,0.8670033812522888,0.692187488079071,0.125,0.43103447556495667,464.0,464.0,0.4160740077495575,0.36073756217956543,0.8539868593215942,0.6534897685050964,0.0,0.43103426694869995,464.0,464.0,0.36150801181793213,0.3087230920791626
oivqkoi8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/328_last_only_86.5320.pth,0.8653198480606079,0.6535417437553406,0.08687499910593033,0.34364262223243713,582.0,582.0,0.3613531291484833,0.312686026096344,0.85812908411026,0.6458842754364014,0.0,0.34364259243011475,582.0,582.0,0.32984229922294617,0.28304725885391235
3aw6xtrz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/279_last_only_87.2054.pth,0.872053861618042,0.8950001001358032,0.004999999888241291,0.33218178153038025,2272.0,568.0,0.410727322101593,0.3581763505935669,0.8660683631896973,0.9023220539093018,0.0,0.3321818709373474,2272.0,568.0,0.41150134801864624,0.35638830065727234
v2sjqppr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/200_last_only_83.8384.pth,0.8383838534355164,0.9733334183692932,0.7400000095367432,0.5131363272666931,3024.0,336.0,0.7421566247940063,0.6222121119499207,0.813945472240448,0.9750055074691772,0.32249999046325684,0.5131360292434692,3024.0,336.0,0.603547215461731,0.4912545084953308
ov4ojxts,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/48_last_only_86.0269.pth,0.8602693676948547,0.7386905550956726,0.07000000029802322,0.40928253531455994,1844.0,461.0,0.4059910476207733,0.34926167130470276,0.8565757870674133,0.7705302834510803,0.004999999888241291,0.4092826545238495,1844.0,461.0,0.3949376344680786,0.33829402923583984
08unzddi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/61_project_86.7003.pth,0.8670033812522888,0.6043938994407654,0.1740909069776535,0.48543688654899597,412.0,412.0,0.42130720615386963,0.3652747869491577,0.8539868593215942,0.6037152409553528,0.0,0.4854370057582855,412.0,412.0,0.36305075883865356,0.31004056334495544
3vj1v2m8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/89_last_only_85.8586.pth,0.8585858345031738,0.5920237898826599,0.14642857015132904,0.3745318353176117,534.0,534.0,0.3709947466850281,0.3185308277606964,0.8481187224388123,0.6025782823562622,0.0,0.374532014131546,534.0,534.0,0.3257034420967102,0.2762351930141449
pyhg8jkw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/93_last_only_83.6700.pth,0.8367003202438354,0.8916667103767395,0.014999999664723873,0.5830903649330139,343.0,343.0,0.4965856969356537,0.4154933989048004,0.8431135416030884,0.8717136979103088,0.0,0.5830903053283691,343.0,343.0,0.48493465781211853,0.40885499119758606
r4fagem4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/193_last_only_85.8586.pth,0.8585858345031738,0.9692708849906921,0.0,0.3883495032787323,515.0,515.0,0.4525401294231415,0.38854455947875977,0.8532965183258057,0.9734941124916077,0.0,0.3883495032787323,515.0,515.0,0.45394787192344666,0.3873521387577057
8oh6s4bg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/222_last_only_86.8687.pth,0.868686854839325,0.8817949295043945,0.013461538590490818,0.3797660768032074,4086.0,454.0,0.42500755190849304,0.3691984713077545,0.8646876215934753,0.8993815779685974,0.0,0.3797662854194641,4086.0,454.0,0.4263826310634613,0.36868777871131897
4hl3mqxq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/188_last_only_86.5320.pth,0.8653198480606079,0.7546353936195374,0.021250000223517418,0.28860029578208923,693.0,693.0,0.3548285663127899,0.3070402145385742,0.8358646631240845,0.782804012298584,0.0,0.28860020637512207,693.0,693.0,0.35713475942611694,0.29851633310317993
az63l9a7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/253_last_only_87.2054.pth,0.872053861618042,0.8200000524520874,0.019999999552965164,0.4647271931171417,1624.0,406.0,0.43490907549858093,0.37926414608955383,0.8615809679031372,0.8146717548370361,0.004999999888241291,0.46472737193107605,1624.0,406.0,0.4281330704689026,0.3688713014125824
4k55lt2l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/320_last_only_87.8788.pth,0.8787878751754761,0.7638194561004639,0.06708333641290665,0.4202210605144501,1796.0,449.0,0.4170413017272949,0.36649084091186523,0.861753523349762,0.7731230854988098,0.004999999888241291,0.420221209526062,1796.0,449.0,0.39944812655448914,0.34422582387924194
4wu5r70b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/32_last_only_86.3636.pth,0.8636363744735718,0.7743750214576721,0.0054166666232049465,0.3375299274921417,2236.0,559.0,0.37244054675102234,0.32165321707725525,0.8507076501846313,0.7930949926376343,0.004999999888241291,0.33753007650375366,2236.0,559.0,0.3785416781902313,0.3220283091068268
bxastung,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/40_last_only_86.7003.pth,0.8670033812522888,0.8137500882148743,0.020714284852147102,0.3670802414417267,2056.0,514.0,0.4005149006843567,0.34724777936935425,0.8627890944480896,0.8181359171867371,0.004999999888241291,0.3670805096626282,2056.0,514.0,0.39673882722854614,0.3423019349575043
kyp48e5t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/55_project_81.9865.pth,0.8215488195419312,0.5295454263687134,0.12045454233884811,0.4048583209514618,494.0,494.0,0.3516194522380829,0.28887253999710083,0.81756991147995,0.5629348754882812,0.0,0.40485817193984985,494.0,494.0,0.3225976824760437,0.2637461721897125
kr2mmm0e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/41_last_only_86.5320.pth,0.8653198480606079,0.7048333883285522,0.05299999937415123,0.4140786826610565,483.0,483.0,0.3906373679637909,0.3380262553691864,0.8634794354438782,0.7136070728302002,0.004999999888241291,0.41407838463783264,483.0,483.0,0.3775618076324463,0.3260168433189392
u7ul1voz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/159_last_only_85.3535.pth,0.8535353541374207,0.8140476942062378,0.027857143431901932,0.35087719559669495,570.0,570.0,0.39759403467178345,0.3393605649471283,0.8507076501846313,0.8242949843406677,0.0,0.35087719559669495,570.0,570.0,0.3917240798473358,0.3332426846027374
k30bvyg8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/325_last_only_86.5320.pth,0.8653198480606079,0.6359896063804626,0.10468749701976776,0.25773194432258606,776.0,776.0,0.33280304074287415,0.2879810631275177,0.8652054071426392,0.6580429077148438,0.0,0.2577321529388428,776.0,776.0,0.3052583634853363,0.264111191034317
oajuw9nr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/143_last_only_85.5219.pth,0.8552188277244568,0.7565554976463318,0.014999999664723873,0.30349013209342957,659.0,659.0,0.358348548412323,0.3064664304256439,0.8496720790863037,0.7866367101669312,0.0,0.30348992347717285,659.0,659.0,0.36337554454803467,0.30875006318092346
886lpat6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/53_project_86.1953.pth,0.8619528412818909,0.8849999904632568,0.009999999776482582,0.6656903624534607,2331.0,259.0,0.5202301740646362,0.4484138786792755,0.8462202548980713,0.8994576334953308,0.0,0.6656901836395264,2331.0,259.0,0.5217159986495972,0.441486656665802
rolvc9vb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_last_only_79.6296.pth,0.7962962985038757,0.8500000238418579,0.07999999821186066,0.9675858616828918,780.0,195.0,0.6325286626815796,0.5036802291870117,0.7808077335357666,0.8509080410003662,0.004999999888241291,0.9675862789154053,780.0,195.0,0.6078314781188965,0.4745995104312897
6pzzjlzg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/162_last_only_85.6902.pth,0.8569023609161377,0.6626562476158142,0.07625000178813934,0.380952388048172,525.0,525.0,0.3732862174510956,0.31986984610557556,0.8462202548980713,0.6844025254249573,0.0,0.3809526562690735,525.0,525.0,0.35511839389801025,0.30050837993621826
mlyzpo81,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_last_only_86.1953.pth,0.8619528412818909,0.9312499761581421,0.009999999776482582,0.4202210605144501,1796.0,449.0,0.45382368564605713,0.3911746144294739,0.8631342649459839,0.931770920753479,0.004999999888241291,0.420221209526062,1796.0,449.0,0.45233070850372314,0.39042213559150696
3cwplvbq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/121_project_86.5320.pth,0.8653198480606079,0.9118056297302246,0.009999999776482582,0.44395115971565247,1700.0,425.0,0.4552522599697113,0.393938809633255,0.8531239032745361,0.9222602248191833,0.0,0.4439511001110077,1700.0,425.0,0.45540377497673035,0.3885158598423004
edekytiw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/73_last_only_87.0370.pth,0.8703703880310059,0.7863333225250244,0.01366666704416275,0.29368576407432556,681.0,681.0,0.36456191539764404,0.3173038959503174,0.8608905673027039,0.7906842231750488,0.0,0.2936858534812927,681.0,681.0,0.3614567220211029,0.3111746907234192
ftvj23mm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/220_last_only_85.1852.pth,0.8518518805503845,0.8368182182312012,0.02500000037252903,0.6643635630607605,1136.0,284.0,0.5087273120880127,0.4333603084087372,0.836037278175354,0.8508245944976807,0.0,0.6643637418746948,1136.0,284.0,0.5050628185272217,0.4222513437271118
bg0c2b3k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/97_last_only_85.3535.pth,0.8535353541374207,0.617968738079071,0.12968750298023224,0.3780718147754669,529.0,529.0,0.3752427101135254,0.320282906293869,0.8362098932266235,0.6341798901557922,0.0003124999930150807,0.378072053194046,529.0,529.0,0.337521493434906,0.28223881125450134
8u9uzqu9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/28_project_83.8384.pth,0.8383838534355164,0.7426041960716248,0.10125000029802322,0.2664961516857147,2832.0,708.0,0.37011680006980896,0.31029996275901794,0.8470832109451294,0.7506024241447449,0.0,0.266495943069458,2832.0,708.0,0.3390328288078308,0.2871890068054199
puq5urgk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/251_last_only_85.8586.pth,0.8585858345031738,0.7266666889190674,0.06843750178813934,0.2844950258731842,703.0,703.0,0.3598663806915283,0.3089761734008789,0.8444942831993103,0.7533773183822632,0.0,0.28449514508247375,703.0,703.0,0.345957487821579,0.2921591103076935
9lxsnbvu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/68_last_only_87.3737.pth,0.872053861618042,0.7584848403930664,0.030909091234207153,0.44923630356788635,1680.0,420.0,0.4128767251968384,0.3600507378578186,0.8498446941375732,0.7825950980186462,0.009999999776482582,0.44923603534698486,1680.0,420.0,0.41394370794296265,0.35178786516189575
jnncxvyc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/66_last_only_84.5118.pth,0.8451178669929504,0.8804166913032532,0.014999999664723873,0.3420908451080322,4536.0,504.0,0.4125024974346161,0.3486132323741913,0.8431135416030884,0.886380136013031,0.0,0.3420906662940979,4536.0,504.0,0.40949028730392456,0.3452467918395996
f5lvwdpz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/92_project_87.0370.pth,0.868686854839325,0.720370352268219,0.04555555433034897,0.5420054793357849,369.0,369.0,0.43597716093063354,0.37872761487960815,0.8438039422035217,0.7196601033210754,0.0,0.5420054793357849,369.0,369.0,0.4205552041530609,0.3548661470413208
inke9q6q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/68_last_only_84.3434.pth,0.8434343338012695,0.8516666889190674,0.009999999776482582,0.5018064975738525,1504.0,376.0,0.4544910788536072,0.38333338499069214,0.8398343324661255,0.8325579762458801,0.004999999888241291,0.5018063187599182,1504.0,376.0,0.4464547634124756,0.37494802474975586
87y5pt7z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/137_last_only_84.8485.pth,0.8484848737716675,0.874743640422821,0.1880769282579422,0.12247397750616074,1633.0,1633.0,0.39509817957878113,0.3352348208427429,0.8293061852455139,0.879218578338623,0.05846153944730759,0.1224740594625473,1633.0,1633.0,0.35338473320007324,0.293064147233963
72ky2yjg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/76_last_only_85.8586.pth,0.8585858345031738,0.5959722399711609,0.1770833283662796,0.3265412747859955,4752.0,528.0,0.3665322959423065,0.3146994411945343,0.8572661280632019,0.6330942511558533,0.009999999776482582,0.3265412747859955,4752.0,528.0,0.3232118487358093,0.2770785689353943
ogjce5gn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_last_only_86.1953.pth,0.8619528412818909,0.9312499761581421,0.009999999776482582,0.4202210605144501,1796.0,449.0,0.45382368564605713,0.3911746144294739,0.8631342649459839,0.931770920753479,0.004999999888241291,0.420221209526062,1796.0,449.0,0.45233070850372314,0.39042213559150696
vdyh1clk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/67_last_only_85.3535.pth,0.8518518805503845,0.7720000147819519,0.03099999949336052,0.680272102355957,294.0,294.0,0.49442407488822937,0.42117607593536377,0.8538143038749695,0.7827633023262024,0.0,0.680271565914154,294.0,294.0,0.48767828941345215,0.4163866937160492
vdyh1clk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/67_last_only_85.3535.pth,0.8518518805503845,0.7720000147819519,0.03099999949336052,0.680272102355957,294.0,294.0,0.49442407488822937,0.42117607593536377,0.8538143038749695,0.7827633023262024,0.0,0.680271565914154,294.0,294.0,0.48767828941345215,0.4163866937160492
s3j7iigh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/106_last_only_83.8384.pth,0.8383838534355164,0.7231251001358032,0.02500000037252903,0.5633803009986877,355.0,355.0,0.4371684789657593,0.36651498079299927,0.8308594822883606,0.7649295330047607,0.0,0.5633807182312012,355.0,355.0,0.4427700936794281,0.367879718542099
679nbxt5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/294_last_only_87.3737.pth,0.8737373948097229,0.9295238256454468,0.0039285714738070965,0.4066362679004669,1856.0,464.0,0.4466962218284607,0.39029520750045776,0.8652054071426392,0.9465705156326294,0.0,0.4066365659236908,1856.0,464.0,0.45106905698776245,0.39026740193367004
8otqgppa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/61_project_85.1852.pth,0.8518518805503845,0.7547619342803955,0.042500000447034836,0.4278440773487091,1764.0,441.0,0.40836867690086365,0.3478696346282959,0.8422505855560303,0.7568001747131348,0.004999999888241291,0.42784440517425537,1764.0,441.0,0.39654821157455444,0.33399295806884766
x5fkmjk0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/29_last_only_85.3535.pth,0.8535353541374207,0.8698809742927551,0.009999999776482582,0.6125950217247009,1232.0,308.0,0.4974920153617859,0.42462703585624695,0.8467379808425903,0.8780665993690491,0.0,0.612594723701477,1232.0,308.0,0.4968871474266052,0.4207332134246826
mfovh7jl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/77_last_only_82.9966.pth,0.8299663066864014,0.815595269203186,0.18607142567634583,0.20331813395023346,7632.0,848.0,0.40166160464286804,0.3333655893802643,0.8255091309547424,0.8254324793815613,0.014999999664723873,0.2033182829618454,7632.0,848.0,0.34791693091392517,0.287208616733551
4860ycqx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/169_last_only_84.1751.pth,0.8417508602142334,0.7470833659172058,0.02500000037252903,0.6289308071136475,1200.0,300.0,0.4670047461986542,0.39310163259506226,0.8470832109451294,0.7758522033691406,0.004999999888241291,0.6289308071136475,1200.0,300.0,0.46992766857147217,0.398067831993103
2usp25yq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/93_last_only_85.1852.pth,0.8518518805503845,0.7777777314186096,0.012333333492279053,0.3030302822589874,660.0,660.0,0.36438044905662537,0.3103981614112854,0.8424232006072998,0.7882584929466248,0.0,0.30303019285202026,660.0,660.0,0.36376291513442993,0.3064423203468323
f2je2cdn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/101_last_only_85.6902.pth,0.8569023609161377,0.6869444251060486,0.33722221851348877,0.5141124129295349,1468.0,367.0,0.5127596855163574,0.43938499689102173,0.8401795029640198,0.6774372458457947,0.0,0.5141124129295349,1468.0,367.0,0.39718323945999146,0.33370521664619446
k5yn9d23,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/47_last_only_85.5219.pth,0.8552188277244568,0.7845454812049866,0.07500000298023224,0.45854732394218445,3384.0,376.0,0.4393642842769623,0.37575259804725647,0.8551950454711914,0.7956563234329224,0.0,0.4585474729537964,3384.0,376.0,0.41806793212890625,0.3575296103954315
dyrr5mt1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/106_last_only_85.8586.pth,0.8585858345031738,0.8516145944595337,0.022812500596046448,0.4014451801776886,1880.0,470.0,0.4252907633781433,0.3651486337184906,0.8517431616783142,0.8519851565361023,0.0,0.4014453589916229,1880.0,470.0,0.4178101718425751,0.3558669686317444
hylxb7y5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/166_last_only_82.9966.pth,0.8282828330993652,0.9201515316963196,0.01727272756397724,0.4319654405117035,463.0,463.0,0.4564632177352905,0.3780806362628937,0.8244736194610596,0.94329833984375,0.004999999888241291,0.43196532130241394,463.0,463.0,0.4600878953933716,0.3793303370475769
jyqmrmr4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/45_last_only_75.0842.pth,0.7491582632064819,0.7087500095367432,0.5375000238418579,0.45854732394218445,3384.0,376.0,0.5682657957077026,0.42572101950645447,0.7421470284461975,0.6931696534156799,0.2150000035762787,0.4585474729537964,3384.0,376.0,0.4555724263191223,0.33810171484947205
t4v8057a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/67_last_only_86.5320.pth,0.8653198480606079,0.7031481862068176,0.09388888627290726,0.40816327929496765,490.0,490.0,0.4017334580421448,0.3476279377937317,0.852260947227478,0.7045037150382996,0.0,0.4081631004810333,490.0,490.0,0.37088894844055176,0.31609416007995605
whlnjr8k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/35u05but/24_last_only_80.3030.pth,0.8030303120613098,0.5229761600494385,0.7057142853736877,0.6714113354682922,1076.0,282.0,0.6333672404289246,0.508613109588623,0.7839143872261047,0.530129075050354,0.07999999821186066,0.6714110970497131,1076.0,282.0,0.42718011140823364,0.33487263321876526


==> data/eval/run_report_latest-evaluated-78pk3isd_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
pb6yljn8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/47_last_only_0.6759.pth,0.7727272510528564,0.6408333778381348,0.9800000190734864,1.0,200.0,200.0,0.8736111521720886,0.6750631332397461,0.7385225892066956,0.6383046507835388,0.8349999785423279,1.0,200.0,200.0,0.8244349360466003,0.6088638305664062
77yv05f9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/102_last_only_0.6324.pth,0.7996633052825928,0.6708333492279053,0.993749976158142,0.7194244861602783,278.0,278.0,0.7946693301200867,0.6354678869247437,0.7720054984092712,0.6761540770530701,0.9800000190734864,0.719424843788147,278.0,278.0,0.7918596267700195,0.6113199591636658
f15dhcm0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/53_last_only_0.5739.pth,0.7996633052825928,0.6393750309944153,0.9674999713897704,0.5249343514442444,381.0,381.0,0.7106031179428101,0.5682432651519775,0.7780462503433228,0.6416293382644653,0.7574999928474426,0.5249346494674683,381.0,381.0,0.6413546800613403,0.4990035891532898
vtk5xn91,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/38_last_only_0.5993.pth,0.7946127653121948,0.6258333325386047,1.0,0.6134969592094421,326.0,326.0,0.7464434504508972,0.5931335091590881,0.7544010877609253,0.6228736639022827,1.0,0.6134969592094421,326.0,326.0,0.745456874370575,0.5623734593391418
yh53wwzh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/254_last_only_0.5754.pth,0.7946127653121948,0.5960416197776794,0.943750023841858,0.598802387714386,334.0,334.0,0.7128647565841675,0.5664514303207397,0.7652744054794312,0.6342846155166626,0.5350000262260437,0.598802387714386,334.0,334.0,0.589362382888794,0.4510239362716675
xes0ssys,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/65_last_only_0.5951.pth,0.8097643256187439,0.6336666941642761,0.968999981880188,0.5747126936912537,348.0,348.0,0.7257931232452393,0.5877214074134827,0.7839143872261047,0.624258816242218,0.6549999713897705,0.5747126340866089,348.0,348.0,0.6179904937744141,0.4844516515731811
akd09auc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/114_last_only_0.6133.pth,0.7356902360916138,0.6666667461395264,1.0,0.8438817858695984,237.0,237.0,0.836849570274353,0.6156620383262634,0.6863996982574463,0.6690896153450012,1.0,0.8438823223114014,237.0,237.0,0.8376573324203491,0.5749677419662476
p1oayyr3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/310_last_only_0.3064.pth,0.3484848439693451,0.6575000286102295,0.9850000143051147,1.197604775428772,167.0,167.0,0.8808333277702332,0.3069570660591125,0.31981360912323,0.6676236987113953,0.9100000262260436,1.197604775428772,167.0,167.0,0.8592079281806946,0.2747863829135895
m58n74h7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/71_last_only_0.5892.pth,0.8030303120613098,0.60916668176651,0.9390000104904176,0.6191950440406799,323.0,323.0,0.7224539518356323,0.5801524519920349,0.7877114415168762,0.6089357137680054,0.5410000085830688,0.6191953420639038,323.0,323.0,0.5897103548049927,0.464521586894989
q2sag6l1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/171_last_only_0.5893.pth,0.7979797720909119,0.5993750095367432,0.9662500023841858,0.6191950440406799,323.0,323.0,0.728273332118988,0.5811473727226257,0.7711425423622131,0.6450598239898682,0.8374999761581421,0.6191953420639038,323.0,323.0,0.7005850672721863,0.5402509570121765
erj6bcl6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/111_project_0.6531.pth,0.7962962985038757,0.6426190733909607,1.0,0.8264463543891907,242.0,242.0,0.8230218291282654,0.655369222164154,0.778391420841217,0.6416065096855164,1.0,0.8264464735984802,242.0,242.0,0.8226842880249023,0.6403703689575195
ciga6q3e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/27_last_only_0.4279.pth,0.4747474789619446,0.6808333396911621,1.0,1.0416666269302368,192.0,192.0,0.8936111330986023,0.4242396354675293,0.4418363869190216,0.657447874546051,1.0,1.041667103767395,192.0,192.0,0.8858159184455872,0.3913857042789459
k0r4uftf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/89_last_only_0.5835.pth,0.7946127653121948,0.6897916197776794,1.0,0.508905827999115,393.0,393.0,0.7328991889953613,0.5823710560798645,0.7873662114143372,0.6779931783676147,0.9950000047683716,0.5089055299758911,393.0,393.0,0.7272995710372925,0.5726510882377625
bo5s118d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/100_last_only_0.5569.pth,0.7996633052825928,0.6633334159851074,0.8987500071525574,0.5063291192054749,395.0,395.0,0.6894708871841431,0.5513445734977722,0.785640299320221,0.6778789758682251,0.8981249928474426,0.5063289999961853,395.0,395.0,0.6941109895706177,0.5453215837478638
a5bpht74,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/62_last_only_0.6449.pth,0.752525269985199,0.6983332633972168,0.9900000095367432,0.8474577069282532,236.0,236.0,0.845263659954071,0.6360822916030884,0.703658938407898,0.7112228870391846,0.9474999904632568,0.8474578261375427,236.0,236.0,0.8353936076164246,0.5878321528434753
spa8qcec,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/53_last_only_0.5526.pth,0.7895622849464417,0.5837500095367432,1.0,0.4987531006336212,401.0,401.0,0.6941677331924438,0.5480886697769165,0.7833966016769409,0.6085115671157837,1.0,0.4987529814243316,401.0,401.0,0.7024215459823608,0.550274670124054
6qmh3a8m,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/71_last_only_0.6357.pth,0.8148148059844971,0.6345833539962769,0.975000023841858,0.6993007063865662,286.0,286.0,0.7696280479431152,0.6271043419837952,0.7823610901832581,0.6657192707061768,0.887499988079071,0.6993002891540527,286.0,286.0,0.75083988904953,0.5874279141426086
ns8cb96b,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/309_last_only_0.3710.pth,0.4309764206409454,0.5787500143051147,0.9983333349227904,1.063829779624939,188.0,188.0,0.8590278029441833,0.3702207207679748,0.4086986482143402,0.5972117781639099,0.9883333444595336,1.0638303756713867,188.0,188.0,0.8618483543395996,0.352236270904541
b5n5kf53,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/137_last_only_0.5738.pth,0.804713785648346,0.6351190805435181,0.9942857027053832,0.4926108419895172,406.0,406.0,0.7073385119438171,0.5692050457000732,0.7823610901832581,0.6437031626701355,0.9964285492897034,0.492610901594162,406.0,406.0,0.7109142541885376,0.556191623210907
v275787e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/52_last_only_0.6109.pth,0.7760942578315735,0.6772223114967346,0.9950000047683716,0.7092198729515076,282.0,282.0,0.7938140630722046,0.6160745620727539,0.7561269998550415,0.6701405048370361,1.0,0.709219753742218,282.0,282.0,0.7931200861930847,0.5996994972229004
yqxifrov,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/37_last_only_0.5556.pth,0.7340067625045776,0.6100000143051147,1.0,0.6329113841056824,316.0,316.0,0.747637152671814,0.5487707257270813,0.7084915637969971,0.6240748763084412,1.0,0.6329115629196167,316.0,316.0,0.7523288130760193,0.5330185890197754
l336c214,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/242_last_only_0.5149.pth,0.6666666865348816,0.6041666865348816,1.0,0.7117437720298767,281.0,281.0,0.7719701528549194,0.5146467685699463,0.6473938822746277,0.6250811815261841,0.9983333349227904,0.7117435932159424,281.0,281.0,0.7783860564231873,0.5039223432540894
knhzk3rg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/191_last_only_0.5186.pth,0.747474730014801,0.6956250071525574,0.9075000286102296,0.4694835841655731,426.0,426.0,0.6908695101737976,0.5164074897766113,0.728339672088623,0.7040762305259705,0.7962499856948853,0.4694837927818298,426.0,426.0,0.6566033363342285,0.4782302677631378
6916rbya,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/141_last_only_0.5544.pth,0.7171717286109924,0.6016666293144226,0.993749976158142,0.6756756901741028,296.0,296.0,0.7570308446884155,0.5429211258888245,0.6905419230461121,0.6375305652618408,1.0,0.6756756901741028,296.0,296.0,0.7710687518119812,0.532455325126648
ghtz5p2c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/127_last_only_0.5658.pth,0.7491582632064819,0.6711111068725586,0.9850000143051147,0.5763688683509827,347.0,347.0,0.7441600561141968,0.5574936270713806,0.745944082736969,0.7107749581336975,1.0,0.5763688087463379,347.0,347.0,0.7623812556266785,0.5686937570571899
kjw5ahsd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/43_last_only_0.5818.pth,0.755892276763916,0.6249999403953552,1.0,0.6756756901741028,296.0,296.0,0.7668918967247009,0.5796876549720764,0.7575077414512634,0.6223006248474121,1.0,0.6756756901741028,296.0,296.0,0.7659921050071716,0.5802449584007263
9g6q99li,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/32_last_only_0.5404.pth,0.7508417367935181,0.6341666579246521,0.8833333253860474,0.6451612114906311,310.0,310.0,0.7208870649337769,0.5412721037864685,0.7359337210655212,0.6518061757087708,0.2566666603088379,0.6451610326766968,310.0,310.0,0.517877995967865,0.3811238706111908
ehkzor28,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/135_last_only_0.5427.pth,0.7912458181381226,0.570277750492096,0.9383333325386048,0.554016649723053,361.0,361.0,0.6875426173210144,0.5440152287483215,0.7953054904937744,0.5537787079811096,0.5475000143051147,0.5540165305137634,361.0,361.0,0.5517650842666626,0.438821792602539
jy0ebsqd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/120_last_only_0.5811.pth,0.8013467788696289,0.6453030109405518,0.9950000047683716,0.5361929535865784,373.0,373.0,0.7254986763000488,0.5813760161399841,0.778391420841217,0.6398618221282959,1.0,0.5361933708190918,373.0,373.0,0.7253517508506775,0.564607560634613
ehbh2bqd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/159_last_only_0.6002.pth,0.8013467788696289,0.6723333597183228,0.9950000047683716,0.5714285969734192,350.0,350.0,0.7462539672851562,0.5980082154273987,0.7903003096580505,0.6856721639633179,1.0,0.5714284181594849,350.0,350.0,0.7523669004440308,0.5945957899093628
fqym2j2z,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/45_last_only_0.5812.pth,0.7727272510528564,0.6263888478279114,0.9133333563804626,0.6920414566993713,289.0,289.0,0.7439212203025818,0.5748481750488281,0.748187780380249,0.6370471715927124,0.5583333373069763,0.69204181432724,289.0,289.0,0.6291407942771912,0.4707154631614685
qihkenbw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/70_last_only_0.4892.pth,0.7912458181381226,0.4731944799423218,0.9608333110809326,0.4048583209514618,494.0,494.0,0.6129620671272278,0.4850036799907684,0.7928891777992249,0.4834552109241485,0.893750011920929,0.4048581719398498,494.0,494.0,0.594021201133728,0.4709929823875427
oxzmym4q,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/76_last_only_0.6027.pth,0.7895622849464417,0.6468333005905151,0.9760000109672546,0.6644518375396729,301.0,301.0,0.7624284029006958,0.6019847393035889,0.7816706895828247,0.6282384991645813,0.8379999995231628,0.6644516587257385,301.0,301.0,0.7102300524711609,0.5551660060882568
v99pr4w4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/64_last_only_0.5355.pth,0.81144779920578,0.5428125262260437,0.9368749856948853,0.4938271343708038,405.0,405.0,0.6578382253646851,0.5338013768196106,0.7975491881370544,0.5471509695053101,0.6412500143051147,0.4938274025917053,405.0,405.0,0.5607428550720215,0.4472199976444244
st849mxi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/31_last_only_0.5638.pth,0.7895622849464417,0.5858333706855774,0.8762500286102295,0.6734007000923157,297.0,297.0,0.7118281126022339,0.5620326399803162,0.7771832942962646,0.6075893640518188,0.4037500023841858,0.6734008193016052,297.0,297.0,0.5615800619125366,0.4364506304264068
6bvtjo84,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/30_last_only_0.5217.pth,0.7575757503509521,0.5363333225250244,1.0,0.5063291192054749,395.0,395.0,0.6808874607086182,0.5158238410949707,0.7544010877609253,0.5582577586174011,1.0,0.5063289999961853,395.0,395.0,0.6881955862045288,0.5191754698753357
e7kc20ex,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/125_last_only_0.5496.pth,0.8013467788696289,0.6396874785423279,1.0,0.4264392554759979,469.0,469.0,0.6887089610099792,0.5518947243690491,0.7866758704185486,0.6406680941581726,1.0,0.4264392554759979,469.0,469.0,0.6890357732772827,0.5420477986335754
8pm2f0ax,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/63_last_only_0.6113.pth,0.804713785648346,0.6083333492279053,0.9700000286102296,0.6849315166473389,292.0,292.0,0.7544216513633728,0.6070935130119324,0.7790818214416504,0.6213613152503967,0.7562500238418579,0.6849315166473389,292.0,292.0,0.6875143051147461,0.5356298685073853
2egv12nf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/47_last_only_0.5542.pth,0.7811447978019714,0.6168749928474426,0.90625,0.6116208434104919,327.0,327.0,0.7115819454193115,0.5558485388755798,0.7666551470756531,0.6279938220977783,0.4000000059604645,0.6116205453872681,327.0,327.0,0.5465381145477295,0.4190062582492828
yyht6297,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/103_last_only_0.5484.pth,0.8131313323974609,0.5103333592414856,0.9714999794960022,0.5037783980369568,397.0,397.0,0.6618705987930298,0.5381877422332764,0.7903003096580505,0.5186389684677124,0.890999972820282,0.5037783980369568,397.0,397.0,0.6378058195114136,0.5040581226348877
c7chql3a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/107_last_only_0.6098.pth,0.819865345954895,0.6683333516120911,1.0,0.5494505763053894,364.0,364.0,0.7392613291740417,0.6060947179794312,0.792371392250061,0.6589672565460205,1.0,0.5494503378868103,364.0,364.0,0.7361392378807068,0.5832956433296204
higz8d1h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/155_last_only_0.5899.pth,0.6986532211303711,0.675000011920929,0.9900000095367432,0.8928571343421936,224.0,224.0,0.8526190519332886,0.5956850647926331,0.6722471714019775,0.6491410732269287,0.9850000143051147,0.8928568363189697,224.0,224.0,0.8423327207565308,0.5662558078765869
w0f31zpd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/187_last_only_0.5428.pth,0.7272727489471436,0.6255555748939514,0.9950000047683716,0.6024096608161926,332.0,332.0,0.7409884333610535,0.5389006733894348,0.6872627139091492,0.6479698419570923,0.9850000143051147,0.6024094820022583,332.0,332.0,0.7451264262199402,0.5120975971221924
h45q9x5t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/133_last_only_0.6882.pth,0.8097643256187439,0.7025001049041748,0.9950000047683716,0.8583690524101257,233.0,233.0,0.8519563674926758,0.6898838877677917,0.7790818214416504,0.710368275642395,0.9983333349227904,0.8583688139915466,233.0,233.0,0.8556901812553406,0.6666526794433594
e6kth1g8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/218_last_only_0.4787.pth,0.6144781112670898,0.6991666555404663,0.9850000143051147,0.6600660681724548,303.0,303.0,0.7814108729362488,0.4801598787307739,0.5755954384803772,0.6764549016952515,1.0,0.6600660085678101,303.0,303.0,0.7788403034210205,0.4482969343662262
m73ctzli,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/104_last_only_0.6124.pth,0.7962962985038757,0.6636666059494019,0.9950000047683716,0.6369426846504211,314.0,314.0,0.7652031779289246,0.6093284487724304,0.7766655087471008,0.6860305666923523,1.0,0.6369425654411316,314.0,314.0,0.7743244171142578,0.601391077041626
5u8vkqr2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/68_last_only_0.6191.pth,0.7845118045806885,0.6230952143669128,1.0,0.7194244861602783,278.0,278.0,0.7808399200439453,0.6125781536102295,0.7616499662399292,0.6268886923789978,1.0,0.719424843788147,278.0,278.0,0.7821044921875,0.5956898331642151
ohvmhtmr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/49_project_0.5620.pth,0.808080792427063,0.6520833969116211,0.9983333349227904,0.4444444477558136,450.0,450.0,0.6982870101928711,0.5642723441123962,0.7887469530105591,0.6346572637557983,1.0,0.4444446265697479,450.0,450.0,0.6930340528488159,0.546628475189209
m6uqfudk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/125_last_only_0.6232.pth,0.804713785648346,0.6383333802223206,1.0,0.6825938820838928,293.0,293.0,0.7736424207687378,0.6225607395172119,0.7885743975639343,0.6698943972587585,1.0,0.6825941801071167,293.0,293.0,0.7841628789901733,0.618370771408081
zxn7wxor,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/151_last_only_0.5745.pth,0.7306397557258606,0.640500009059906,1.0,0.6944444179534912,288.0,288.0,0.7783148288726807,0.5686677694320679,0.7311011552810669,0.6455418467521667,1.0,0.6944442391395569,288.0,288.0,0.7799953818321228,0.5702555179595947
otv2rnsc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/131_last_only_0.5833.pth,0.8131313323974609,0.6259999871253967,0.9110000133514404,0.598802387714386,334.0,334.0,0.7119340896606445,0.5788959264755249,0.7871936559677124,0.6453903913497925,0.8330000042915344,0.598802387714386,334.0,334.0,0.6923975944519043,0.5450509786605835
s85pt9dx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/312_last_only_0.5355.pth,0.8030303120613098,0.6111457943916321,0.9900000095367432,0.3861003816127777,518.0,518.0,0.6624153852462769,0.5319396257400513,0.7811529040336609,0.5800229907035828,0.9956250190734864,0.3861005902290344,518.0,518.0,0.6539162397384644,0.5108085870742798
m9i1f5ey,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/55_project_0.5022.pth,0.7845118045806885,0.4910714328289032,0.9850000143051147,0.4219408929347992,474.0,474.0,0.6326708197593689,0.4963377118110657,0.7890921831130981,0.5151090621948242,0.9196428656578064,0.4219411611557007,474.0,474.0,0.6188976764678955,0.4883673191070556
b6hc61gc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/79_last_only_0.4876.pth,0.7390572428703308,0.5822436213493347,1.0,0.3944773375988006,507.0,507.0,0.6589069962501526,0.4869699776172638,0.7597514390945435,0.5727870464324951,1.0,0.3944773375988006,507.0,507.0,0.655754804611206,0.4982106685638428
mw7k71tf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/43_project_0.6094.pth,0.7828282713890076,0.6063888669013977,0.9850000143051147,0.7299270033836365,274.0,274.0,0.7737719416618347,0.6057305335998535,0.7668277621269226,0.5939214825630188,0.9850000143051147,0.7299270033836365,274.0,274.0,0.7696161270141602,0.590162992477417
6ydv7mis,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/88_project_0.5019.pth,0.6077440977096558,0.6666666269302368,0.9950000047683716,0.8264463543891907,242.0,242.0,0.8293709754943848,0.504045307636261,0.5866413712501526,0.6670671701431274,1.0,0.8264464735984802,242.0,242.0,0.8311712145805359,0.4875994324684143
r1w9wkc0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/110_last_only_0.6576.pth,0.8097643256187439,0.6380555629730225,0.9900000095367432,0.7968127727508545,251.0,251.0,0.8082894682884216,0.6545239686965942,0.7795996069908142,0.62725830078125,1.0,0.796812891960144,251.0,251.0,0.8080238103866577,0.6299350261688232
5kqwtmpo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/38_last_only_0.5731.pth,0.7609427571296692,0.5864583253860474,1.0,0.6535947918891907,306.0,306.0,0.7466844320297241,0.5681841373443604,0.7497411370277405,0.6005910634994507,1.0,0.6535949110984802,306.0,306.0,0.7513953447341919,0.5633519887924194
1t74rm7v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/104_last_only_0.5792.pth,0.7659932374954224,0.6085000038146973,0.9950000047683716,0.6230530142784119,321.0,321.0,0.7421843409538269,0.5685082077980042,0.7395581603050232,0.6361162662506104,1.0,0.6230529546737671,321.0,321.0,0.7530564069747925,0.5569289922714233
zgi1o52a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/208_last_only_0.3664.pth,0.4309764206409454,0.5653788447380066,0.9877272844314576,1.25,160.0,160.0,0.8510354161262512,0.3667761981487274,0.4161201119422912,0.568856954574585,0.9940909147262572,1.25,160.0,160.0,0.8543159365653992,0.3554980456829071
ubzza31b,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/54_last_only_0.5415.pth,0.7626262903213501,0.6196528077125549,1.0,0.5167958736419678,387.0,387.0,0.7121495604515076,0.5431039929389954,0.7645840644836426,0.6029794216156006,1.0,0.5167960524559021,387.0,387.0,0.7065918445587158,0.5402488708496094
osvrg4xz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/81_last_only_0.5868.pth,0.7845118045806885,0.7099999785423279,0.9950000047683716,0.5509641766548157,363.0,363.0,0.7519881129264832,0.589943528175354,0.7802899479866028,0.6827329993247986,0.9950000047683716,0.5509642958641052,363.0,363.0,0.7428991198539734,0.5796766877174377
qrb3wd0x,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/89_last_only_0.5795.pth,0.7828282713890076,0.6577082872390747,0.946250021457672,0.625,320.0,320.0,0.7429861426353455,0.581630527973175,0.7676907181739807,0.6585065722465515,0.4437499940395355,0.625,320.0,320.0,0.5757522583007812,0.4419996738433838
wmvj3wrq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/120_last_only_0.5252.pth,0.7340067625045776,0.6523148417472839,0.9977777600288392,0.4842615127563476,413.0,413.0,0.7114514112472534,0.5222101211547852,0.7321366667747498,0.6267061233520508,0.9994444251060486,0.484261155128479,413.0,413.0,0.7034705877304077,0.5150365829467773
9tj5oysc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/155_last_only_0.5249.pth,0.7003366947174072,0.6123332977294922,0.9950000047683716,0.6153846383094788,325.0,325.0,0.7409059405326843,0.5188836455345154,0.6696582436561584,0.6098804473876953,0.9819999933242798,0.6153846979141235,325.0,325.0,0.7357550859451294,0.4927044510841369
tcgw569a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/186_last_only_0.5628.pth,0.7979797720909119,0.5983332991600037,0.9900000095367432,0.5,400.0,400.0,0.6961111426353455,0.5554826259613037,0.7687262892723083,0.5858098864555359,1.0,0.5,400.0,400.0,0.6952700018882751,0.5344723463058472
2o2e93ng,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/63_last_only_0.5433.pth,0.8097643256187439,0.6363332867622375,1.0,0.3514938354492187,569.0,569.0,0.6626090407371521,0.536557137966156,0.7975491881370544,0.6452358365058899,1.0,0.3514938354492187,569.0,569.0,0.6655765771865845,0.5308300852775574
dg5vi6b6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/36_last_only_0.5463.pth,0.752525269985199,0.6234999895095825,1.0,0.5063291192054749,395.0,395.0,0.7099430561065674,0.5342500805854797,0.704004168510437,0.6539644002914429,0.9950000047683716,0.5063289999961853,395.0,395.0,0.7184311747550964,0.5057785511016846
1h7c1mk4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/274_last_only_0.5937.pth,0.808080792427063,0.606249988079071,0.9962499737739564,0.5649717450141907,354.0,354.0,0.7224905490875244,0.583830714225769,0.785640299320221,0.6483648419380188,0.9950000047683716,0.5649718642234802,354.0,354.0,0.7361122965812683,0.5783194899559021
acx3dkmi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/86_project_0.5689.pth,0.7895622849464417,0.6067857146263123,0.9942857027053832,0.5555555820465088,360.0,360.0,0.7188757658004761,0.5675972104072571,0.7561269998550415,0.6235631704330444,1.0,0.5555554032325745,360.0,360.0,0.7263728976249695,0.54923015832901
3qwgcb8b,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/107_last_only_0.5687.pth,0.7794612646102905,0.6119444966316223,0.9900000095367432,0.5681818127632141,352.0,352.0,0.7233754992485046,0.5638431906700134,0.7709699869155884,0.6147632598876953,0.9950000047683716,0.5681819319725037,352.0,352.0,0.7259817123413086,0.5597100853919983
1yjaqjip,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/30_project_0.5722.pth,0.7626262903213501,0.5953030586242676,1.0,0.6309147477149963,317.0,317.0,0.742072582244873,0.5659240484237671,0.7525025606155396,0.595816969871521,1.0,0.6309149265289307,317.0,317.0,0.7422439455986023,0.5585404634475708
40c4yskj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/59_last_only_0.5575.pth,0.7744107842445374,0.618148148059845,0.9950000047683716,0.5405405163764954,370.0,370.0,0.7178962230682373,0.5559465885162354,0.7583707571029663,0.6142370104789734,0.9950000047683716,0.5405406355857849,370.0,370.0,0.71659255027771,0.5434428453445435
xaghp79y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/62_last_only_0.5662.pth,0.7609427571296692,0.6379861235618591,1.0,0.5952381491661072,336.0,336.0,0.744408130645752,0.5664519667625427,0.7547463178634644,0.6337518095970154,0.996666669845581,0.5952378511428833,336.0,336.0,0.7418854236602783,0.5599352717399597
ji3s70m7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/76_last_only_0.5795.pth,0.808080792427063,0.6161110997200012,0.996666669845581,0.5115089416503906,391.0,391.0,0.7080955505371094,0.5721983909606934,0.8020365834236145,0.656224250793457,1.0,0.5115089416503906,391.0,391.0,0.7225777506828308,0.5795338153839111
7w3ljkn1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/140_project_0.6236.pth,0.81144779920578,0.6255000233650208,0.9900000095367432,0.6896552443504333,290.0,290.0,0.768385112285614,0.6235044002532959,0.7828788161277771,0.6393177509307861,1.0,0.6896552443504333,290.0,290.0,0.7763243913650513,0.6077679395675659
oyhgxtse,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/54_last_only_0.6072.pth,0.7861952781677246,0.6330208778381348,0.9975000023841858,0.6849315166473389,292.0,292.0,0.7718174457550049,0.6067992448806763,0.7630307078361511,0.6416380405426025,1.0,0.6849315166473389,292.0,292.0,0.7755231857299805,0.5917479991912842
l0b3azfh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/69_last_only_0.5414.pth,0.752525269985199,0.6073958277702332,0.9900000095367432,0.5405405163764954,370.0,370.0,0.7126454710960388,0.5362837314605713,0.7357611060142517,0.6451680660247803,1.0,0.5405406355857849,370.0,370.0,0.7285696268081665,0.5360531806945801
gilzeuyd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/112_last_only_0.5555.pth,0.7727272510528564,0.637499988079071,0.9961110949516296,0.5141387581825256,389.0,389.0,0.715916633605957,0.5532082915306091,0.7416292428970337,0.6039819121360779,1.0,0.5141390562057495,389.0,389.0,0.7060403227806091,0.5236201286315918
ynonvc1j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/117_last_only_0.4968.pth,0.7188552021980286,0.5765384435653687,0.9823076725006104,0.4878048896789551,410.0,410.0,0.682217001914978,0.4904152452945709,0.6791508197784424,0.5794274210929871,0.9842307567596436,0.4878045320510864,410.0,410.0,0.683820903301239,0.4644175171852112
odk1alah,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/88_last_only_0.5721.pth,0.7626262903213501,0.6502777934074402,1.0,0.5865102410316467,341.0,341.0,0.7455960512161255,0.5686111450195312,0.745944082736969,0.6783397197723389,1.0,0.5865101218223572,341.0,341.0,0.7549499869346619,0.5631504654884338
jsb7b6e7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/89_last_only_0.6302.pth,0.7861952781677246,0.6812499761581421,0.9950000047683716,0.7407407164573669,270.0,270.0,0.8056635856628418,0.6334089040756226,0.7359337210655212,0.686748743057251,1.0,0.7407405972480774,270.0,270.0,0.8091630935668945,0.5954903960227966
h54ui6me,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/147_last_only_0.5897.pth,0.8097643256187439,0.5854167342185974,0.9883333444595336,0.5847952961921692,342.0,342.0,0.7195152044296265,0.5826377272605896,0.7823610901832581,0.5907126665115356,1.0,0.5847951769828796,342.0,342.0,0.72516930103302,0.5673442482948303
rofh1lx1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/88_last_only_0.5475.pth,0.7929292917251587,0.6058332920074463,0.987500011920929,0.4587155878543854,436.0,436.0,0.6840163469314575,0.5423765778541565,0.7887469530105591,0.6199643015861511,0.9950000047683716,0.4587154686450958,436.0,436.0,0.6912266612052917,0.545202910900116
8b517dqg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/46_last_only_0.5876.pth,0.7659932374954224,0.575333297252655,1.0,0.6756756901741028,296.0,296.0,0.7503363490104675,0.5747525691986084,0.7626855373382568,0.6144261360168457,1.0,0.6756756901741028,296.0,296.0,0.7633672952651978,0.5822091698646545
pdgyzdbf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/102_last_only_0.5768.pth,0.7373737096786499,0.627916693687439,1.0,0.7194244861602783,278.0,278.0,0.7824470400810242,0.5769558548927307,0.7065930366516113,0.6281951665878296,1.0,0.719424843788147,278.0,278.0,0.7825400233268738,0.5529373288154602
nr3z8zq1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/94_last_only_0.5601.pth,0.7727272510528564,0.5862036943435669,0.9944444298744202,0.5633803009986877,355.0,355.0,0.7146761417388916,0.5522497296333313,0.7707973718643188,0.590748131275177,0.9994444251060486,0.5633807182312012,355.0,355.0,0.7178577780723572,0.5533229112625122
fwskdkjq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/282_last_only_0.5710.pth,0.7744107842445374,0.6195000410079956,0.9449999928474426,0.6289308071136475,318.0,318.0,0.7311436533927917,0.5662055015563965,0.7759751677513123,0.6015557050704956,0.5580000281333923,0.6289308071136475,318.0,318.0,0.5961621999740601,0.4626070559024811
257v046j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/73_last_only_0.5408.pth,0.7878788113594055,0.6158332824707031,0.993333339691162,0.4166666567325592,480.0,480.0,0.6752777099609375,0.5320370197296143,0.791853666305542,0.6127171516418457,1.0,0.4166665375232696,480.0,480.0,0.6764612197875977,0.5356582999229431
xnm9g4si,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/55_last_only_0.5914.pth,0.7659932374954224,0.6241666674613953,1.0,0.680272102355957,294.0,294.0,0.768146276473999,0.5883948802947998,0.7554366588592529,0.6242642402648926,1.0,0.680271565914154,294.0,294.0,0.7681786417961121,0.5803102850914001
wmttd5t9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/270_project_0.5790.pth,0.7693602442741394,0.6441665887832642,0.9950000047683716,0.6006006598472595,333.0,333.0,0.7465890645980835,0.5743959546089172,0.734207808971405,0.6557534337043762,1.0,0.6006008386611938,333.0,333.0,0.7521181106567383,0.5522109866142273
6lwrkv18,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/159_last_only_0.5974.pth,0.7542087435722351,0.6691667437553406,0.991249978542328,0.7299270033836365,274.0,274.0,0.7967812418937683,0.6009393930435181,0.7078011631965637,0.6554967761039734,1.0,0.7299270033836365,274.0,274.0,0.7951412200927734,0.5628018975257874
osduk7qs,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/64_last_only_0.5900.pth,0.7760942578315735,0.6366666555404663,0.9950000047683716,0.6153846383094788,325.0,325.0,0.7490171194076538,0.5813078880310059,0.7528477907180786,0.6561115384101868,1.0,0.6153846979141235,325.0,325.0,0.7571654319763184,0.5700303316116333
4xeqnikq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/172_last_only_0.5195.pth,0.7929292917251587,0.5808333158493042,0.9866666793823242,0.3676470518112182,544.0,544.0,0.6450490355491638,0.5114782452583313,0.7863306999206543,0.6008148789405823,0.9950000047683716,0.3676471412181854,544.0,544.0,0.6544873714447021,0.5146434903144836
xs0rsn29,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/189_last_only_0.5797.pth,0.7340067625045776,0.6886666417121887,1.0,0.6666666865348816,300.0,300.0,0.785111129283905,0.5762768983840942,0.7350707650184631,0.6649864315986633,1.0,0.6666666269302368,300.0,300.0,0.7772177457809448,0.5713100433349609
2k0uhjzg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/57_last_only_0.5593.pth,0.8013467788696289,0.605118989944458,0.9950000047683716,0.4807691872119903,416.0,416.0,0.6936294436454773,0.5558376908302307,0.7908180952072144,0.6196935772895813,0.99785715341568,0.4807695746421814,416.0,416.0,0.6994401216506958,0.5531299114227295
mp1sdth4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/131_last_only_0.5374.pth,0.7828282713890076,0.6543333530426025,0.9240000247955322,0.4784688949584961,418.0,418.0,0.685600757598877,0.5367076396942139,0.7623403668403625,0.6669074296951294,0.8460000157356262,0.4784692525863647,418.0,418.0,0.6637922525405884,0.5060356259346008
uhq4okst,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/175_last_only_0.5387.pth,0.7878788113594055,0.6015476584434509,0.9842857122421264,0.4301075637340545,465.0,465.0,0.6719803214073181,0.5294390320777893,0.7866758704185486,0.59853595495224,0.993571400642395,0.4301072955131531,465.0,465.0,0.6740715503692627,0.530275821685791
yvtjfo5d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/217_last_only_0.5648.pth,0.7676767706871033,0.6098333597183228,0.9940000176429749,0.5847952961921692,342.0,342.0,0.7295429110527039,0.5600531697273254,0.7487055659294128,0.6486119627952576,0.9890000224113464,0.5847951769828796,342.0,342.0,0.7408024072647095,0.5546428561210632
gklqizko,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/64_last_only_0.5761.pth,0.808080792427063,0.6131944060325623,0.959999978542328,0.5681818127632141,352.0,352.0,0.713792085647583,0.5768016576766968,0.7956506609916687,0.5916978716850281,0.7350000143051147,0.5681819319725037,352.0,352.0,0.6316266059875488,0.5025541186332703
1jaif72k,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/120_last_only_0.5716.pth,0.7727272510528564,0.5953125357627869,0.9850000143051147,0.6230530142784119,321.0,321.0,0.7344552278518677,0.567533552646637,0.7673455476760864,0.5972381234169006,0.996874988079071,0.6230529546737671,321.0,321.0,0.7390553951263428,0.5671108961105347
qyfp9a5w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/53_project_0.5046.pth,0.7508417367935181,0.6435185670852661,0.998888909816742,0.3683241307735443,543.0,543.0,0.6702439188957214,0.503247082233429,0.7469796538352966,0.6504857540130615,1.0,0.3683242499828338,543.0,543.0,0.6729366779327393,0.5026699900627136
jdxo80mz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/101_last_only_0.5547.pth,0.7390572428703308,0.6924999952316284,0.9950000047683716,0.5847952961921692,342.0,342.0,0.7574318647384644,0.5597854852676392,0.7181566953659058,0.6614691019058228,1.0,0.5847951769828796,342.0,342.0,0.7487547397613525,0.5377232432365417
k6wehwb0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/115_last_only_0.6025.pth,0.804713785648346,0.6368333101272583,0.9950000047683716,0.5952381491661072,336.0,336.0,0.7423571348190308,0.597385048866272,0.7866758704185486,0.6636070013046265,0.9950000047683716,0.5952378511428833,336.0,336.0,0.7512816190719604,0.591015100479126
cvo1hmk7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/89_last_only_0.5197.pth,0.7895622849464417,0.6136457920074463,0.9887499809265136,0.3649635016918182,548.0,548.0,0.6557864546775818,0.5177842378616333,0.7752847671508789,0.6176869869232178,0.9950000047683716,0.3649635016918182,548.0,548.0,0.6592168807983398,0.511080801486969
ebb05h2c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/49_project_0.5268.pth,0.7693602442741394,0.5795139074325562,1.0,0.443459004163742,451.0,451.0,0.6743243932723999,0.5187983512878418,0.7571625709533691,0.5894210934638977,1.0,0.4434587359428406,451.0,451.0,0.6776266098022461,0.5130735039710999
5yih58sz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/241_project_0.6356.pth,0.7962962985038757,0.649722158908844,0.9850000143051147,0.7380073666572571,271.0,271.0,0.7909098863601685,0.6297985911369324,0.7759751677513123,0.6681431531906128,1.0,0.7380069494247437,271.0,271.0,0.8020500540733337,0.6223708987236023
uthvptph,/usr/xtmp/ppnxt/neurips2024/test/artifacts/78pk3isd/163_last_only_0.5444.pth,0.7575757503509521,0.5914743542671204,0.9896153807640076,0.5830903649330139,343.0,343.0,0.721393346786499,0.5465101003646851,0.7312737107276917,0.5875042080879211,0.9984615445137024,0.5830903053283691,343.0,343.0,0.7230186462402344,0.5287245512008667


==> data/eval/run_report_latest-evaluated-7fuzk4mh_2024-05-17_12_30_50.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
jr9crso1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/34_last_only_0.7458.pth,0.7457912564277649,0.48249998688697815,0.9871428608894348,0.1785714477300644,1120.0,1120.0,0.5494047999382019,0.40974128246307373,0.7195374369621277,0.498773992061615,0.9671428799629211,0.178571417927742,1120.0,1120.0,0.5481628179550171,0.3944236636161804
twxk1wsy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7340.pth,0.7340067625045776,0.46711111068725586,0.9753333330154419,0.1606425642967224,1245.0,1245.0,0.5343623161315918,0.39222556352615356,0.7245426177978516,0.478505402803421,0.9556666612625122,0.160642609000206,1245.0,1245.0,0.5316048860549927,0.3851704001426697
37ms9663,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/159_last_only_0.7593.pth,0.7592592835426331,0.47227782011032104,0.9576666951179504,0.1285346895456314,1556.0,1556.0,0.5194931030273438,0.3944299519062042,0.7416292428970337,0.49491146206855774,0.9290000200271606,0.12853476405143738,1556.0,1556.0,0.5174821019172668,0.3837798535823822
4tfpxiag,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/295_last_only_0.7407.pth,0.7407407164573669,0.45157408714294434,0.9738888740539551,0.2590673267841339,772.0,772.0,0.5615100860595703,0.41593337059020996,0.7305833697319031,0.49221161007881165,0.9472222328186035,0.25906747579574585,772.0,772.0,0.5661671161651611,0.41363227367401123
n0p38f2j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/40_last_only_0.7407.pth,0.7407407164573669,0.48781248927116394,0.981249988079071,0.13651877641677856,1465.0,1465.0,0.5351938009262085,0.3964398503303528,0.7352433800697327,0.4784720540046692,0.9665625095367432,0.13651883602142334,1465.0,1465.0,0.5271844863891602,0.38760891556739807
c250gabs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/227_last_only_0.7407.pth,0.7407407164573669,0.43416666984558105,0.9668181538581848,0.19960080087184906,1002.0,1002.0,0.5335285663604736,0.3952063322067261,0.7271314859390259,0.44632434844970703,0.9290909171104431,0.19960086047649384,1002.0,1002.0,0.5250054001808167,0.3817479610443115
2nmclo2g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/312_last_only_0.7441.pth,0.744107723236084,0.5083333253860474,0.9684374928474426,0.11254923790693283,1777.0,1777.0,0.5297733545303345,0.3942084312438965,0.7167759537696838,0.5174738764762878,0.9353125095367432,0.11254927515983582,1777.0,1777.0,0.5217785835266113,0.37399834394454956
y7e7p6ct,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/153_last_only_0.7492.pth,0.747474730014801,0.48172223567962646,0.9639999866485596,0.12610340118408203,1586.0,1586.0,0.5239418745040894,0.3916333019733429,0.7311011552810669,0.5021191239356995,0.9340000152587891,0.12610340118408203,1586.0,1586.0,0.5207408666610718,0.3807142376899719
lejzikz0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/49_last_only_0.7458.pth,0.7457912564277649,0.4389166831970215,0.9710000157356262,0.2493765503168106,802.0,802.0,0.5530977249145508,0.4124954342842102,0.7386952042579651,0.45815134048461914,0.9574999809265137,0.24937649071216583,802.0,802.0,0.5550093054771423,0.40998271107673645
aef5fl9p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/75_last_only_0.7559.pth,0.755892276763916,0.42178571224212646,0.9646428823471069,0.14609204232692719,1369.0,1369.0,0.5108402371406555,0.38614019751548767,0.7354159355163574,0.43827173113822937,0.9264285564422607,0.1460919827222824,1369.0,1369.0,0.5035974383354187,0.3703535795211792
zz5h0rwi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/40_last_only_0.7323.pth,0.7323232293128967,0.49416667222976685,0.9721875190734863,0.1422475129365921,1406.0,1406.0,0.5362005829811096,0.3926721513271332,0.7329996824264526,0.4883052408695221,0.9624999761581421,0.14224757254123688,1406.0,1406.0,0.5310176610946655,0.3892357647418976
psmrl41m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/45_last_only_0.7407.pth,0.7407407164573669,0.4428703784942627,0.9661111235618591,0.2621231973171234,763.0,763.0,0.5570349097251892,0.4126184284687042,0.7374870777130127,0.4691161513328552,0.9649999737739563,0.26212313771247864,763.0,763.0,0.5654131174087524,0.4169848561286926
tu49kjq1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/65_last_only_0.7323.pth,0.7323232293128967,0.43113094568252563,0.9817857146263123,0.2109704464673996,948.0,948.0,0.5412957072257996,0.396403431892395,0.7128063440322876,0.45187416672706604,0.9503571391105652,0.21097058057785034,948.0,948.0,0.5377339720726013,0.38330018520355225
lf0o3u3i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/323_last_only_0.7357.pth,0.7356902360916138,0.40149998664855957,0.9623333215713501,0.15128593146800995,1322.0,1322.0,0.5050398111343384,0.37155285477638245,0.7233344912528992,0.4413180351257324,0.9133333563804626,0.1512860208749771,1322.0,1322.0,0.5019791126251221,0.36309880018234253
ibol88tc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/319_last_only_0.7357.pth,0.7356902360916138,0.4911309480667114,0.9714285731315613,0.14114326238632202,1417.0,1417.0,0.5345675945281982,0.3932761549949646,0.7204003930091858,0.5065680146217346,0.9632142782211304,0.1411433070898056,1417.0,1417.0,0.5369752645492554,0.3868371844291687
qsbn1l0z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/70_last_only_0.7340.pth,0.7340067625045776,0.4085937440395355,0.9703124761581421,0.1461988240480423,1368.0,1368.0,0.5083683729171753,0.37314581871032715,0.7207456231117249,0.4329637885093689,0.9521874785423279,0.1461987942457199,1368.0,1368.0,0.5104500651359558,0.3679046630859375
gtybjtf9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/75_last_only_0.7576.pth,0.7575757503509521,0.42649996280670166,0.9570000171661377,0.23501764237880707,851.0,851.0,0.5395058989524841,0.4087165892124176,0.7276492714881897,0.4236571788787842,0.9194999933242798,0.23501771688461304,851.0,851.0,0.5260583162307739,0.38278594613075256
jda70c3k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/194_last_only_0.7239.pth,0.7239057421684265,0.3947916328907013,0.9668750166893005,0.32573291659355164,614.0,614.0,0.562466561794281,0.4071727693080902,0.7160856127738953,0.4221098721027374,0.9350000023841858,0.3257330060005188,614.0,614.0,0.5609476566314697,0.40168654918670654
gigao0xg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/43_last_only_0.7340.pth,0.7340067625045776,0.494038462638855,0.9796153903007507,0.16474463045597076,1214.0,1214.0,0.5461328029632568,0.4008651673793793,0.7002071142196655,0.4934999942779541,0.9626923203468323,0.16474467515945435,1214.0,1214.0,0.5403123497962952,0.3783305585384369
qjvcpujy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/175_last_only_0.7424.pth,0.7424242496490479,0.44208332896232605,0.9554166793823242,0.18885742127895355,1059.0,1059.0,0.5287858247756958,0.392583429813385,0.7305833697319031,0.42879602313041687,0.9129166603088379,0.18885736167430878,1059.0,1059.0,0.5101900100708008,0.3727363348007202
xp7gu0f7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/227_last_only_0.7357.pth,0.7356902360916138,0.4787500500679016,0.9900000095367432,0.32310178875923157,619.0,619.0,0.5972839593887329,0.43941599130630493,0.7247152328491211,0.47981369495391846,0.9516666531562805,0.32310178875923157,619.0,619.0,0.5848607420921326,0.4238574802875519
bihvb3yj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/69_last_only_0.7306.pth,0.7306397557258606,0.4284999668598175,0.9729999899864197,0.26490065455436707,755.0,755.0,0.555466890335083,0.40584617853164673,0.7312737107276917,0.4484007656574249,0.9574999809265137,0.26490044593811035,755.0,755.0,0.5569337606430054,0.40727102756500244
npbzwg84,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/285_last_only_0.7374.pth,0.7373737096786499,0.501547634601593,0.9721428751945496,0.12903225421905518,1550.0,1550.0,0.5342409610748291,0.3939352333545685,0.7138419151306152,0.5140860080718994,0.9410714507102966,0.129032164812088,1550.0,1550.0,0.5280632376670837,0.376953661441803
wo1z79hy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/72_last_only_0.7458.pth,0.7457912564277649,0.4334999620914459,0.9610000252723694,0.14194464683532715,1409.0,1409.0,0.5121482610702515,0.38195568323135376,0.7309285402297974,0.4521835148334503,0.9316666722297668,0.1419447660446167,1409.0,1409.0,0.5085983276367188,0.37174904346466064
j159x8vj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/74_last_only_0.7121.pth,0.7121211886405945,0.4390278160572052,0.9608333110809326,0.2355712652206421,849.0,849.0,0.5451441407203674,0.38820868730545044,0.7124611735343933,0.45710623264312744,0.9287499785423279,0.23557117581367493,849.0,849.0,0.5404757857322693,0.38506799936294556
l7wtnsb1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/60_last_only_0.7407.pth,0.7424242496490479,0.4328787922859192,0.971818208694458,0.23668639361858368,845.0,845.0,0.5471278429031372,0.40620097517967224,0.731964111328125,0.44504430890083313,0.9536363482475281,0.23668649792671204,845.0,845.0,0.5451223850250244,0.39901003241539
hdq3o058,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/283_last_only_0.7391.pth,0.7390572428703308,0.4123888611793518,0.9526666402816772,0.15243901312351227,1312.0,1312.0,0.5058314800262451,0.3738384246826172,0.7290300130844116,0.4479828178882599,0.9046666622161865,0.15243908762931824,1312.0,1312.0,0.5016962289810181,0.36575159430503845
oj3cizum,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/62_last_only_0.7424.pth,0.7424242496490479,0.43406251072883606,0.996874988079071,0.33388981223106384,599.0,599.0,0.5882757902145386,0.436750203371048,0.7307559251785278,0.44311851263046265,0.9624999761581421,0.3338897228240967,599.0,599.0,0.5798360705375671,0.4237186312675476
kqslr3yj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/58_last_only_0.7542.pth,0.7542087435722351,0.40052083134651184,0.9693750143051147,0.2747252881526947,728.0,728.0,0.5482070446014404,0.4134625494480133,0.7468070387840271,0.4242091476917267,0.9487500190734863,0.27472516894340515,728.0,728.0,0.5492281317710876,0.4101674258708954
f4o0kg2p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/46_last_only_0.7290.pth,0.7289562225341797,0.46541672945022583,0.9804166555404663,0.19900499284267426,1005.0,1005.0,0.5482794642448425,0.399671733379364,0.7254055738449097,0.47673696279525757,0.9487500190734863,0.19900506734848022,1005.0,1005.0,0.5414973497390747,0.39280518889427185
cp119z8z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/283_last_only_0.7340.pth,0.7340067625045776,0.5170238018035889,0.9864285588264465,0.2777777910232544,720.0,720.0,0.5937434434890747,0.43581169843673706,0.721608579158783,0.5293671488761902,0.9657142758369446,0.27777770161628723,720.0,720.0,0.5909530520439148,0.42643678188323975
cls5lvgx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/59_last_only_0.7357.pth,0.7356902360916138,0.4544999897480011,0.9810000061988831,0.24038459360599518,832.0,832.0,0.5586282014846802,0.410977303981781,0.7276492714881897,0.45638176798820496,0.9614999890327454,0.2403847873210907,832.0,832.0,0.5527555346488953,0.4022121727466583
d946ev1f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/54_last_only_0.7458.pth,0.7457912564277649,0.4529486894607544,0.9846153855323792,0.23148147761821747,864.0,864.0,0.5563485622406006,0.4149198830127716,0.7243700623512268,0.471273809671402,0.954230785369873,0.23148153722286224,864.0,864.0,0.5523287057876587,0.40009036660194397
f4xptdrc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/229_last_only_0.7475.pth,0.7457912564277649,0.4855555295944214,0.9745833277702332,0.1803426593542099,1109.0,1109.0,0.5468271970748901,0.4078189432621002,0.729720413684845,0.4772149622440338,0.9470833539962769,0.1803426593542099,1109.0,1109.0,0.5348803400993347,0.3903130888938904
4sno0262,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/33_last_only_0.7492.pth,0.7491582632064819,0.4674478769302368,0.9793750047683716,0.13840830326080322,1445.0,1445.0,0.5284104347229004,0.39586305618286133,0.7286848425865173,0.47800514101982117,0.9581249952316284,0.13840821385383606,1445.0,1445.0,0.5248461365699768,0.38244742155075073
cjxrawf1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/68_last_only_0.7357.pth,0.7356902360916138,0.4293333888053894,0.968666672706604,0.15444014966487885,1295.0,1295.0,0.5174800753593445,0.3807050287723541,0.7231618762016296,0.4392380714416504,0.9509999752044678,0.1544400304555893,1295.0,1295.0,0.5148926973342896,0.3723507821559906
wxzquycx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/57_last_only_0.7222.pth,0.7222222089767456,0.43953120708465576,0.9893749952316284,0.22962112724781036,871.0,871.0,0.5528424978256226,0.39927512407302856,0.726095974445343,0.4626045525074005,0.9825000166893005,0.22962099313735962,871.0,871.0,0.5582418441772461,0.4053371548652649
533v02fk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/73_last_only_0.7391.pth,0.7390572428703308,0.43833333253860474,0.9759374856948853,0.1387924998998642,1441.0,1441.0,0.5176877975463867,0.38260090351104736,0.7366241216659546,0.4476144015789032,0.9540625214576721,0.1387924998998642,1441.0,1441.0,0.513489842414856,0.37824898958206177
0mjf22q0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/321_last_only_0.7306.pth,0.7306397557258606,0.4416666626930237,0.9791666865348816,0.19230769574642181,1040.0,1040.0,0.5377137064933777,0.3928750157356262,0.7262685298919678,0.4407421946525574,0.940833330154419,0.19230756163597107,1040.0,1040.0,0.524627685546875,0.38102057576179504
rdfksj0j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/163_last_only_0.7508.pth,0.7508417367935181,0.4415278136730194,0.981249988079071,0.1895734667778015,1055.0,1055.0,0.5374504327774048,0.4035402238368988,0.7262685298919678,0.45464959740638733,0.9487500190734863,0.18957337737083435,1055.0,1055.0,0.5309910178184509,0.38564205169677734
koqiuz50,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/33_last_only_0.7374.pth,0.7373737096786499,0.4694444537162781,0.9739999771118164,0.15094339847564697,1325.0,1325.0,0.5314626097679138,0.39188656210899353,0.7112530469894409,0.491982638835907,0.9700000286102295,0.1509433388710022,1325.0,1325.0,0.5376420021057129,0.3823994994163513
5yjrn2ai,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/50_last_only_0.7441.pth,0.744107723236084,0.4749358594417572,0.9669230580329895,0.190476194024086,1050.0,1050.0,0.5441117286682129,0.40487775206565857,0.7273041009902954,0.4643799662590027,0.9549999833106995,0.19047632813453674,1050.0,1050.0,0.5366188287734985,0.39028507471084595
4wiwnguh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/49_last_only_0.7323.pth,0.7323232293128967,0.4324479401111603,0.9940624833106995,0.24570024013519287,814.0,814.0,0.557403564453125,0.40819957852363586,0.7174663543701172,0.4588141143321991,0.9671875238418579,0.24570013582706451,814.0,814.0,0.5572339296340942,0.39979660511016846
a3ertgu1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/263_last_only_0.7441.pth,0.744107723236084,0.4663636386394501,0.9704545736312866,0.18165303766727448,1101.0,1101.0,0.5394904613494873,0.40143901109695435,0.7402485609054565,0.4779725670814514,0.9377272725105286,0.18165303766727448,1101.0,1101.0,0.5324509739875793,0.39414605498313904
a8v3ebpk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/216_project_0.7542.pth,0.7542087435722351,0.46505206823349,0.9587500095367432,0.12368583679199219,1617.0,1617.0,0.51582932472229,0.3890429735183716,0.7395581603050232,0.4763564169406891,0.9240624904632568,0.12368583679199219,1617.0,1617.0,0.5080349445343018,0.37572139501571655
blo0y5ln,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7407.pth,0.7407407164573669,0.4540741443634033,0.9783333539962769,0.2706359922885895,739.0,739.0,0.5676811933517456,0.4205045700073242,0.7295477986335754,0.47343721985816956,0.9711111187934875,0.27063584327697754,739.0,739.0,0.5717281103134155,0.41710299253463745
toothvj2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/49_last_only_0.7273.pth,0.7272727489471436,0.44341665506362915,0.9745000004768372,0.23612751066684723,847.0,847.0,0.551348090171814,0.4009804427623749,0.7210907936096191,0.46439898014068604,0.9564999938011169,0.23612762987613678,847.0,847.0,0.5523421764373779,0.3982888460159302
yjb4rqm2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/59_last_only_0.7407.pth,0.7407407164573669,0.43408331274986267,0.9850000143051147,0.23837901651859283,839.0,839.0,0.5524874925613403,0.4092499911785126,0.7312737107276917,0.4373821020126343,0.9585000276565552,0.23837921023368835,839.0,839.0,0.5447537899017334,0.3983641266822815
cnjlma9m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/40_last_only_0.7424.pth,0.7424242496490479,0.47507578134536743,0.9740909337997437,0.20703934133052826,966.0,966.0,0.5520687103271484,0.4098691940307617,0.7307559251785278,0.49595481157302856,0.9686363339424133,0.20703919231891632,966.0,966.0,0.5572101473808289,0.4071846306324005
kq9jspt5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/88_last_only_0.7138.pth,0.7138047218322754,0.4371153712272644,0.98807692527771,0.3169572055339813,631.0,631.0,0.5807164907455444,0.41451817750930786,0.7093545198440552,0.4607878625392914,0.9665384888648987,0.3169572949409485,631.0,631.0,0.5814279317855835,0.4124385416507721
40nzi3sw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/46_last_only_0.7458.pth,0.7457912564277649,0.45869049429893494,0.9764285683631897,0.15698586404323578,1274.0,1274.0,0.5307016372680664,0.3957926332950592,0.7193648815155029,0.4773188531398773,0.9617857336997986,0.15698584914207458,1274.0,1274.0,0.5320301651954651,0.3827238082885742
mmls8ler,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/57_last_only_0.7441.pth,0.744107723236084,0.4675000011920929,0.975454568862915,0.2590673267841339,772.0,772.0,0.567340612411499,0.4221625328063965,0.7331722378730774,0.4621511399745941,0.9668181538581848,0.25906747579574585,772.0,772.0,0.5626789331436157,0.41254058480262756
qt9m0xe3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/202_last_only_0.7273.pth,0.7272727489471436,0.4015972316265106,0.9458333253860474,0.2515723407268524,795.0,795.0,0.5330009460449219,0.38763704895973206,0.7197100520133972,0.4331775903701782,0.9075000286102295,0.2515724003314972,795.0,795.0,0.530750036239624,0.381986141204834
fedn1jld,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/316_last_only_0.7306.pth,0.7306397557258606,0.4881250262260437,0.973437488079071,0.1251564472913742,1598.0,1598.0,0.5289063453674316,0.3864400088787079,0.7133241295814514,0.5096408128738403,0.9521874785423279,0.12515641748905182,1598.0,1598.0,0.5289949178695679,0.37734484672546387
lew94yhm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/67_last_only_0.7391.pth,0.7373737096786499,0.44241663813591003,0.9879999756813049,0.2604166567325592,768.0,768.0,0.5636111497879028,0.4155920445919037,0.7295477986335754,0.4415352940559387,0.9729999899864197,0.26041677594184875,768.0,768.0,0.5583173632621765,0.40731921792030334
th0amziz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7323.pth,0.7323232293128967,0.45383337140083313,0.9739999771118164,0.14204545319080353,1408.0,1408.0,0.5232929587364197,0.3832195997238159,0.714359700679779,0.4807368218898773,0.9486666917800903,0.14204548299312592,1408.0,1408.0,0.5238163471221924,0.3741932809352875
akjnm4te,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/191_last_only_0.7323.pth,0.7323232293128967,0.43687498569488525,0.9762499928474426,0.16168148815631866,1237.0,1237.0,0.5249354839324951,0.3844224512577057,0.720227837562561,0.45700886845588684,0.9396874904632568,0.16168150305747986,1237.0,1237.0,0.5194593071937561,0.374129056930542
xq53teu2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/62_last_only_0.7492.pth,0.7491582632064819,0.45782047510147095,0.9584615230560303,0.1665278822183609,1201.0,1201.0,0.5276033282279968,0.3952583968639374,0.7343803644180298,0.4530918002128601,0.9330769181251526,0.16652783751487732,1201.0,1201.0,0.5175654888153076,0.3800899386405945
sxgi2of6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/70_last_only_0.7357.pth,0.7340067625045776,0.43788886070251465,0.9663333296775818,0.15625,1280.0,1280.0,0.5201574563980103,0.3817991018295288,0.7195374369621277,0.4600754380226135,0.9423333406448364,0.15625,1280.0,1280.0,0.5195529460906982,0.37383779883384705
uhckvsib,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/47_last_only_0.7222.pth,0.7222222089767456,0.4324479401111603,0.9940624833106995,0.24570024013519287,814.0,814.0,0.557403564453125,0.4025692343711853,0.7169485688209534,0.4588141143321991,0.9671875238418579,0.24570013582706451,814.0,814.0,0.5572339296340942,0.3995080590248108
i8bnw4wo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/92_last_only_0.7222.pth,0.7222222089767456,0.4440833330154419,0.9785000085830688,0.2857142984867096,700.0,700.0,0.5694325566291809,0.4112568497657776,0.7166033983230591,0.45391595363616943,0.9549999833106995,0.28571420907974243,700.0,700.0,0.5648767352104187,0.40479257702827454
e918x19j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/162_last_only_0.7323.pth,0.7323232293128967,0.5091666579246521,0.9725000262260437,0.12936609983444214,1546.0,1546.0,0.537010908126831,0.39326557517051697,0.7102174758911133,0.5154463648796082,0.9417856931686401,0.12936604022979736,1546.0,1546.0,0.5288660526275635,0.3756099045276642
1dxldhz1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/56_last_only_0.7374.pth,0.7373737096786499,0.42145833373069763,0.9931250214576721,0.317965030670166,629.0,629.0,0.5775161981582642,0.42584526538848877,0.7395581603050232,0.4243146777153015,0.9643750190734863,0.3179647922515869,629.0,629.0,0.5688848495483398,0.42072343826293945
r2wld4ib,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/83_last_only_0.7239.pth,0.7239057421684265,0.43019232153892517,0.989230751991272,0.3322259187698364,602.0,602.0,0.5838830471038818,0.42267629504203796,0.7078011631965637,0.44256722927093506,0.9715384840965271,0.33222582936286926,602.0,602.0,0.5821105241775513,0.4120185077190399
9tp1ovhg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/41_last_only_0.7256.pth,0.7255892157554626,0.4881250262260437,0.9709374904632568,0.12262415885925293,1631.0,1631.0,0.5272289514541626,0.3825516402721405,0.7281670570373535,0.49798697233200073,0.9390624761581421,0.12262426316738129,1631.0,1631.0,0.5198912620544434,0.3785676956176758
8v4xw22z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/64_last_only_0.7290.pth,0.7289562225341797,0.4382777512073517,0.9819999933242798,0.18148820102214813,1102.0,1102.0,0.5339219570159912,0.3892057240009308,0.7264411449432373,0.4444136917591095,0.9756666421890259,0.18148812651634216,1102.0,1102.0,0.5338561534881592,0.38781508803367615
mku3e5rr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/323_last_only_0.7391.pth,0.7390572428703308,0.4870833456516266,0.9754166603088379,0.1661129593849182,1204.0,1204.0,0.5428709983825684,0.40121275186538696,0.726095974445343,0.5171697735786438,0.9495833516120911,0.16611291468143463,1204.0,1204.0,0.544288694858551,0.3952058255672455
xv4i4zvx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/64_last_only_0.7323.pth,0.7323232293128967,0.42898812890052795,0.9814285635948181,0.18115942180156708,1104.0,1104.0,0.5305253863334656,0.38851606845855713,0.704521894454956,0.4451596438884735,0.9467856884002686,0.1811593621969223,1104.0,1104.0,0.5243682265281677,0.3694289028644562
v2gbqd8s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/318_last_only_0.7189.pth,0.7188552021980286,0.46552082896232605,0.9756249785423279,0.24271844327449799,824.0,824.0,0.5612881183624268,0.40348488092422485,0.7148774862289429,0.5061395168304443,0.9725000262260437,0.24271850287914276,824.0,824.0,0.5737860202789307,0.4101867079734802
uf0ccwjt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/62_last_only_0.7290.pth,0.7272727489471436,0.4578787684440613,0.9845454692840576,0.23014961183071136,869.0,869.0,0.5575246214866638,0.40547245740890503,0.7204003930091858,0.45813488960266113,0.9536363482475281,0.23014949262142181,869.0,869.0,0.5473069548606873,0.3942801356315613
twd05pty,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/40_last_only_0.7155.pth,0.7154881954193115,0.42145833373069763,0.9931250214576721,0.317965030670166,629.0,629.0,0.5775161981582642,0.4132060110569,0.7266137599945068,0.4243146777153015,0.9643750190734863,0.3179647922515869,629.0,629.0,0.5688848495483398,0.41335955262184143
rf5qy4kr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/182_last_only_0.7205.pth,0.7205387353897095,0.4358333945274353,0.9806249737739563,0.22805018723011017,877.0,877.0,0.5481695532798767,0.3949773907661438,0.7166033983230591,0.44273120164871216,0.9725000262260437,0.22805021703243256,877.0,877.0,0.5477604866027832,0.3925270140171051
e22jnzgr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/318_last_only_0.7323.pth,0.7323232293128967,0.4493750035762787,0.9766666889190674,0.18552875518798828,1078.0,1078.0,0.5371901988983154,0.39339685440063477,0.7366241216659546,0.45991212129592896,0.9466666579246521,0.18552875518798828,1078.0,1078.0,0.530702531337738,0.3909282982349396
io09v1gk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/69_last_only_0.7458.pth,0.7457912564277649,0.433611124753952,0.9794444441795349,0.32414910197257996,617.0,617.0,0.5790682435035706,0.43186402320861816,0.7241974472999573,0.451377809047699,0.976111114025116,0.324148952960968,617.0,617.0,0.5838793516159058,0.42284393310546875
sst93bp7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/66_last_only_0.7492.pth,0.7491582632064819,0.45476192235946655,0.9853571653366089,0.19704432785511017,1015.0,1015.0,0.545721173286438,0.40883153676986694,0.7233344912528992,0.4527667164802551,0.9700000286102295,0.19704435765743256,1015.0,1015.0,0.5399370193481445,0.39055508375167847
xtzoxahm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/311_last_only_0.7357.pth,0.7356902360916138,0.4930833578109741,0.9854999780654907,0.19704432785511017,1015.0,1015.0,0.5585426092147827,0.4109143316745758,0.7236796617507935,0.5095608234405518,0.9729999899864197,0.19704435765743256,1015.0,1015.0,0.5598684549331665,0.4051654040813446
1q280v1r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/251_last_only_0.7542.pth,0.7542087435722351,0.4377778172492981,0.9775000214576721,0.19138754904270172,1045.0,1045.0,0.5355551242828369,0.40392035245895386,0.7245426177978516,0.46559497714042664,0.9545833468437195,0.19138748943805695,1045.0,1045.0,0.5371886491775513,0.3892160654067993
r9ua7xcv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/45_last_only_0.7273.pth,0.7272727489471436,0.46541672945022583,0.9804166555404663,0.19900499284267426,1005.0,1005.0,0.5482794642448425,0.3987487256526947,0.7217811346054077,0.47673696279525757,0.9487500190734863,0.19900506734848022,1005.0,1005.0,0.5414973497390747,0.3908425569534302
tun639vw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/41_last_only_0.7323.pth,0.7323232293128967,0.45725002884864807,0.9850000143051147,0.2849002778530121,702.0,702.0,0.5757167935371399,0.4216107726097107,0.7109078168869019,0.49895772337913513,0.9739999771118164,0.284900426864624,702.0,702.0,0.5859527587890625,0.4165583848953247
o6rbxdj1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/64_last_only_0.7391.pth,0.7390572428703308,0.45618051290512085,0.9766666889190674,0.18814675509929657,1063.0,1063.0,0.5403313636779785,0.3993358016014099,0.7302381992340088,0.4602905213832855,0.9445833563804626,0.1881466805934906,1063.0,1063.0,0.5310068726539612,0.38776150345802307
ojze9uy9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/63_last_only_0.7155.pth,0.7154881954193115,0.4554166793823242,0.9804166555404663,0.24420024454593658,819.0,819.0,0.5600112080574036,0.40068140625953674,0.7264411449432373,0.4482053518295288,0.9662500023841858,0.2442004382610321,819.0,819.0,0.5528852939605713,0.40163862705230713
jugmmsxy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/238_last_only_0.7340.pth,0.7340067625045776,0.4333333373069763,0.9892857074737549,0.2610965967178345,766.0,766.0,0.5612385272979736,0.4119528830051422,0.7228167057037354,0.46509653329849243,0.9821428656578064,0.261096715927124,766.0,766.0,0.5694453716278076,0.4116046130657196
pgfau7zm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/62_last_only_0.7155.pth,0.7154881954193115,0.4795833230018616,0.9900000095367432,0.32310178875923157,619.0,619.0,0.5975617170333862,0.427548348903656,0.7003797292709351,0.47987309098243713,0.9516666531562805,0.32310178875923157,619.0,619.0,0.584880530834198,0.4096384644508362
gwpibqhp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7407.pth,0.7407407164573669,0.4540741443634033,0.9783333539962769,0.2706359922885895,739.0,739.0,0.5676811933517456,0.4205045700073242,0.7295477986335754,0.47343721985816956,0.9711111187934875,0.27063584327697754,739.0,739.0,0.5717281103134155,0.41710299253463745
knxsy0aw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/277_last_only_0.7391.pth,0.7390572428703308,0.48569443821907043,0.9787499904632568,0.16142047941684723,1239.0,1239.0,0.5419549942016602,0.4005357623100281,0.7200552225112915,0.5084486603736877,0.9579166769981384,0.16142049431800842,1239.0,1239.0,0.5425953269004822,0.3906986117362976
rzxw5rb2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/296_last_only_0.7121.pth,0.7121211886405945,0.40816664695739746,0.9884999990463257,0.3861003816127777,518.0,518.0,0.5942556858062744,0.42318207025527954,0.6969278454780579,0.4072537422180176,0.9775000214576721,0.3861005902290344,518.0,518.0,0.5902848243713379,0.4113859236240387
l755dl53,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/41_last_only_0.7508.pth,0.7508417367935181,0.44950002431869507,0.9629999995231628,0.23337222635746002,857.0,857.0,0.5486240983009338,0.4119298756122589,0.7292026281356812,0.4630528688430786,0.9524999856948853,0.23337240517139435,857.0,857.0,0.5496417880058289,0.4008002281188965
tk7q1rmx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/66_last_only_0.7441.pth,0.744107723236084,0.4561363756656647,0.9740909337997437,0.23391814529895782,855.0,855.0,0.5547151565551758,0.41276782751083374,0.7333448529243469,0.44110891222953796,0.9509090781211853,0.2339181751012802,855.0,855.0,0.5419787168502808,0.3974573016166687
bd0yftsa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/63_last_only_0.7407.pth,0.7407407164573669,0.47227779030799866,0.9576666951179504,0.1285346895456314,1556.0,1556.0,0.5194931030273438,0.3848097026348114,0.7235070466995239,0.4951886534690857,0.9296666383743286,0.12853476405143738,1556.0,1556.0,0.5177966952323914,0.37462955713272095
7febjg7r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/51_last_only_0.7273.pth,0.7272727489471436,0.42399999499320984,0.9950000047683716,0.27548208832740784,726.0,726.0,0.5648273825645447,0.4107835590839386,0.7210907936096191,0.45063909888267517,0.9779999852180481,0.2754821479320526,726.0,726.0,0.5680404305458069,0.40960872173309326
n88oss8n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/317_last_only_0.7222.pth,0.7222222089767456,0.44058334827423096,0.9879999756813049,0.2732240855693817,732.0,732.0,0.5672692060470581,0.4096944332122803,0.7183293104171753,0.4597489833831787,0.9649999737739563,0.2732239365577698,732.0,732.0,0.5659909844398499,0.40656790137290955
jk07kk0k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/41_last_only_0.7306.pth,0.7306397557258606,0.48222222924232483,0.9833333492279053,0.22246940433979034,899.0,899.0,0.5626749992370605,0.4111127257347107,0.7133241295814514,0.4763911962509155,0.9645833373069763,0.22246934473514557,899.0,899.0,0.5544812679290771,0.39552485942840576
fo80xa46,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/88_last_only_0.7256.pth,0.7255892157554626,0.4743518829345703,0.9822221994400024,0.390625,512.0,512.0,0.6157330274581909,0.44676923751831055,0.7133241295814514,0.4607696533203125,0.9711111187934875,0.390625,512.0,512.0,0.6075019240379333,0.4333457946777344
p26a62e7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/65_last_only_0.7323.pth,0.7323232293128967,0.43113094568252563,0.9817857146263123,0.2109704464673996,948.0,948.0,0.5412957072257996,0.396403431892395,0.7128063440322876,0.45187416672706604,0.9503571391105652,0.21097058057785034,948.0,948.0,0.5377339720726013,0.38330018520355225
3hubroab,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/61_last_only_0.7256.pth,0.7239057421684265,0.43433332443237305,0.9934999942779541,0.2967359125614166,674.0,674.0,0.5748564004898071,0.4161418378353119,0.7169485688209534,0.46409276127815247,0.9750000238418579,0.29673582315444946,674.0,674.0,0.5786095857620239,0.41483330726623535
q28tar5h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7492.pth,0.747474730014801,0.4497024118900299,0.9710714221000671,0.16515277326107025,1211.0,1211.0,0.5286421775817871,0.3951466679573059,0.7278218865394592,0.46492862701416016,0.956428587436676,0.1651526540517807,1211.0,1211.0,0.5288366675376892,0.3848989009857178
o7iwpz6i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/82_last_only_0.7441.pth,0.744107723236084,0.44825759530067444,0.9868181943893433,0.4073319733142853,491.0,491.0,0.6141359210014343,0.4569832682609558,0.7193648815155029,0.45788344740867615,0.9804545640945435,0.4073319733142853,491.0,491.0,0.6152233481407166,0.4425700604915619
rc76z7tl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/96_last_only_0.7222.pth,0.7222222089767456,0.4401562511920929,0.9737499952316284,0.17482517659664154,1144.0,1144.0,0.5295771360397339,0.38247236609458923,0.721608579158783,0.4336484670639038,0.9399999976158142,0.17482507228851318,1144.0,1144.0,0.516157865524292,0.3724639415740967
ss7tf0lz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/42_last_only_0.7340.pth,0.7340067625045776,0.46711111068725586,0.9753333330154419,0.1606425642967224,1245.0,1245.0,0.5343623161315918,0.39222556352615356,0.7245426177978516,0.478505402803421,0.9556666612625122,0.160642609000206,1245.0,1245.0,0.5316048860549927,0.3851704001426697
988hgue7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/39_last_only_0.7256.pth,0.7255892157554626,0.4883333146572113,0.9834615588188171,0.18132366240024567,1103.0,1103.0,0.5510395765304565,0.39982837438583374,0.7174663543701172,0.4814411699771881,0.9534615278244019,0.18132370710372925,1103.0,1103.0,0.538742184638977,0.3865293860435486
wuvhwrh1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/154_last_only_0.7088.pth,0.7087541818618774,0.4578333795070648,0.8286666870117188,0.15772868692874908,1268.0,1268.0,0.48140960931777954,0.3412010669708252,0.6938211917877197,0.4690186679363251,0.721666693687439,0.15772873163223267,1268.0,1268.0,0.4494713544845581,0.31185275316238403
e5npsqsk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/68_last_only_0.7508.pth,0.7508417367935181,0.47469693422317505,0.9836363792419434,0.2666666805744171,750.0,750.0,0.5750000476837158,0.43173402547836304,0.7279945015907288,0.4683177173137665,0.9645454287528992,0.26666659116744995,750.0,750.0,0.5665099024772644,0.41241610050201416
e45gij6m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/302_last_only_0.6852.pth,0.6851851940155029,0.4508853852748871,0.8628125190734863,0.18850141763687134,1061.0,1061.0,0.5007331371307373,0.34309494495391846,0.6869174838066101,0.4756101667881012,0.7540624737739563,0.18850137293338776,1061.0,1061.0,0.47272467613220215,0.32472285628318787
ga1b5vj1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/81_last_only_0.7205.pth,0.7205387353897095,0.5091666579246521,0.9725000262260437,0.12936609983444214,1546.0,1546.0,0.537010908126831,0.3869371712207794,0.6986537575721741,0.5154463648796082,0.9417856931686401,0.12936604022979736,1546.0,1546.0,0.5288660526275635,0.3694942593574524
t86kjhn7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/59_last_only_0.7121.pth,0.7121211886405945,0.42234376072883606,0.981249988079071,0.19417475163936615,1030.0,1030.0,0.5325895547866821,0.3792683184146881,0.7019330263137817,0.44859778881073,0.979687511920929,0.19417475163936615,1030.0,1030.0,0.5408200621604919,0.37961944937705994
7j2dfxbf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/68_last_only_0.7306.pth,0.7306397557258606,0.4284999668598175,0.9729999899864197,0.26490065455436707,755.0,755.0,0.555466890335083,0.40584617853164673,0.7312737107276917,0.4484007656574249,0.9574999809265137,0.26490044593811035,755.0,755.0,0.5569337606430054,0.40727102756500244
1ruc0tud,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/66_last_only_0.7222.pth,0.7222222089767456,0.42656245827674866,0.9787499904632568,0.32573291659355164,614.0,614.0,0.5770151615142822,0.41673317551612854,0.7131515145301819,0.4484063684940338,0.9574999809265137,0.3257330060005188,614.0,614.0,0.5772131681442261,0.4116404354572296
lfpewiw1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/37_last_only_0.7189.pth,0.7188552021980286,0.4484090507030487,0.9800000190734863,0.22497187554836273,889.0,889.0,0.5511269569396973,0.39618048071861267,0.719882607460022,0.47537049651145935,0.9795454740524292,0.22497178614139557,889.0,889.0,0.5599626302719116,0.40310734510421753
nc5utak6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/76_last_only_0.7374.pth,0.7373737096786499,0.41011106967926025,0.9763333201408386,0.19821606576442719,1009.0,1009.0,0.5282201766967773,0.3894956707954407,0.7200552225112915,0.42717790603637695,0.956333339214325,0.19821612536907196,1009.0,1009.0,0.5272424817085266,0.3796437084674835
ucpi3bhd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/40_last_only_0.6835.pth,0.683501660823822,0.47107139229774475,0.9839285612106323,0.241254523396492,829.0,829.0,0.5654181838035583,0.38646426796913147,0.6622368097305298,0.498322069644928,0.9864285588264465,0.24125459790229797,829.0,829.0,0.5753351449966431,0.381008118391037
e0us67iy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/64_last_only_0.7239.pth,0.7239057421684265,0.46368056535720825,0.9779166579246521,0.2166847139596939,923.0,923.0,0.552760660648346,0.40014660358428955,0.7126337885856628,0.4599720239639282,0.9512500166893005,0.21668462455272675,923.0,923.0,0.5426355600357056,0.38670042157173157
f6ikk9iu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/314_last_only_0.6650.pth,0.6649831533432007,0.4950520694255829,0.9978125095367432,0.5291004776954651,378.0,378.0,0.6739883422851562,0.4481908977031708,0.6729375123977661,0.5248262882232666,0.9896875023841858,0.5291004776954651,378.0,378.0,0.6812047362327576,0.4584082067012787
gndl8vlz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/171_last_only_0.6869.pth,0.6868686676025391,0.6798484921455383,1.0,0.6042296290397644,331.0,331.0,0.7613593935966492,0.5229539275169373,0.6922678351402283,0.6657794117927551,1.0,0.6042293906211853,331.0,331.0,0.7566696405410767,0.5238180756568909
i6sfizfn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/307_last_only_0.6734.pth,0.6734007000923157,0.45553576946258545,0.8367857336997986,0.18903590738773346,1058.0,1058.0,0.4937857985496521,0.3325157165527344,0.672074556350708,0.4504885971546173,0.6589285731315613,0.189036026597023,1058.0,1058.0,0.4328177571296692,0.2908858060836792
4k57r5ra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/256_project_0.6734.pth,0.6734007000923157,0.4874999523162842,0.9426666498184204,0.5141387581825256,389.0,389.0,0.648101806640625,0.43643221259117126,0.6498101353645325,0.49345654249191284,0.8676666617393494,0.5141390562057495,389.0,389.0,0.6250874400138855,0.40618816018104553
rwiyo3kn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/216_last_only_0.7071.pth,0.7070707082748413,0.5940384864807129,0.9950000047683716,0.4140786826610565,483.0,483.0,0.6677057147026062,0.472115159034729,0.6908871531486511,0.6481003761291504,1.0,0.41407838463783264,483.0,483.0,0.6873928904533386,0.4749109148979187
2p9q7b6a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/212_last_only_0.6785.pth,0.6784511804580688,0.5882575511932373,0.9900000095367432,0.43290042877197266,462.0,462.0,0.670386016368866,0.45482417941093445,0.6910597085952759,0.6309438943862915,0.9950000047683716,0.432900071144104,462.0,462.0,0.6862813830375671,0.47426140308380127
v4aoc4wy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/130_last_only_0.6818.pth,0.6818181872367859,0.5095512866973877,0.9930769205093384,0.23255814611911774,860.0,860.0,0.5783954858779907,0.39436057209968567,0.6679323315620422,0.5476861000061035,0.9773076772689819,0.2325582355260849,860.0,860.0,0.585850715637207,0.39130863547325134
5twzb3rg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/220_last_only_0.6919.pth,0.691919207572937,0.5948333144187927,0.996666669845581,0.4319654405117035,463.0,463.0,0.6744884848594666,0.4666915237903595,0.6926130652427673,0.6096677780151367,0.9936666488647461,0.43196532130241394,463.0,463.0,0.6784332990646362,0.469891756772995
9s9uqvzm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/312_last_only_0.6902.pth,0.6902356743812561,0.5813541412353516,0.9975000023841858,0.3539822995662689,565.0,565.0,0.644278883934021,0.4447042644023895,0.6850189566612244,0.5963897109031677,0.9975000023841858,0.3539823293685913,565.0,565.0,0.6492906808853149,0.44477641582489014
voik7b7c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/152_last_only_0.7003.pth,0.6986532211303711,0.5787500143051147,0.9950000047683716,0.42016807198524475,476.0,476.0,0.6646393537521362,0.46435242891311646,0.6813945174217224,0.6293812990188599,0.9925000071525574,0.4201679527759552,476.0,476.0,0.6806830763816833,0.4638137221336365
ur0hmq48,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/305_last_only_0.6835.pth,0.683501660823822,0.3879861533641815,0.9504166841506958,0.298953652381897,669.0,669.0,0.5457855463027954,0.37304532527923584,0.6936485767364502,0.4004928469657898,0.840416669845581,0.2989538013935089,669.0,669.0,0.5132877826690674,0.3560413420200348
up1s151a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/70_last_only_0.6936.pth,0.691919207572937,0.4163333475589752,0.9760000109672546,0.19627083837985992,1019.0,1019.0,0.5295347571372986,0.3663952648639679,0.7065930366516113,0.4454345405101776,0.9490000009536743,0.1962709128856659,1019.0,1019.0,0.5302351713180542,0.3746604919433594
1nlnbrn2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/217_last_only_0.7054.pth,0.7053872346878052,0.6360937356948853,0.9993749856948853,0.5698005557060242,351.0,351.0,0.7350897789001465,0.5185229182243347,0.6858819723129272,0.6646134257316589,0.996874988079071,0.569800853729248,351.0,351.0,0.7437631487846375,0.5101337432861328
e13lbw9n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/303_last_only_0.6717.pth,0.6700336933135986,0.5613541603088379,1.0,0.5681818127632141,352.0,352.0,0.7098453044891357,0.4756202697753906,0.6649982929229736,0.610346794128418,0.9781249761581421,0.5681819319725037,352.0,352.0,0.7188846468925476,0.47805705666542053
zwknsmpc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/309_last_only_0.6616.pth,0.6616161465644836,0.45178571343421936,0.7507143020629883,0.191938579082489,1042.0,1042.0,0.46481287479400635,0.30752769112586975,0.6805315613746643,0.47249364852905273,0.6271428465843201,0.19193848967552185,1042.0,1042.0,0.430525004863739,0.29298585653305054
fmh1btsr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/71_last_only_0.6768.pth,0.6784511804580688,0.4086458086967468,0.9781249761581421,0.21008403599262238,952.0,952.0,0.5322849750518799,0.36112937331199646,0.6587849259376526,0.43296197056770325,0.9512500166893005,0.2100839763879776,952.0,952.0,0.531432032585144,0.3500994145870209
now45noc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/213_last_only_0.6633.pth,0.6632996797561646,0.4660119116306305,0.7117857336997986,0.21953897178173065,911.0,911.0,0.4657788872718811,0.3089509904384613,0.6643078923225403,0.4795786440372467,0.6089285612106323,0.21953891217708588,911.0,911.0,0.43601536750793457,0.2896484434604645
hsp2o6w6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/157_last_only_0.7037.pth,0.7037037014961243,0.6008333563804626,0.9919999837875366,0.5780346989631653,346.0,346.0,0.7236226797103882,0.5092159509658813,0.6815671324729919,0.6170750260353088,0.9965000152587891,0.5780348777770996,346.0,346.0,0.7305366396903992,0.4979097545146942
jugshxh3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/73_last_only_0.6970.pth,0.6969696879386902,0.4528333842754364,0.9900000095367432,0.3305785357952118,605.0,605.0,0.5911373496055603,0.41200482845306396,0.6693130731582642,0.47201114892959595,0.9670000076293945,0.3305785059928894,605.0,605.0,0.5898632407188416,0.39480316638946533
qfswh4z1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/173_last_only_0.6869.pth,0.6868686676025391,0.5247500538825989,0.996999979019165,0.3929273188114166,509.0,509.0,0.638225793838501,0.4383772909641266,0.6836382746696472,0.5566924810409546,0.984499990940094,0.3929271996021271,509.0,509.0,0.6447066068649292,0.44074609875679016
a838678k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/60_last_only_0.6970.pth,0.6969696879386902,0.43009263277053833,0.9838888645172119,0.41237112879753113,485.0,485.0,0.6087841987609863,0.42430412769317627,0.6972730159759521,0.45493659377098083,0.9677777886390686,0.41237086057662964,485.0,485.0,0.6116950511932373,0.42651844024658203
if4ipz62,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/163_last_only_0.6886.pth,0.68855220079422,0.5358333587646484,1.0,0.7490636706352234,267.0,267.0,0.7616323828697205,0.5244236588478088,0.655850887298584,0.5626354217529297,1.0,0.749064028263092,267.0,267.0,0.770566463470459,0.5053766965866089
27tg65s4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/248_last_only_0.6835.pth,0.683501660823822,0.594880998134613,0.9992856979370117,0.649350643157959,308.0,308.0,0.7478391528129578,0.5111492872238159,0.6575767993927002,0.6154574155807495,0.9950000047683716,0.6493507027626038,308.0,308.0,0.753269374370575,0.4953324496746063
b3nby6z5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/156_last_only_0.6717.pth,0.6717171669006348,0.5536667108535767,0.9959999918937683,0.43763676285743713,457.0,457.0,0.6624345183372498,0.44496864080429077,0.6484293937683105,0.5834442973136902,0.9975000023841858,0.4376368820667267,457.0,457.0,0.6728603839874268,0.43630245327949524
135bfdhb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/67_last_only_0.7037.pth,0.7053872346878052,0.4358333349227905,0.9871428608894348,0.48543688654899597,412.0,412.0,0.6361377239227295,0.4487234354019165,0.7007248997688293,0.4530484080314636,0.9649999737739563,0.4854370057582855,412.0,412.0,0.6344951391220093,0.4446065425872803
ghiwip2w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/152_last_only_0.6919.pth,0.691919207572937,0.6116666793823242,0.9942857027053833,0.5524861812591553,362.0,362.0,0.7194795608520508,0.49782171845436096,0.6644805073738098,0.6229182481765747,0.991428554058075,0.5524863600730896,362.0,362.0,0.7222777605056763,0.4799394905567169
0kz1v6l0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/7fuzk4mh/314_last_only_0.6886.pth,0.68855220079422,0.4182778000831604,0.8960000276565552,0.14577259123325348,1372.0,1372.0,0.4866834580898285,0.3351069688796997,0.6881256699562073,0.42520007491111755,0.7749999761581421,0.14577257633209229,1372.0,1372.0,0.4486575722694397,0.3087327778339386


==> data/eval/run_report_latest-evaluated-814b02vn_2024-05-16_23_00_17.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
4nmch1j5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/248_last_only_69.0236.pth,0.6902356743812561,0.4203888773918152,0.9333333373069763,0.08417508751153946,2376.0,2376.0,0.4792991280555725,0.33082935214042664,0.6708664298057556,0.4329618811607361,0.8286666870117188,0.08417510241270065,2376.0,2376.0,0.44860124588012695,0.3009515106678009
h3trfdf4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/278_last_only_71.0438.pth,0.7104377150535583,0.4137499928474426,0.9367856979370117,0.1028277650475502,1945.0,1945.0,0.484454482793808,0.34417474269866943,0.6877804398536682,0.42296308279037476,0.8532142639160156,0.10282770544290543,1945.0,1945.0,0.45966836810112,0.3161509037017822
414s4z03,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/309_last_only_67.8451.pth,0.6784511804580688,0.4202083647251129,0.9245833158493042,0.1033591702580452,1935.0,1935.0,0.48271697759628296,0.3274998962879181,0.6767345666885376,0.41519761085510254,0.8108333349227905,0.10335921496152878,1935.0,1935.0,0.4431300759315491,0.2998814284801483
frem7rht,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/179_last_only_67.8451.pth,0.6784511804580688,0.38994792103767395,0.8737499713897705,0.07054673880338669,2835.0,2835.0,0.4447482228279114,0.30173996090888977,0.6372109055519104,0.3906445801258087,0.7112500071525574,0.07054668664932251,2835.0,2835.0,0.39081376791000366,0.24903079867362976
rjky0yz4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/239_last_only_66.4983.pth,0.6649831533432007,0.3297916650772095,0.9225000143051147,0.1004016175866127,1992.0,1992.0,0.45089778304100037,0.29983943700790405,0.6379013061523438,0.3406798243522644,0.7965624928474426,0.10040155798196793,1992.0,1992.0,0.4125479459762573,0.2631648778915405
cpfagrfv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/178_last_only_67.0034.pth,0.6717171669006348,0.40516671538352966,0.8743333220481873,0.08431702852249146,2372.0,2372.0,0.45460569858551025,0.3053664565086365,0.6446323990821838,0.40663546323776245,0.7073333263397217,0.08431702852249146,2372.0,2372.0,0.3994286060333252,0.2574846148490906
9iyr9ms3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/291_last_only_69.3603.pth,0.6969696879386902,0.42964285612106323,0.8467857241630554,0.08802817016839981,2272.0,2272.0,0.4548189342021942,0.3169950246810913,0.6594753265380859,0.4364818334579468,0.7189285755157471,0.08802813291549683,2272.0,2272.0,0.41447949409484863,0.27333900332450867
m5xh2vpr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/283_last_only_66.1616.pth,0.6616161465644836,0.3881944715976715,0.8974999785423279,0.09940356761217117,2012.0,2012.0,0.46169933676719666,0.30546772480010986,0.6567138433456421,0.37768518924713135,0.7620833516120911,0.09940353780984879,2012.0,2012.0,0.4130573868751526,0.27126049995422363
ukx4mjen,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/250_last_only_68.5185.pth,0.683501660823822,0.3819642961025238,0.8821428418159485,0.08968609571456909,2230.0,2230.0,0.4512644410133362,0.3084399998188019,0.663962721824646,0.39005762338638306,0.7478571534156799,0.0896860882639885,2230.0,2230.0,0.4092002809047699,0.27169373631477356
vkknoudp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/196_last_only_69.0236.pth,0.68855220079422,0.41055557131767273,0.9154166579246521,0.09546539187431335,2095.0,2095.0,0.4738125503063202,0.32624468207359314,0.6596478819847107,0.4120185971260071,0.8162500262260437,0.09546534717082977,2095.0,2095.0,0.4412446916103363,0.29106613993644714
2uojqnsq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/287_project_69.0236.pth,0.6902356743812561,0.4074999988079071,0.8891666531562805,0.09685230255126953,2065.0,2065.0,0.4645063281059265,0.3206188380718231,0.6598204970359802,0.41414210200309753,0.7329166531562805,0.09685230255126953,2065.0,2065.0,0.41463702917099,0.2735860049724579
ujx0rktm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/268_last_only_66.8350.pth,0.6666666865348816,0.3912820816040039,0.935769259929657,0.09254974871873856,2161.0,2161.0,0.47320038080215454,0.3154669404029846,0.6537797451019287,0.40198278427124023,0.8349999785423279,0.09254978597164154,2161.0,2161.0,0.44317755103111267,0.28974050283432007
ldkjglsc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/240_last_only_66.6667.pth,0.6632996797561646,0.41553571820259094,0.8485714197158813,0.0834028348326683,2398.0,2398.0,0.44916999340057373,0.29793432354927063,0.6541249752044678,0.4104367792606354,0.704285740852356,0.08340281248092651,2398.0,2398.0,0.39937514066696167,0.26124125719070435
jua15q4r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/270_last_only_68.6869.pth,0.6868686676025391,0.42515623569488525,0.8834375143051147,0.07927071303129196,2523.0,2523.0,0.4626215100288391,0.3177602291107178,0.669830858707428,0.4360146224498749,0.760937511920929,0.07927068322896957,2523.0,2523.0,0.42540761828422546,0.2849511504173279
qtnchq0c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/169_last_only_66.4983.pth,0.6649831533432007,0.4076923131942749,0.8030769228935242,0.09157509356737137,2184.0,2184.0,0.4341147840023041,0.28867900371551514,0.6553331017494202,0.40162476897239685,0.677307665348053,0.09157513082027435,2184.0,2184.0,0.3901692032814026,0.2556907832622528
1pcbxitu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/163_last_only_67.0034.pth,0.6666666865348816,0.386428564786911,0.8967857360839844,0.09425070881843567,2122.0,2122.0,0.45915502309799194,0.30610334873199463,0.6430790424346924,0.3809677064418793,0.7574999928474426,0.09425068646669388,2122.0,2122.0,0.4109061360359192,0.2642451226711273
gsvw2w83,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/272_last_only_67.6768.pth,0.6767676472663879,0.4332222044467926,0.8096666932106018,0.07630675286054611,2621.0,2621.0,0.4397318959236145,0.2975963354110718,0.6819123029708862,0.43739771842956543,0.6426666378974915,0.0763067752122879,2621.0,2621.0,0.38545703887939453,0.262847900390625
lzg9cfnj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/285_project_68.0135.pth,0.680134654045105,0.40302085876464844,0.9712499976158142,0.09657170623540878,2071.0,2071.0,0.4902808666229248,0.33345699310302734,0.686054527759552,0.423079252243042,0.9278125166893005,0.09657175838947296,2071.0,2071.0,0.48248785734176636,0.3310129642486572
cn1g9797,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/308_last_only_67.3401.pth,0.6734007000923157,0.43041661381721497,0.8924999833106995,0.11514104157686234,1737.0,1737.0,0.47935256361961365,0.3227963447570801,0.6575767993927002,0.4141350984573364,0.7615000009536743,0.11514101922512054,1737.0,1737.0,0.43025872111320496,0.28292813897132874
vdiqv2zy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/234_last_only_67.6768.pth,0.6750841736793518,0.4067424535751343,0.875,0.10683760792016983,1872.0,1872.0,0.4628600478172302,0.312469482421875,0.6591301560401917,0.415278822183609,0.7149999737739563,0.10683763772249222,1872.0,1872.0,0.4123721718788147,0.271806925535202
9yti9k85,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/234_last_only_66.8350.pth,0.6666666865348816,0.4311458468437195,0.8668749928474426,0.07377351075410843,2711.0,2711.0,0.45726478099823,0.3048431873321533,0.6501553058624268,0.4396193325519562,0.6993749737739563,0.07377355545759201,2711.0,2711.0,0.4042559564113617,0.26282915472984314
v3x1sx8s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/298_last_only_67.3401.pth,0.6700336933135986,0.42993590235710144,0.9615384340286255,0.09487665444612503,2108.0,2108.0,0.49545034766197205,0.33196842670440674,0.6570590138435364,0.43858540058135986,0.8926923274993896,0.0948767215013504,2108.0,2108.0,0.47538480162620544,0.3123558759689331
h7i5axxz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/322_last_only_68.1818.pth,0.6818181872367859,0.4112962782382965,0.9127777814865112,0.13218770921230316,1513.0,1513.0,0.4854205846786499,0.33096858859062195,0.6836382746696472,0.42559516429901123,0.79666668176651,0.13218773901462555,1513.0,1513.0,0.45148319005966187,0.3086511790752411
rc37yp3n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/105_last_only_67.3401.pth,0.6683501601219177,0.43177780508995056,0.8500000238418579,0.07671653479337692,2607.0,2607.0,0.4528314471244812,0.30264997482299805,0.6584397554397583,0.4350985586643219,0.7206666469573975,0.07671648263931274,2607.0,2607.0,0.41082724928855896,0.27050498127937317
y2vwoofq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/814b02vn/245_last_only_68.3502.pth,0.6818181872367859,0.4650000333786011,0.793666660785675,0.08035355806350708,2489.0,2489.0,0.44634008407592773,0.3043227791786194,0.6648256778717041,0.458474725484848,0.6606666445732117,0.08035355061292648,2489.0,2489.0,0.399831622838974,0.265818327665329


==> data/eval/run_report_latest-evaluated-8axggb8o_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
4syqowr2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/178_last_only_0.2991.pth,0.6329966187477112,0.3712500333786011,0.762499988079071,0.4062190353870392,1932.0,485.0,0.5133230090141296,0.3249317407608032,0.6133931875228882,0.4057835340499878,0.0983333364129066,0.4062193036079407,1932.0,485.0,0.3034453988075256,0.1861313432455063
vu4k8ddo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/89_last_only_0.3295.pth,0.563973069190979,0.42208331823349,0.5649999976158142,0.8064516186714172,248.0,248.0,0.5978450179100037,0.3371684849262237,0.554021418094635,0.464248925447464,0.0199999995529651,0.806451141834259,248.0,248.0,0.430233359336853,0.2383584976196289
pqaft0rl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/127_last_only_0.3405.pth,0.7138047218322754,0.2964999973773956,0.6380000114440918,0.5295698642730713,1488.0,372.0,0.4880232810974121,0.3483533263206482,0.7153952121734619,0.3219825029373169,0.0089999996125698,0.529569685459137,1488.0,372.0,0.2868507504463196,0.205211654305458
uus9fch8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/34_last_only_0.2636.pth,0.6784511804580688,0.4419697225093841,0.6959090828895569,0.1362379044294357,5784.0,1446.0,0.4247055947780609,0.2881420254707336,0.6712116003036499,0.4448737502098083,0.0804545432329177,0.1362379789352417,5784.0,1446.0,0.2205220907926559,0.1480169892311096
uxljc2fi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/67_last_only_0.2836.pth,0.6969696879386902,0.4695139527320862,0.70333331823349,0.1726555675268173,4564.0,1141.0,0.4485009610652923,0.3125915825366974,0.6957197189331055,0.4572969079017639,0.1362500041723251,0.1726554781198501,4564.0,1141.0,0.2554008066654205,0.1776873767375946
hxi5fs3v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/93_last_only_0.3495.pth,0.6498316526412964,0.4312500059604645,0.6362500190734863,0.5830903649330139,343.0,343.0,0.5501968264579773,0.3575353026390075,0.6593027114868164,0.4522026181221008,0.0637499988079071,0.5830903053283691,343.0,343.0,0.3663476407527923,0.2415339946746826
6m6svc68,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/296_last_only_0.1356.pth,0.2222222238779068,0.6761667132377625,0.135000005364418,1.1326069831848145,683.0,174.0,0.6037222743034363,0.134160503745079,0.2012426704168319,0.6848702430725098,0.006000000052154,1.1326066255569458,683.0,174.0,0.5636234283447266,0.1134250834584236
36gjajlo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/255_last_only_0.1830.pth,0.3299663364887237,0.5291666388511658,0.1687500029802322,0.930232584476471,215.0,215.0,0.5427164435386658,0.1790781617164611,0.3136002719402313,0.5388606786727905,0.0149999996647238,0.9302329421043396,215.0,215.0,0.4946978688240051,0.1551373898983001
8glbdewa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/88_last_only_0.2967.pth,0.6599326729774475,0.3849999904632568,0.7078571319580078,0.4065040647983551,492.0,492.0,0.4997870624065399,0.3298258185386657,0.6399723887443542,0.3644563853740692,0.0192857142537832,0.4065038561820984,492.0,492.0,0.2634153366088867,0.1685785353183746
wck5sfnv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/318_last_only_0.2587.pth,0.4175084233283996,0.3366666734218597,0.625,1.4701491594314575,536.0,134.0,0.6538888812065125,0.2730041146278381,0.4071453213691711,0.3439299464225769,0.0149999996647238,1.4701488018035889,536.0,134.0,0.4529766738414764,0.184427335858345
zal29s2w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/102_last_only_0.2814.pth,0.6868686676025391,0.4220370054244995,0.4316666722297668,0.4291845262050628,466.0,466.0,0.4276294112205505,0.2937252521514892,0.6858819723129272,0.4255388677120209,0.0149999996647238,0.4291844069957733,466.0,466.0,0.2899077534675598,0.1988424956798553
nn05da7v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/65_last_only_0.3298.pth,0.695286214351654,0.5601388812065125,0.7599999904632568,0.2545219659805298,3096.0,774.0,0.524886965751648,0.3649466633796692,0.7074559926986694,0.5590929985046387,0.1691666692495346,0.2545220851898193,3096.0,774.0,0.3275939226150512,0.2317582815885543
y1pdzdqq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/90_last_only_0.2763.pth,0.6397306323051453,0.2554166615009308,0.7391666769981384,0.4448961317539215,3888.0,432.0,0.4798265099525451,0.306959718465805,0.6375560760498047,0.26864755153656,0.0441666655242443,0.444896250963211,3888.0,432.0,0.2525701522827148,0.1610276401042938
uzxvzu9w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/315_last_only_0.3241.pth,0.558922529220581,0.5055555105209351,0.5416666865348816,0.800000011920929,250.0,250.0,0.6157407760620117,0.3441513776779175,0.5462547540664673,0.5128452777862549,0.0549999997019767,0.7999995946884155,250.0,250.0,0.4559482932090759,0.2490639239549636
uje83pvz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/92_last_only_0.3649.pth,0.6144781112670898,0.4560000002384186,0.8389999866485596,0.60429447889328,1304.0,326.0,0.6330981850624084,0.3890249729156494,0.6182257533073425,0.4762931764125824,0.3160000145435333,0.6042942404747009,1304.0,326.0,0.4655291438102722,0.2878021001815796
of4r3we9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/127_last_only_0.2934.pth,0.7037037014961243,0.4275757372379303,0.7413636445999146,0.2263782173395156,7641.0,849.0,0.4651058614253998,0.3272967040538788,0.6958922743797302,0.4337936639785766,0.0672727301716804,0.2263783812522888,7641.0,849.0,0.2424815893173217,0.1687410622835159
zvos65e8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/154_last_only_0.3668.pth,0.6111111044883728,0.4066666662693023,0.4550000131130218,1.3046358823776243,604.0,151.0,0.620555579662323,0.379228413105011,0.5837072730064392,0.4201014637947082,0.025000000372529,1.304634928703308,604.0,151.0,0.481700450181961,0.2811720669269562
ipjti6sy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/224_last_only_0.2902.pth,0.503367006778717,0.232638880610466,0.684166669845581,0.9240149855613708,1872.0,208.0,0.613606870174408,0.3088694512844085,0.5032792687416077,0.234425351023674,0.0341666676104068,0.9240149855613708,1872.0,208.0,0.3975356817245483,0.2000714689493179
e738alhz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/213_last_only_0.1426.pth,0.2239057272672653,0.8911110162734985,0.0416666679084301,1.0268172025680542,1523.0,188.0,0.6442592144012451,0.1442533284425735,0.1908871233463287,0.8680031299591064,0.0049999998882412,1.0268172025680542,1523.0,188.0,0.6243343949317932,0.1191773936152458
g6pui75r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/310_last_only_0.3530.pth,0.560606062412262,0.3025000095367431,0.7887499928474426,1.0478724241256714,752.0,188.0,0.6970832943916321,0.390789121389389,0.5229547619819641,0.3072924315929413,0.1099999994039535,1.0478715896606443,752.0,188.0,0.4724308252334595,0.2470599561929702
bliox76o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/104_last_only_0.2939.pth,0.5892255902290344,0.3019230663776397,0.7984615564346313,0.4853412210941314,3564.0,396.0,0.5285753011703491,0.3114500939846039,0.6045909523963928,0.307133287191391,0.0976923108100891,0.4853415191173553,3564.0,396.0,0.2967223823070526,0.1793956607580185
qgd9iurc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/153_last_only_0.2967.pth,0.68855220079422,0.398680567741394,0.4162499904632568,0.4508009254932403,1748.0,437.0,0.4219104945659637,0.2905074059963226,0.703658938407898,0.412619948387146,0.0095833335071802,0.450801283121109,1748.0,437.0,0.2910015285015106,0.2047658264636993
twqcy8tm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/105_last_only_0.3963.pth,0.7171717286109924,0.3131250441074371,0.7518749833106995,0.7507622241973877,2304.0,256.0,0.6052541136741638,0.4340711534023285,0.7003797292709351,0.321140706539154,0.0431249998509883,0.7507625818252563,2304.0,256.0,0.3716760873794555,0.260314404964447
bsst1aeq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/80_last_only_0.3576.pth,0.6262626051902771,0.3573333024978637,0.8109999895095825,0.6696693897247314,2583.0,287.0,0.6126675605773926,0.3836907744407654,0.6154642701148987,0.3623930215835571,0.1369999945163726,0.6696696877479553,2583.0,287.0,0.3896875977516174,0.2398387938737869
s3jprt7l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/62_last_only_0.2527.pth,0.6683501601219177,0.3394047617912292,0.6675000190734863,0.2240036576986313,7722.0,858.0,0.4103028178215027,0.2742259502410888,0.6820849180221558,0.3385602533817291,0.0296428576111793,0.2240037322044372,7722.0,858.0,0.1974022984504699,0.1346451342105865
q02xuv3t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/280_last_only_0.3123.pth,0.6212121248245239,0.4752500355243683,0.7774999737739563,0.3987853825092315,1976.0,494.0,0.5505118370056152,0.3419846296310425,0.6149464845657349,0.4673439860343933,0.1885000020265579,0.398785263299942,1976.0,494.0,0.351543128490448,0.2161802053451538
gxvsu14r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/308_last_only_0.2690.pth,0.6464646458625793,0.3647222518920898,0.6005555391311646,0.4081632792949676,490.0,490.0,0.4578137099742889,0.2959603667259216,0.6287539005279541,0.3850026726722717,0.0311111118644475,0.4081631004810333,490.0,490.0,0.2747589945793152,0.1727557927370071
o69ij5um,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/240_last_only_0.3064.pth,0.6515151262283325,0.3199167251586914,0.8295000195503235,0.3224750459194183,5364.0,596.0,0.4906306266784668,0.3196532726287842,0.6432516574859619,0.3322204053401947,0.2035000026226043,0.3224752247333526,5364.0,596.0,0.2860652208328247,0.1840119212865829
s34bfjhw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/220_last_only_0.3269.pth,0.6178451180458069,0.4345833659172058,0.5231249928474426,0.6650350093841553,2601.0,289.0,0.5409144759178162,0.3342013657093048,0.6377286911010742,0.4365991950035095,0.0193750001490116,0.6650351881980896,2601.0,289.0,0.3736698031425476,0.2382999509572982
di4umy4r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/108_last_only_0.2908.pth,0.7121211886405945,0.4639285206794739,0.7139285802841187,0.1862804889678955,9237.0,1032.0,0.4547125697135925,0.3238104581832886,0.7007248997688293,0.4789061546325683,0.0771428570151329,0.1862803548574447,9237.0,1032.0,0.2474431246519088,0.1733895540237426
zf83o4m0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/105_last_only_0.3258.pth,0.6464646458625793,0.3796527981758117,0.7804166674613953,0.4508009254932403,1748.0,437.0,0.536956787109375,0.3471235930919647,0.6486020088195801,0.388795405626297,0.1924999952316284,0.450801283121109,1748.0,437.0,0.3440322279930115,0.223140001296997
s2wtxnji,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/72_last_only_0.2422.pth,0.691919207572937,0.3739583194255829,0.7016666531562805,0.1506116241216659,5232.0,1308.0,0.408745527267456,0.2828188836574554,0.689678966999054,0.3719226717948913,0.0404166653752327,0.1506115496158599,5232.0,1308.0,0.1876503080129623,0.1294184774160385
b226byk8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/94_last_only_0.3327.pth,0.6902356743812561,0.2796795070171356,0.7526922821998596,0.5064267516136169,1556.0,389.0,0.5129328966140747,0.3540445864200592,0.6819123029708862,0.3012349307537079,0.1034615412354469,0.5064263343811035,1556.0,389.0,0.3037076294422149,0.207101970911026
mb8gqi67,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/75_last_only_0.2323.pth,0.7104377150535583,0.335256427526474,0.556538462638855,0.1601281017065048,1249.0,1249.0,0.3506410121917724,0.2491085976362228,0.6938211917877197,0.3506106734275818,0.0276923067867755,0.1601280272006988,1249.0,1249.0,0.1794770210981369,0.1245249584317207
5huf97sx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/283_last_only_0.2770.pth,0.6902356743812561,0.5147222280502319,0.2616666555404663,0.3840155899524688,2052.0,513.0,0.3868014812469482,0.2669841945171356,0.6826027035713196,0.5080878138542175,0.0077777779661118,0.3840158581733703,2052.0,513.0,0.2999604940414428,0.2047538459300995
iovm5pnx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/68_last_only_0.2557.pth,0.6902356743812561,0.3617360889911651,0.6645833253860474,0.2218468338251114,3552.0,888.0,0.4160554409027099,0.2871763110160827,0.6917501091957092,0.3597404360771179,0.0362499989569187,0.221846804022789,3552.0,888.0,0.2059457600116729,0.1424629986286163
0fka0vzl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/172_last_only_0.2990.pth,0.695286214351654,0.4077380895614624,0.7328571677207947,0.2342449426651001,3364.0,841.0,0.458280086517334,0.3186358213424682,0.67794269323349,0.4378915429115295,0.0874999985098838,0.2342450320720672,3364.0,841.0,0.2532121837139129,0.1716633439064026
5jczz2xf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/148_last_only_0.2294.pth,0.6582491397857666,0.3260897397994995,0.6526923179626465,0.2116402238607406,945.0,945.0,0.3968074321746826,0.2611981630325317,0.6630997657775879,0.3371840119361877,0.0188461542129516,0.2116402983665466,945.0,945.0,0.1892234981060028,0.1254740506410598
8wwzfokg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/77_last_only_0.3026.pth,0.7272727489471436,0.5215625166893005,0.6137499809265137,0.1500466465950012,11509.0,1281.0,0.4284530580043793,0.311602234840393,0.709872305393219,0.5243514776229858,0.0974999964237213,0.1500466912984848,11509.0,1281.0,0.257299393415451,0.1826497167348861
780b70ya,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/105_last_only_0.3350.pth,0.6717171669006348,0.2716666758060455,0.7208333611488342,0.6293930411338806,1252.0,313.0,0.5406310558319092,0.3631511628627777,0.6663790345191956,0.3055627346038818,0.0316666662693023,0.6293929815292358,1252.0,313.0,0.3222074508666992,0.2147122919559478
jkid3yoj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/111_last_only_0.2409.pth,0.5572390556335449,0.2942187488079071,0.7790625095367432,0.3970973491668701,4356.0,484.0,0.490126222372055,0.2731174826622009,0.5578184127807617,0.2889725267887115,0.1009375005960464,0.3970972597599029,4356.0,484.0,0.2623357772827148,0.1463357210159301
jv60zfan,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/124_last_only_0.1826.pth,0.2979798018932342,0.9929629564285278,0.0,0.8433941006660461,1832.0,229.0,0.6121190786361694,0.1823991239070892,0.2799447774887085,0.988917350769043,0.0,0.8433943390846252,1832.0,229.0,0.610770583152771,0.1709820330142974
dzbdptcd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/325_last_only_0.1949.pth,0.3030303120613098,0.4988333880901336,0.4099999964237213,0.9467740058898926,1827.0,203.0,0.6185358166694641,0.1874351054430008,0.261477380990982,0.4985754489898681,0.0120000001043081,0.9467735886573792,1827.0,203.0,0.4857829809188843,0.1270212680101394
zhwyk0cx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/294_last_only_0.2899.pth,0.6632996797561646,0.2831944525241852,0.6462500095367432,0.502512514591217,398.0,398.0,0.4773190021514892,0.3166055381298065,0.6251294612884521,0.3049449026584625,0.0191666670143604,0.5025123953819275,398.0,398.0,0.2755413353443146,0.1722490042448043
qm5y58hu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/218_last_only_0.2680.pth,0.6262626051902771,0.3404166996479034,0.5616666674613953,0.4524886906147003,442.0,442.0,0.451524019241333,0.2827726006507873,0.6327235102653503,0.3510282039642334,0.0133333336561918,0.452488511800766,442.0,442.0,0.2722833752632141,0.1722800880670547
jcso6xeb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/294_last_only_0.1617.pth,0.4797979891300201,0.3287500143051147,0.5358333587646484,0.2267573624849319,882.0,882.0,0.3637802600860595,0.1745410412549972,0.4811874330043793,0.3307402431964874,0.016666667535901,0.2267572730779647,882.0,882.0,0.1913880556821823,0.0920935273170471
bxwo7lng,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/221_last_only_0.1647.pth,0.4326599240303039,0.57833331823349,0.2165624946355819,0.380952388048172,525.0,525.0,0.3919494152069092,0.169580802321434,0.4133586585521698,0.5620713233947754,0.0043750000186264,0.3809526562690735,525.0,525.0,0.3157996535301208,0.130538523197174
w78ygixk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/251_last_only_0.2753.pth,0.5319865345954895,0.3944444060325622,0.4600000083446502,0.7633587718009949,262.0,262.0,0.5392677783966064,0.2868832051753998,0.5260614156723022,0.4275749027729034,0.0,0.763359010219574,262.0,262.0,0.3969779908657074,0.2088347971439361
srvl1ca1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/292_last_only_0.1829.pth,0.4208754301071167,0.4238333702087402,0.5090000033378601,0.4819277226924896,415.0,415.0,0.4715870320796966,0.1984793990850448,0.4064549505710602,0.4310705661773681,0.0750000029802322,0.4819278419017792,415.0,415.0,0.3293328285217285,0.1338589638471603
elvu3kh5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/89_last_only_0.2452.pth,0.6380471587181091,0.3331249952316284,0.3687500059604645,0.4149377644062042,482.0,482.0,0.3722709119319916,0.2375264018774032,0.6467034816741943,0.3288949728012085,0.0112500004470348,0.4149379432201385,482.0,482.0,0.2516943216323852,0.1627715975046157
g51tllwz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/61_last_only_0.3175.pth,0.6565656661987305,0.4758333563804626,0.387499988079071,0.5933734774589539,1328.0,332.0,0.4855689406394958,0.3188078999519348,0.6727649569511414,0.4559646546840668,0.0074999998323619,0.593373715877533,1328.0,332.0,0.3522794842720032,0.237001284956932
vpjhv0tc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/102_last_only_0.3963.pth,0.6632996797561646,0.3016666769981384,0.7540000081062317,0.8658008575439453,231.0,231.0,0.6404892206192017,0.4248363077640533,0.6461856961250305,0.3531468510627746,0.0900000035762786,0.865800142288208,231.0,231.0,0.436315655708313,0.2819409370422363
c13bsubu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/315_last_only_0.3843.pth,0.624579131603241,0.4649999737739563,0.3849999904632568,1.2709676027297974,620.0,155.0,0.6166666150093079,0.3851571083068847,0.6240938901901245,0.4661331474781036,0.0099999997764825,1.2709680795669556,620.0,155.0,0.4920443594455719,0.3070818781852722
p12d0ec2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/62_last_only_0.4151.pth,0.6616161465644836,0.3994444906711578,0.5516666769981384,1.0260416269302368,768.0,192.0,0.6503703594207764,0.4302955269813537,0.6610286235809326,0.4030403196811676,0.0350000001490116,1.026042103767395,768.0,192.0,0.479346752166748,0.3168619275093078
c0vpyjbw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/82_last_only_0.2589.pth,0.631313145160675,0.453125,0.3137499988079071,0.4592074453830719,1716.0,429.0,0.4086941480636596,0.2580139935016632,0.632033109664917,0.4588139653205871,0.0049999998882412,0.4592075049877167,1716.0,429.0,0.3076738119125366,0.1944600343704223
uggatnyf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/137_last_only_0.3296.pth,0.7037037014961243,0.4236458241939544,0.3000000119209289,0.6746575236320496,1168.0,292.0,0.4661011099815368,0.327997088432312,0.703658938407898,0.4398056268692016,0.0099999997764825,0.6746573448181152,1168.0,292.0,0.3748210072517395,0.2637461423873901
rf62winc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/39_last_only_0.2796.pth,0.3872053921222687,0.5074999928474426,0.7549999952316284,1.2847267389297483,1268.0,150.0,0.7541666030883789,0.2920173704624176,0.3843631446361542,0.5287420153617859,0.1299999952316284,1.2847265005111694,1268.0,150.0,0.552914023399353,0.2125197798013687
lbhjdh5r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/168_last_only_0.3434.pth,0.6127946376800537,0.2456944584846496,0.5183333158493042,0.9467740058898926,1827.0,203.0,0.5702672600746155,0.3494567275047302,0.6033828258514404,0.2876898646354675,0.040833331644535,0.9467735886573792,1827.0,203.0,0.4250989556312561,0.2564974129199981
lgkl2sag,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/109_last_only_0.3674.pth,0.6986532211303711,0.3579166531562805,0.375,0.8810572624206543,227.0,227.0,0.5379912853240967,0.3758693337440491,0.7079737782478333,0.3985978960990906,0.0125000001862645,0.881057620048523,227.0,227.0,0.4307185113430023,0.3049374222755432
ey9kuaqd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/252_last_only_0.2722.pth,0.7003366947174072,0.3997619152069092,0.2221428602933883,0.5184211134910583,1520.0,380.0,0.3801086544990539,0.2662040293216705,0.6958922743797302,0.4120982885360718,0.0007142857066355,0.5184211134910583,1520.0,380.0,0.3104112446308136,0.2160127907991409
zofs473z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/208_last_only_0.4052.pth,0.6902356743812561,0.4883332848548889,0.2750000059604645,0.8776033520698547,1971.0,219.0,0.5469788908958435,0.3775443434715271,0.6989989876747131,0.4954613447189331,0.0,0.8776028156280518,1971.0,219.0,0.4576880633831024,0.3199234902858734
1ts0son1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/92_last_only_0.3062.pth,0.7037037014961243,0.3843333721160888,0.6269999742507935,0.3703703582286834,540.0,540.0,0.4605679214000702,0.3241033554077148,0.705902636051178,0.4030382931232452,0.0410000011324882,0.3703702986240387,540.0,540.0,0.2714695334434509,0.1916310638189315
9meth0rs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/119_last_only_0.2656.pth,0.7255892157554626,0.460500031709671,0.296999990940094,0.4004065096378326,1968.0,492.0,0.3859688639640808,0.2800548374652862,0.7241974472999573,0.4578935503959656,0.0070000002160668,0.4004064202308655,1968.0,492.0,0.2884333431720733,0.2088826894760131
a0gl75k3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/270_last_only_0.3182.pth,0.6111111044883728,0.2947916686534881,0.6974999904632568,0.680272102355957,294.0,294.0,0.5575212836265564,0.3407074511051178,0.5895754098892212,0.3165470063686371,0.0387500002980232,0.680271565914154,294.0,294.0,0.3451895415782928,0.2035152614116668
qbpqe7or,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/104_last_only_0.3242.pth,0.6296296119689941,0.7172618508338928,0.1714285761117935,0.461893767118454,433.0,433.0,0.4501947164535522,0.2834559381008148,0.6287539005279541,0.7299093008041382,0.0049999998882412,0.4618935286998749,433.0,433.0,0.3989343047142029,0.2508315145969391
ruog9o8l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/210_last_only_0.2943.pth,0.5185185074806213,0.3966666758060455,0.3499999940395355,1.193758487701416,1449.0,161.0,0.5822222232818604,0.3018929958343506,0.5065585374832153,0.4339346289634704,0.0099999997764825,1.193758845329285,1449.0,161.0,0.481311559677124,0.2438124865293502
s995577r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/63_last_only_0.3421.pth,0.7222222089767456,0.5263094902038574,0.2892857193946838,0.454362004995346,3807.0,423.0,0.4233191013336181,0.3057304620742798,0.7240248322486877,0.5628403425216675,0.002142857061699,0.4543623030185699,3807.0,423.0,0.3397818505764007,0.2460104972124099
cdzklzrz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/105_last_only_0.3623.pth,0.5909090638160706,0.4383333623409271,0.4799999892711639,1.1193181276321411,704.0,176.0,0.6394444704055786,0.3778535425662994,0.600448727607727,0.4431608617305755,0.0199999995529651,1.119318962097168,704.0,176.0,0.4877202808856964,0.2928510308265686
gj7ofdbg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/101_project_0.3768.pth,0.7289562225341797,0.4893055260181427,0.4791666567325592,0.5917159914970398,338.0,338.0,0.5200627446174622,0.3791029751300812,0.7311011552810669,0.4744946360588074,0.0175000000745058,0.5917162895202637,338.0,338.0,0.3612370193004608,0.2641007900238037
q3vaigeg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/101_last_only_0.3444.pth,0.6178451180458069,0.5644444227218628,0.6025000214576721,0.645901620388031,1220.0,305.0,0.604282021522522,0.3733527064323425,0.6109768748283386,0.5258480310440063,0.0758333355188369,0.6459011435508728,1220.0,305.0,0.4158608317375183,0.2540813386440277
y422k4vx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/106_last_only_0.3129.pth,0.6161616444587708,0.4451923072338104,0.3369230628013611,0.7626790404319763,2268.0,252.0,0.5149314403533936,0.3172810077667236,0.6304798126220703,0.4569269120693207,0.0049999998882412,0.7626789808273315,2268.0,252.0,0.4082019925117492,0.2573631107807159
5q8ee0q1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/96_last_only_0.3155.pth,0.6498316526412964,0.4435416460037231,0.643750011920929,0.5128205418586731,390.0,390.0,0.5333707332611084,0.3466011881828308,0.6517086625099182,0.4554133713245392,0.0462500005960464,0.5128207802772522,390.0,390.0,0.3381614089012146,0.2203827202320099
00gijevq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/43_last_only_0.2762.pth,0.691919207572937,0.4332291781902313,0.7137500047683716,0.193326786160469,4076.0,1019.0,0.4467687010765075,0.3091278374195099,0.6879530549049377,0.4179504811763763,0.0662499964237213,0.1933268904685974,4076.0,1019.0,0.2258424460887909,0.1553689986467361
qldiib46,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/110_last_only_0.3170.pth,0.7222222089767456,0.5101667046546936,0.2029999941587448,0.5950313210487366,2907.0,323.0,0.4360660016536712,0.3149365484714508,0.7217811346054077,0.5400890707969666,0.0149999996647238,0.5950316190719604,2907.0,323.0,0.3833735585212707,0.2767117917537689
9x270wuz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/244_last_only_0.2642.pth,0.7289562225341797,0.4569871723651886,0.493461549282074,0.264900654554367,755.0,755.0,0.4051164984703064,0.2953121960163116,0.7008974552154541,0.4740589261054992,0.0134615385904908,0.2649004459381103,755.0,755.0,0.250806987285614,0.1757899820804596
b1qn9um5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/265_last_only_0.2112.pth,0.4427609443664551,0.4665104150772095,0.7562500238418579,0.3157050907611847,2496.0,624.0,0.5128218531608582,0.2270574867725372,0.4057645797729492,0.4859790802001953,0.1418749988079071,0.3157051205635071,2496.0,624.0,0.3145197331905365,0.1276209652423858
x4rmyjgj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/79_last_only_0.3051.pth,0.5875421166419983,0.309166669845581,0.7542856931686401,0.6314101815223694,1248.0,312.0,0.5649542212486267,0.33193439245224,0.5771487951278687,0.2990800142288208,0.1064285710453987,0.6314102411270142,1248.0,312.0,0.3456396460533142,0.1994855105876922
hv933hb2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/122_last_only_0.3152.pth,0.7121211886405945,0.4198809266090393,0.334285706281662,0.5931949019432068,2916.0,324.0,0.4491205215454101,0.3198282420635223,0.7005522847175598,0.4165825545787811,0.0049999998882412,0.5931947827339172,2916.0,324.0,0.3382591009140014,0.2369681894779205
oloja50r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/26_last_only_0.3640.pth,0.6616161465644836,0.5912500023841858,0.7862499952316284,0.4096272885799408,3281.0,474.0,0.5957090854644775,0.3941307365894317,0.6346220374107361,0.5735259056091309,0.1812500059604644,0.4096273779869079,3281.0,474.0,0.3881344497203827,0.2463186681270599
kijr3avn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/305_last_only_0.1412.pth,0.2643097639083862,0.9376667141914368,0.0209999997168779,0.6006006598472595,333.0,333.0,0.5197558403015137,0.1373765468597412,0.2557818293571472,0.9269450306892396,0.0,0.6006008386611938,333.0,333.0,0.5091819763183594,0.1302395015954971
nt8cq6yr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/93_last_only_0.2752.pth,0.6043770909309387,0.3309722244739532,0.6899999976158142,0.4299667179584503,4023.0,447.0,0.4836463332176208,0.2923047542572021,0.6116672158241272,0.335593044757843,0.0520833320915699,0.4299665689468384,4023.0,447.0,0.2725476622581482,0.1667084693908691
phisrcgk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/63_last_only_0.2983.pth,0.7087541818618774,0.445416659116745,0.2845000028610229,0.4539170563220978,1736.0,434.0,0.3946112394332886,0.2796823680400848,0.7188470959663391,0.4593505561351776,0.0089999996125698,0.453916996717453,1736.0,434.0,0.3074225187301636,0.220989778637886
9rcdhxwz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/21_last_only_0.2831.pth,0.5791245698928833,0.5071666836738586,0.7609999775886536,0.3262642621994018,613.0,613.0,0.5314769744873047,0.3077913820743561,0.5479806661605835,0.5141467452049255,0.1059999987483024,0.3262642025947571,613.0,613.0,0.3154703378677368,0.1728716492652893
vf97eixu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/102_last_only_0.2554.pth,0.4865319728851318,0.9557576179504396,0.0099999997764825,0.6896552443504333,290.0,290.0,0.5518043041229248,0.26847043633461,0.4630652368068695,0.9500961303710938,0.0,0.6896552443504333,290.0,290.0,0.5465838313102722,0.2531039714813232
j7y7hevb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/132_project_0.3812.pth,0.7205387353897095,0.3958333432674408,0.3583333194255829,0.9205607771873474,856.0,214.0,0.5582424998283386,0.4022353589534759,0.731964111328125,0.433560848236084,0.0049999998882412,0.92056006193161,856.0,214.0,0.4530403316020965,0.3316092491149902
pautl18m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/239_last_only_0.2663.pth,0.5,1.0,0.0,0.5828402638435364,1352.0,338.0,0.5276134014129639,0.2638067007064819,0.5008629560470581,0.9999849200248718,0.0,0.582840085029602,1352.0,338.0,0.527608335018158,0.2642594575881958
rl964qvq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/52_last_only_0.2736.pth,0.6447811722755432,0.567187488079071,0.3271875083446502,0.341376781463623,5067.0,563.0,0.4119172692298889,0.2655965089797973,0.6496375799179077,0.5863901972770691,0.0081249997019767,0.3413770496845245,5067.0,563.0,0.3119640946388244,0.2026636004447937
u3ifskm2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/312_last_only_0.2927.pth,0.4579124450683594,0.947499930858612,0.0149999996647238,1.026897430419922,1324.0,189.0,0.6541666388511658,0.2995510399341583,0.4399378597736358,0.9550118446350098,0.0,1.026897430419922,1324.0,189.0,0.6516706347465515,0.286694586277008
t17ujc0n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/164_last_only_0.3339.pth,0.6936026811599731,0.3807142972946167,0.3607142865657806,0.6523179411888123,1208.0,302.0,0.4645821750164032,0.3222354352474212,0.6907145380973816,0.4087163805961609,0.0078571429476141,0.652317464351654,1208.0,302.0,0.3562969863414764,0.2460995018482208
y8nxupe5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/61_project_0.3134.pth,0.695286214351654,0.4507639110088348,0.3895833194255829,0.4816920459270477,3591.0,399.0,0.4406797587871551,0.3063985705375671,0.6805315613746643,0.4863984584808349,0.0154166668653488,0.4816918075084686,3591.0,399.0,0.3278356790542602,0.2231025248765945
j0fl4wom,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/46_last_only_0.3292.pth,0.691919207572937,0.5596667528152466,0.2865000069141388,0.4966282546520233,3483.0,387.0,0.4475983381271362,0.3097018897533417,0.7012426853179932,0.5457168817520142,0.0,0.496627926826477,3483.0,387.0,0.3474482893943786,0.243645578622818
w44e6agl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/63_last_only_0.2996.pth,0.7121211886405945,0.6093055009841919,0.2025000005960464,0.4151082336902618,4167.0,463.0,0.4089712500572204,0.2912370860576629,0.7088367342948914,0.6274220943450928,0.0012499999720603,0.4151082336902618,4167.0,463.0,0.3479267954826355,0.2466232925653457
snr7w3f8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/199_last_only_0.3699.pth,0.6565656661987305,0.3958333730697632,0.5224999785423279,0.8716813921928406,904.0,226.0,0.5966715812683105,0.3917540609836578,0.6380738615989685,0.4084769785404205,0.0149999996647238,0.871681272983551,904.0,226.0,0.431719422340393,0.2754688858985901
dczjs4n5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/22_last_only_0.3509.pth,0.5976430773735046,0.5683333873748779,0.781499981880188,0.4471074044704437,1490.0,442.0,0.5989803075790405,0.3579764366149902,0.5935450196266174,0.6078239679336548,0.1940000057220459,0.4471073448657989,1490.0,442.0,0.4163104295730591,0.2470989823341369
pf5nzxha,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/109_last_only_0.2594.pth,0.6531986594200134,0.3442592620849609,0.5172222256660461,0.3745318353176117,534.0,534.0,0.4120044708251953,0.2691207826137543,0.6741456389427185,0.3650651574134826,0.0072222221642732,0.374532014131546,534.0,534.0,0.2489398121833801,0.1678216904401779
ykjjnti6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/26_last_only_0.3452.pth,0.6582491397857666,0.5726666450500488,0.7664999961853027,0.3492257595062256,1885.0,566.0,0.562797486782074,0.370460957288742,0.6456679105758667,0.5502498745918274,0.2179999947547912,0.3492259383201599,1885.0,566.0,0.3724919259548187,0.2405060827732086
rczvmbo9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/48_last_only_0.2579.pth,0.6565656661987305,0.5656547546386719,0.2410714328289032,0.3456747233867645,5004.0,556.0,0.3841336667537689,0.2522089779376983,0.6503279209136963,0.5613875985145569,0.0,0.3456745743751526,5004.0,556.0,0.3023540675640106,0.1966292858123779
334mz6g5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/119_last_only_0.3574.pth,0.6548821330070496,0.3545833230018616,0.7508333325386047,0.6153846383094788,325.0,325.0,0.5736004710197449,0.3756406903266907,0.6594753265380859,0.3460229039192199,0.1333333402872085,0.6153846979141235,325.0,325.0,0.364913672208786,0.2406515628099441
d6rdlcpp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/184_last_only_0.2888.pth,0.6969696879386902,0.3445833623409271,0.4908333420753479,0.5208333134651184,384.0,384.0,0.4520833492279053,0.3150883913040161,0.7043493390083313,0.3565015792846679,0.0016666667070239,0.5208335518836975,384.0,384.0,0.2930006086826324,0.206374779343605
6r7h673b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/138_last_only_0.3601.pth,0.680134654045105,0.309166669845581,0.7799999713897705,0.6253967881202698,1260.0,315.0,0.5715211629867554,0.3887113630771637,0.6900241374969482,0.3347004354000091,0.0825000032782554,0.6253967881202698,1260.0,315.0,0.3475323915481567,0.2398057430982589
slctic28,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/120_last_only_0.3339.pth,0.680134654045105,0.3589583337306976,0.7993749976158142,0.5390835404396057,371.0,371.0,0.5658056139945984,0.3848240077495575,0.6884708404541016,0.3149331212043762,0.0787499994039535,0.5390835404396057,371.0,371.0,0.310922235250473,0.2140608876943588
sft095n5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/8axggb8o/89_last_only_0.3504.pth,0.6464646458625793,0.4520833492279053,0.4300000071525574,0.7718679308891296,2241.0,249.0,0.5513171553611755,0.3564070463180542,0.6399723887443542,0.4471023082733154,0.0112500004470348,0.7718683481216431,2241.0,249.0,0.4100735783576965,0.2624357640743255


==> data/eval/run_report_latest-evaluated-aedowagf_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
7lspcd1z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/291_last_only_0.3744.pth,0.5841751098632812,0.4908333122730255,0.4399999976158142,1.1045695543289185,1566.0,174.0,0.6436111330986023,0.3759815990924835,0.5711080431938171,0.4896270632743835,0.0199999995529651,1.1045693159103394,1566.0,174.0,0.5032090544700623,0.2873867452144623
95p58vzm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/22_last_only_0.3818.pth,0.5942760705947876,0.6640384793281555,0.8100000023841858,0.44472536444664,3138.0,436.0,0.6395879983901978,0.3800918459892273,0.5704177021980286,0.665692150592804,0.2980769276618957,0.4447251558303833,3138.0,436.0,0.4694980978965759,0.2678100168704986
9sm1yw8u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/158_last_only_0.4105.pth,0.6111111044883728,0.4824999868869781,0.5,1.193758487701416,1449.0,161.0,0.6608332991600037,0.403842568397522,0.6032102108001709,0.4840111136436462,0.025000000372529,1.193758845329285,1449.0,161.0,0.503003716468811,0.3034169673919678
eqgdd6pu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/26_last_only_0.3674.pth,0.5942760705947876,0.6257639527320862,0.8066666722297668,0.4180903732776642,3294.0,464.0,0.6168403625488281,0.3665734529495239,0.6047635674476624,0.620738685131073,0.2908333241939544,0.4180906414985657,3294.0,464.0,0.4432209134101867,0.2680438458919525
x3l5rnoq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/121_last_only_0.4958.pth,0.7457912564277649,0.4519444406032562,0.6650000214576721,0.869661271572113,1989.0,221.0,0.6622018814086914,0.4938643872737884,0.7455989122390747,0.4533838927745819,0.0466666668653488,0.8696606159210205,1989.0,221.0,0.4565703868865967,0.3404183983802795
pwpa579s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3797.pth,0.6228955984115601,0.6231250166893005,0.8266666531562805,0.3871969878673553,3561.0,501.0,0.6123296022415161,0.3814174234867096,0.6246116757392883,0.5998803377151489,0.2629166543483734,0.3871969580650329,3561.0,501.0,0.4166646599769592,0.2602536082267761
iu1psysv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3672.pth,0.5959596037864685,0.5247222185134888,0.800000011920929,0.524194061756134,2839.0,369.0,0.6163054704666138,0.3672931492328644,0.6171901822090149,0.5526624321937561,0.1516666710376739,0.5241943001747131,2839.0,369.0,0.4095078110694885,0.252744197845459
ht29csr4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/76_last_only_0.4527.pth,0.7340067625045776,0.4008333683013916,0.6608333587646484,0.7880000472068787,1000.0,250.0,0.6165556311607361,0.4525560140609741,0.7326544523239136,0.4396956861019134,0.0225000008940696,0.7879995107650757,1000.0,250.0,0.4167317748069763,0.3053203821182251
17gobyxn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/239_last_only_0.4617.pth,0.7037037014961243,0.4749999940395355,0.6575000286102295,0.824871838092804,2097.0,233.0,0.6524572968482971,0.4591366052627563,0.6974456310272217,0.4886001348495483,0.0425000004470348,0.8248714208602905,2097.0,233.0,0.45199054479599,0.3152388334274292
hc48uwon,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/128_last_only_0.3660.pth,0.6969696879386902,0.3876388967037201,0.5558333396911621,0.6006097793579102,2880.0,320.0,0.5146940350532532,0.3587261438369751,0.6863996982574463,0.3956810534000397,0.0066666668280959,0.600609302520752,2880.0,320.0,0.334318995475769,0.2294764518737793
8vdjjch6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/26_last_only_0.2766.pth,0.5067340135574341,0.5793229341506958,0.7925000190734863,0.277131050825119,4383.0,703.0,0.5496513843536377,0.2785270512104034,0.5238177180290222,0.5814915299415588,0.2281250059604644,0.277131050825119,4383.0,703.0,0.3622491955757141,0.1897525489330291
5qali4wb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/34_last_only_0.4492.pth,0.7154881954193115,0.5955952405929565,0.8014285564422607,0.4856822490692138,2919.0,399.0,0.6275687217712402,0.4490180015563965,0.7115982174873352,0.6091920733451843,0.2392857074737548,0.4856820404529571,2919.0,399.0,0.4447199702262878,0.3164619505405426
yr67f7k7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/121_last_only_0.3607.pth,0.7087541818618774,0.4473333060741424,0.5889999866485596,0.4902937114238739,3528.0,392.0,0.5088757276535034,0.3606677949428558,0.7255781888961792,0.4241268336772918,0.0320000015199184,0.4902935326099396,3528.0,392.0,0.3154734671115875,0.228900671005249
nfkr6vje,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/22_last_only_0.3804.pth,0.6363636255264282,0.5866667032241821,0.7981818318367004,0.4063028395175934,3284.0,478.0,0.5970504283905029,0.3799411654472351,0.6196064949035645,0.5929312109947205,0.2777272760868072,0.4063028991222381,3284.0,478.0,0.4256537854671478,0.2637378573417663
bgx97qju,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/105_last_only_0.4229.pth,0.6498316526412964,0.5450000166893005,0.4000000059604645,1.1863898038864136,1458.0,162.0,0.6483333706855774,0.4213075339794159,0.6318605542182922,0.5469422340393066,0.0149999996647238,1.1863895654678345,1458.0,162.0,0.520647406578064,0.328976571559906
xasaf732,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/177_last_only_0.3716.pth,0.7121211886405945,0.429166704416275,0.5116666555404663,0.6024925708770752,2871.0,319.0,0.514441967010498,0.3663450181484222,0.7245426177978516,0.4437338709831238,0.0233333334326744,0.6024928689002991,2871.0,319.0,0.3565200269222259,0.2583139538764953
4zlojoxu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/26_last_only_0.3507.pth,0.6144781112670898,0.6469270586967468,0.7787500023841858,0.3023535907268524,2127.0,654.0,0.5760102272033691,0.3539456725120544,0.635657548904419,0.6278836727142334,0.3018749952316284,0.3023535907268524,2127.0,654.0,0.410704106092453,0.2610671520233154
h5f9hm1p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/280_last_only_0.1212.pth,0.2138047069311142,0.3575000464916229,0.3650000095367431,1.4028841257095337,1233.0,137.0,0.5741667151451111,0.1227595433592796,0.206420436501503,0.3670500814914703,0.0149999996647238,1.4028847217559814,1233.0,137.0,0.4606833457946777,0.0950944572687149
5nnnx90g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/25_last_only_0.3583.pth,0.5521885752677917,0.5768333673477173,0.8140000104904175,0.5400367379188538,2790.0,358.0,0.643623411655426,0.3554014861583709,0.5548843741416931,0.6192981004714966,0.2739999890327453,0.5400370359420776,2790.0,358.0,0.4777783751487732,0.2651117444038391
rrowsra7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/90_last_only_0.3972.pth,0.7121211886405945,0.3563888967037201,0.574999988079071,0.7462120652198792,1056.0,264.0,0.5592002868652344,0.3982183635234833,0.7233344912528992,0.3862319588661194,0.0216666664928197,0.7462120652198792,1056.0,264.0,0.3847035765647888,0.2782693803310394
fynrv288,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/35_last_only_0.3984.pth,0.5707070827484131,0.5137500166893005,0.7950000166893005,0.7979584336280823,1944.0,242.0,0.7022361755371094,0.4007711708545685,0.5888850688934326,0.5388519167900085,0.1749999970197677,0.7979584336280823,1944.0,242.0,0.503936767578125,0.2967608273029327
voo3vwz7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/37_last_only_0.4010.pth,0.6818181872367859,0.5947436094284058,0.7811538577079773,0.3644840717315674,3630.0,533.0,0.5801271796226501,0.395541250705719,0.6984812021255493,0.615094006061554,0.2911538481712341,0.3644841313362121,3630.0,533.0,0.4235773086547851,0.2958607971668243
l356o4vl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/38_last_only_0.3465.pth,0.6464646458625793,0.5451041460037231,0.7778124809265137,0.2858303487300873,2212.0,692.0,0.536249041557312,0.3466660380363464,0.6546427607536316,0.5488561987876892,0.2471874952316284,0.285830408334732,2212.0,692.0,0.3606247305870056,0.2360803633928299
ungqnrk7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/64_last_only_0.3042.pth,0.7272727489471436,0.4755555093288421,0.324999988079071,0.4511622488498688,3834.0,426.0,0.4172392785549164,0.3034467697143554,0.7362788915634155,0.476153552532196,0.0016666667070239,0.4511623084545135,3834.0,426.0,0.3096608519554138,0.227996751666069
uys8fo6f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/24_last_only_0.4660.pth,0.7239057421684265,0.6290277242660522,0.7925000190734863,0.5148307681083679,2834.0,376.0,0.6454528570175171,0.4672470390796661,0.7027959823608398,0.6510448455810547,0.2866666615009308,0.5148310661315918,2834.0,376.0,0.4841808676719665,0.3402803540229797
tafmhhxc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/229_last_only_0.1542.pth,0.2626262605190277,0.3412500023841858,0.7537500262260437,0.660464346408844,2619.0,291.0,0.5851547718048096,0.1536770164966583,0.2566448152065277,0.3396307826042175,0.0662499964237213,0.6604648232460022,2619.0,291.0,0.3554485440254211,0.0912240222096443
ha5monn6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/134_last_only_0.3659.pth,0.5976430773735046,0.4641666710376739,0.3849999904632568,1.2399684190750122,1395.0,155.0,0.6163888573646545,0.3683805465698242,0.5698999166488647,0.4586490392684936,0.0049999998882412,1.2399680614471436,1395.0,155.0,0.4878830015659332,0.2780444920063019
wxm5tgp9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/25_last_only_0.3534.pth,0.6077440977096558,0.6431111693382263,0.7799999713897705,0.3272887468338012,1999.0,604.0,0.583466649055481,0.3545984029769897,0.6308249831199646,0.6278287768363953,0.2683333456516266,0.327288806438446,1999.0,604.0,0.4078169763088226,0.2572611272335052
alv4l9np,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/223_last_only_0.3357.pth,0.6397306323051453,0.4670833349227905,0.3675000071525574,0.737827718257904,1068.0,267.0,0.524137020111084,0.3353064954280853,0.6613738536834717,0.4700157046318054,0.0099999997764825,0.7378274202346802,1068.0,267.0,0.4059476852416992,0.2684831917285919
4v74rwso,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/296_last_only_0.3273.pth,0.6262626051902771,0.3104166686534881,0.5199999809265137,0.721611738204956,1092.0,273.0,0.5173428058624268,0.3239924609661102,0.623921275138855,0.3472659289836883,0.0225000008940696,0.7216113805770874,1092.0,273.0,0.3637924790382385,0.2269778698682785
1g4obhgz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/153_last_only_0.3667.pth,0.744107723236084,0.5216667056083679,0.2683333456516266,0.7065997123718262,2448.0,272.0,0.4988666176795959,0.371210515499115,0.7399033308029175,0.5265513062477112,0.0216666664928197,0.7066000699996948,2448.0,272.0,0.4182727038860321,0.3094813525676727
2j1w4zhg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/226_last_only_0.2887.pth,0.5202020406723022,0.3736666738986969,0.5260000228881836,0.7626790404319763,2268.0,252.0,0.5541152954101562,0.2882519066333771,0.5248532891273499,0.3536567687988281,0.0130000002682209,0.7626789808273315,2268.0,252.0,0.3764452636241913,0.1975785344839096
rq44dkkt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/54_last_only_0.2761.pth,0.6700336933135986,0.6060185432434082,0.1694444417953491,0.4554386436939239,3798.0,422.0,0.4103005528450012,0.2749151885509491,0.6945115923881531,0.6128159165382385,0.0038888889830559,0.4554386436939239,3798.0,422.0,0.3573811650276184,0.2482053637504577
o53w65a3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/306_last_only_0.3342.pth,0.5521885752677917,0.3933333456516266,0.4149999916553497,1.2241727113723757,1413.0,157.0,0.6027777791023254,0.332846999168396,0.5265792012214661,0.4065198004245758,0.0149999996647238,1.2241735458374023,1413.0,157.0,0.4738399088382721,0.2495142370462417
speuhxld,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/94_last_only_0.2368.pth,0.6936026811599731,0.4834615290164947,0.3326922953128814,0.2145034819841385,8064.0,896.0,0.3435524404048919,0.2382888942956924,0.6971004605293274,0.4846961498260498,0.0149999996647238,0.2145033776760101,8064.0,896.0,0.2380665242671966,0.1659562885761261
h0bp5wh4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/47_last_only_0.3241.pth,0.7188552021980286,0.5358333587646484,0.4521428644657135,0.3565771877765655,4851.0,539.0,0.448184460401535,0.3221797347068786,0.7064204216003418,0.5376717448234558,0.02357142791152,0.3565770983695984,4851.0,539.0,0.3059400916099548,0.2161223292350769
x3jrff28,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/170_last_only_0.3680.pth,0.6868686676025391,0.395000010728836,0.5674999952316284,0.660464346408844,2619.0,291.0,0.5409881472587585,0.3715878129005432,0.6751812100410461,0.3781772255897522,0.0149999996647238,0.6604648232460022,2619.0,291.0,0.3512140214443207,0.2371331006288528
jf5o1414,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/265_last_only_0.1670.pth,0.3097642958164215,0.3252083659172058,0.7237499952316284,0.5479452013969421,365.0,365.0,0.5323011875152588,0.1648879051208496,0.3091128766536712,0.3319332897663116,0.2437500059604644,0.5479450821876526,365.0,365.0,0.3745428025722503,0.1157760024070739
gchz58hr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/67_last_only_0.2810.pth,0.7154881954193115,0.4685185551643371,0.4072222113609314,0.3112164437770843,2532.0,633.0,0.3956523835659027,0.2830846011638641,0.7324818968772888,0.4835365116596222,0.0072222221642732,0.3112163841724396,2532.0,633.0,0.2673250436782837,0.1958107501268386
boscpl0d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/169_project_0.3744.pth,0.6582491397857666,0.4016666412353515,0.4650000035762787,0.8356309533119202,2070.0,230.0,0.5674325227737427,0.3735119700431824,0.6413531303405762,0.4188405275344848,0.0149999996647238,0.8356313109397888,2070.0,230.0,0.423157274723053,0.2713932394981384
lfqb7omk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/303_last_only_0.2266.pth,0.5858585834503174,0.574513852596283,0.2066666632890701,0.3680144846439361,3181.0,530.0,0.3830650448799133,0.2244219481945037,0.5942354202270508,0.5818303227424622,0.0,0.3680146038532257,3181.0,530.0,0.3166149854660034,0.1881438344717025
bx02ie6n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/32_last_only_0.4253.pth,0.6077440977096558,0.5350000262260437,0.7975000143051147,0.7935709357261658,2021.0,243.0,0.708690345287323,0.4307023882865906,0.6059716939926147,0.5461761951446533,0.1624999940395355,0.7935712337493896,2021.0,243.0,0.5007491707801819,0.3034398257732391
ltn1uta7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/268_last_only_0.3011.pth,0.5168350338935852,0.332500010728836,0.4199999868869781,1.1129943132400513,708.0,177.0,0.5841666460037231,0.3019177913665771,0.5008629560470581,0.3314746022224426,0.0049999998882412,1.112994909286499,708.0,177.0,0.4454915225505829,0.2231301963329315
l9z7erzg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/25_last_only_0.3850.pth,0.6144781112670898,0.6187499761581421,0.78125,0.471043974161148,3088.0,411.0,0.6236813068389893,0.3832385241985321,0.6085605621337891,0.6337288022041321,0.262499988079071,0.47104412317276,3088.0,411.0,0.4557576179504394,0.2773561179637909
i825gu4s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/306_last_only_0.3410.pth,0.5336700081825256,0.5125000476837158,0.395000010728836,1.2728153467178345,1359.0,151.0,0.6358333230018616,0.3393251597881317,0.5274421572685242,0.5295326113700867,0.0,1.272815227508545,1359.0,151.0,0.5098442435264587,0.2689133584499359
8e1kbkgt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/30_last_only_0.3844.pth,0.6531986594200134,0.6041145920753479,0.8168749809265137,0.3632843196392059,3595.0,535.0,0.5947579741477966,0.3884951174259186,0.6508457064628601,0.5972605347633362,0.2909375131130218,0.3632843792438507,3595.0,535.0,0.4171608388423919,0.2715073525905609
6j81ae55,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/119_last_only_0.3530.pth,0.6531986594200134,0.4386667013168335,0.5789999961853027,0.6062937378883362,2853.0,317.0,0.5413202047348022,0.3535896241664886,0.6727649569511414,0.4476135075092315,0.0080000003799796,0.6062940359115601,2853.0,317.0,0.3539691865444183,0.2381380647420883
4ue23rlu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/31_last_only_0.4344.pth,0.6683501601219177,0.6031666398048401,0.800000011920929,0.5305396914482117,2724.0,365.0,0.6445688009262085,0.430797666311264,0.6763893961906433,0.6225028038024902,0.2380000054836273,0.5305399894714355,2724.0,365.0,0.4636809527873993,0.3136288821697235
2gghv8c3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/52_last_only_0.4004.pth,0.7171717286109924,0.4654166400432586,0.4399999976158142,0.7755904793739319,1016.0,254.0,0.5603357553482056,0.4018569588661194,0.7072833776473999,0.4643343091011047,0.0099999997764825,0.7755902409553528,1016.0,254.0,0.4166415333747864,0.2946836352348327
scdesh7c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/278_last_only_0.3991.pth,0.5690235495567322,0.5041666626930237,0.6050000190734863,1.2468355894088743,632.0,158.0,0.7030555605888367,0.4000551700592041,0.5623058080673218,0.5281944870948792,0.0750000029802322,1.246834635734558,632.0,158.0,0.5343981385231018,0.3004951775074005
x25vg3ar,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/306_last_only_0.3142.pth,0.5134680271148682,0.2516666650772095,0.6000000238418579,1.1387282609939575,692.0,173.0,0.617222249507904,0.3169238865375519,0.5174318552017212,0.2434192597866058,0.0350000001490116,1.1387287378311155,692.0,173.0,0.4261397421360016,0.2204982787370681
jr1d7sql,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/34_last_only_0.4218.pth,0.6717171669006348,0.6212500333786011,0.7975000143051147,0.4550547301769256,3283.0,425.0,0.6246016025543213,0.4195556044578552,0.6644805073738098,0.6562913656234741,0.2450000047683715,0.4550547897815704,3283.0,425.0,0.452115386724472,0.3004218637943268
oht10cj7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/27_last_only_0.3759.pth,0.6397306323051453,0.6636538505554199,0.7969231009483337,0.2855983078479767,4676.0,680.0,0.5820584297180176,0.3723606169223785,0.6544701457023621,0.6583051681518555,0.3196153938770294,0.2855985164642334,4676.0,680.0,0.4211730360984802,0.2756451666355133
dtqf2nuy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/126_last_only_0.2976.pth,0.747474730014801,0.4748809337615967,0.4114285707473755,0.3208469152450561,2456.0,614.0,0.4023854732513428,0.3007729649543762,0.7426648139953613,0.4446558058261871,0.0207142848521471,0.3208467662334442,2456.0,614.0,0.2620722949504852,0.1946318745613098
330bf4ks,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/298_last_only_0.3665.pth,0.6127946376800537,0.5249999761581421,0.2599999904632568,1.1174135208129885,1548.0,172.0,0.5949999690055847,0.3646127879619598,0.5752502679824829,0.552741289138794,0.0099999997764825,1.117412805557251,1548.0,172.0,0.5209137797355652,0.2996557950973511
t8i1pl1j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/200_last_only_0.4100.pth,0.6767676472663879,0.4612500369548797,0.5550000071525574,0.7880000472068787,1000.0,250.0,0.6014167070388794,0.4070193767547607,0.6750086545944214,0.4551756381988525,0.0474999994039535,0.7879995107650757,1000.0,250.0,0.4302250742912292,0.290405660867691
v5xsjyr7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/75_last_only_0.3821.pth,0.7340067625045776,0.4128333330154419,0.5350000262260437,0.6043872237205505,2862.0,318.0,0.5174068808555603,0.3797801434993744,0.735588550567627,0.4111893773078918,0.0120000001043081,0.604387104511261,2862.0,318.0,0.3425254821777344,0.2519578337669372
j6g9pxit,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/81_last_only_0.2777.pth,0.7373737096786499,0.5798611044883728,0.2141666710376739,0.3539505004882812,4887.0,543.0,0.3826594352722168,0.282162994146347,0.7312737107276917,0.5767118334770203,0.0104166669771075,0.3539505004882812,4887.0,543.0,0.3136930167675018,0.2293954491615295
yktj23zf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/28_last_only_0.4455.pth,0.6632996797561646,0.5634722113609314,0.7941666841506958,0.6558250784873962,2257.0,295.0,0.6711546778678894,0.4451766908168793,0.6734552979469299,0.5721346735954285,0.2133333384990692,0.6558250784873962,2257.0,295.0,0.4804310500621795,0.323548823595047
5gny1cci,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/38_last_only_0.4144.pth,0.6565656661987305,0.5564582943916321,0.7962499856948853,0.5231917500495911,2787.0,370.0,0.6253000497817993,0.4105505347251892,0.6613738536834717,0.566841721534729,0.2037499994039535,0.5231915712356567,2787.0,370.0,0.4312611222267151,0.2852248251438141
rmy8kcqv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/103_last_only_0.3510.pth,0.7356902360916138,0.5288333296775818,0.3459999859333038,0.589555561542511,2934.0,326.0,0.4881296157836914,0.3591122031211853,0.7302381992340088,0.5154572129249573,0.0,0.5895556211471558,2934.0,326.0,0.3683376312255859,0.2689742147922516
ra74feog,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/152_last_only_0.4251.pth,0.7222222089767456,0.4408333301544189,0.5,0.8242678046226501,956.0,239.0,0.5883671045303345,0.4249317944049835,0.7426648139953613,0.4228682816028595,0.0516666658222675,0.824268102645874,956.0,239.0,0.4329343438148498,0.3215250968933105
f65m3x46,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/241_last_only_0.3615.pth,0.6717171669006348,0.4675000011920929,0.5816666483879089,0.5570873618125916,3105.0,345.0,0.5354180335998535,0.3596494793891907,0.6879530549049377,0.4720433950424194,0.0350000001490116,0.5570870637893677,3105.0,345.0,0.3547101616859436,0.2440239340066909
zam7b2y6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/86_last_only_0.3771.pth,0.7407407164573669,0.4469444751739502,0.4891666769981384,0.5669472813606262,3051.0,339.0,0.5010194778442383,0.3711255192756653,0.7345529794692993,0.4628125429153442,0.0183333326131105,0.5669475197792053,3051.0,339.0,0.3493644893169403,0.2566267251968384
s1yiix4f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/143_last_only_0.4085.pth,0.6161616444587708,0.4683333337306976,0.5099999904632568,1.0423280000686646,756.0,189.0,0.6594444513320923,0.4063243865966797,0.6021746397018433,0.4705795049667358,0.025000000372529,1.0423280000686646,756.0,189.0,0.4985264837741852,0.3002000153064728
cg55rpi0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/69_last_only_0.3346.pth,0.7424242496490479,0.5024999976158142,0.3824999928474426,0.4631207883358001,3735.0,415.0,0.4493735730648041,0.3336258232593536,0.7455989122390747,0.5035211443901062,0.0149999996647238,0.4631209671497345,3735.0,415.0,0.3272140622138977,0.2439704537391662
bwvf74j7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/27_last_only_0.3787.pth,0.6212121248245239,0.6231250166893005,0.8266666531562805,0.3871969878673553,3561.0,501.0,0.6123296022415161,0.3803865611553192,0.618053138256073,0.5998803377151489,0.2629166543483734,0.3871969580650329,3561.0,501.0,0.4166646599769592,0.2575209140777588
o7y99at9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/32_last_only_0.4410.pth,0.6936026811599731,0.6050000190734863,0.7892857193946838,0.4806461036205292,1417.0,411.0,0.6249772906303406,0.4334859251976013,0.6955471038818359,0.6296359300613403,0.2778571546077728,0.4806461036205292,1417.0,411.0,0.4627130925655365,0.321838766336441
cx85539c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/144_last_only_0.3839.pth,0.7222222089767456,0.3930555582046509,0.6100000143051147,0.6006097793579102,2880.0,320.0,0.5345551371574402,0.3860675990581512,0.7345529794692993,0.3981499671936035,0.016666667535901,0.600609302520752,2880.0,320.0,0.3384753167629242,0.2486280500888824
zj40sudx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/125_last_only_0.3845.pth,0.7407407164573669,0.4604687094688415,0.7193750143051147,0.4029247760772705,4293.0,477.0,0.5275894999504089,0.390807032585144,0.6879530549049377,0.4437279403209686,0.0818749964237213,0.40292489528656,4293.0,477.0,0.30950927734375,0.2129278481006622
x8bvpopc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/134_last_only_0.3843.pth,0.7188552021980286,0.5191666483879089,0.4466666579246521,0.628088653087616,2754.0,306.0,0.5313073396682739,0.3819330334663391,0.708146333694458,0.5091997981071472,0.016666667535901,0.6280885934829712,2754.0,306.0,0.3846516609191894,0.2723896503448486
6yjzw8kr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/34_last_only_0.3951.pth,0.6649831533432007,0.5906944274902344,0.8033333420753479,0.3719472587108612,3421.0,523.0,0.588658332824707,0.3914478719234466,0.6774249076843262,0.5926303863525391,0.3179166615009308,0.3719470202922821,3421.0,523.0,0.4274980425834656,0.2895978093147278
pucoptv8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/129_last_only_0.2665.pth,0.7272727489471436,0.6066110730171204,0.2016666680574417,0.2813984155654907,6147.0,683.0,0.3632254004478454,0.2641639411449432,0.7186744809150696,0.6073503494262695,0.001333333319053,0.2813985347747803,6147.0,683.0,0.2966940999031067,0.2132264822721481
dhviemhk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/24_last_only_0.3532.pth,0.631313145160675,0.5251785516738892,0.8110714554786682,0.3117828667163849,4066.0,624.0,0.5493443012237549,0.3468082845211029,0.6344494223594666,0.5412469506263733,0.2353571355342865,0.3117828667163849,4066.0,624.0,0.3627956807613373,0.2301755100488662
jpq72b7q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3939.pth,0.5858585834503174,0.5816667079925537,0.7850000262260437,0.6276484131813049,2406.0,308.0,0.6647717356681824,0.3894622325897217,0.5690369606018066,0.5983127355575562,0.1983333379030227,0.627648651599884,2406.0,308.0,0.4747649431228637,0.2701587975025177
p9l2sycw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/219_last_only_0.4092.pth,0.6178451180458069,0.4950000047683716,0.4850000143051147,1.179640769958496,668.0,167.0,0.6600000262260437,0.4077777862548828,0.5973420739173889,0.4863490760326385,0.0450000017881393,1.1796414852142334,668.0,167.0,0.5104497075080872,0.3049130737781524
2h9n6c0w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/95_last_only_0.3190.pth,0.695286214351654,0.5134375095367432,0.520312488079071,0.3438195288181305,5031.0,559.0,0.4591898322105407,0.3192683458328247,0.6910597085952759,0.5170744061470032,0.0437499992549419,0.3438194096088409,5031.0,559.0,0.3015479445457458,0.2083876281976699
31bq6m5d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/134_last_only_0.3656.pth,0.7171717286109924,0.4092708528041839,0.606249988079071,0.5018149018287659,3447.0,383.0,0.5057785511016846,0.3627300858497619,0.7359337210655212,0.4467363059520721,0.0225000008940696,0.5018153190612793,3447.0,383.0,0.323683887720108,0.2382098883390426
yjmpi5rv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/121_last_only_0.4263.pth,0.7020202279090881,0.3604166805744171,0.5587499737739563,0.9078341126441956,868.0,217.0,0.6090003252029419,0.4275305569171905,0.7110804319381714,0.3645350933074951,0.0049999998882412,0.907833993434906,868.0,217.0,0.4257897138595581,0.302770733833313
lynemkfw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/26_last_only_0.3835.pth,0.6515151262283325,0.5670371055603027,0.7722222208976746,0.4304693639278412,1564.0,459.0,0.589909553527832,0.3843350112438202,0.6425612568855286,0.5710356831550598,0.2461111098527908,0.4304694831371307,1564.0,459.0,0.4158720970153808,0.2672232985496521
7umj2iem,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3790.pth,0.6683501601219177,0.584652841091156,0.8012499809265137,0.3161458969116211,4086.0,615.0,0.5673496127128601,0.37918820977211,0.6510183215141296,0.5925004482269287,0.2262499928474426,0.3161459863185882,4086.0,615.0,0.3782988488674164,0.2462794780731201
qp34by5b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/27_last_only_0.3502.pth,0.5942760705947876,0.6185606122016907,0.7995454668998718,0.3481580317020416,3799.0,558.0,0.5887547731399536,0.3498828709125519,0.5994131565093994,0.6187508702278137,0.2868181765079498,0.3481579422950744,3799.0,558.0,0.4179089963436126,0.2505001425743103
g3dbfsxo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/31_last_only_0.4256.pth,0.7104377150535583,0.5063332915306091,0.7739999890327454,0.5140852332115173,2749.0,377.0,0.5981395244598389,0.4249408841133117,0.7007248997688293,0.5238461494445801,0.1270000040531158,0.5140853524208069,2749.0,377.0,0.3883104920387268,0.2720988392829895
7e8l0vut,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/219_last_only_0.3674.pth,0.5740740895271301,0.4658333659172058,0.4399999976158142,1.2593492269515991,1102.0,154.0,0.6352778077125549,0.3646965324878692,0.5759406089782715,0.4816561043262481,0.0350000001490116,1.2593491077423096,1102.0,154.0,0.5055519938468933,0.2911679148674011
2p2cgfto,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3912.pth,0.6531986594200134,0.6332575678825378,0.7986363768577576,0.3665798008441925,1836.0,539.0,0.5994912981987,0.3915868997573852,0.6734552979469299,0.6593242287635803,0.3045454621315002,0.3665797114372253,1836.0,539.0,0.4434831142425537,0.2986660599708557
baovwn9t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/302_last_only_0.3940.pth,0.6515151262283325,0.4516666829586029,0.5699999928474426,0.7941946983337402,2178.0,242.0,0.6052871942520142,0.3943537771701813,0.6577494144439697,0.4458053708076477,0.0324999988079071,0.7941945195198059,2178.0,242.0,0.4241666495800018,0.2789953649044037
zvpe1243,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3837.pth,0.5808081030845642,0.632777750492096,0.8016666769981384,0.5462208390235901,2748.0,354.0,0.6602217555046082,0.383462131023407,0.568001389503479,0.6457573175430298,0.2450000047683715,0.5462208390235901,2748.0,354.0,0.478992760181427,0.2720685601234436
6mo90qzy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/69_last_only_0.3535.pth,0.6397306323051453,0.539722204208374,0.4099999964237213,0.7014420628547668,2466.0,274.0,0.5503880977630615,0.352100133895874,0.6489471793174744,0.5518783330917358,0.0149999996647238,0.7014423608779907,2466.0,274.0,0.4227735698223114,0.2743577063083648
k8v78pn4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/50_last_only_0.3254.pth,0.7222222089767456,0.5277083516120911,0.3574999868869781,0.4865699112415313,3555.0,395.0,0.4572594165802002,0.3302429020404815,0.7245426177978516,0.5269296765327454,0.0049999998882412,0.4865702390670776,3555.0,395.0,0.3395000100135803,0.2459822297096252
ttsl8jhn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/84_last_only_0.3337.pth,0.7289562225341797,0.4471875131130218,0.4625000059604645,0.4428459107875824,3906.0,434.0,0.4508444964885711,0.3286459147930145,0.7252330183982849,0.4740413725376129,0.0062500000931322,0.4428461194038391,3906.0,434.0,0.3077125251293182,0.2231632769107818
mbwwsx0v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/32_last_only_0.3932.pth,0.6717171669006348,0.6021295785903931,0.7944444417953491,0.3561485111713409,1848.0,555.0,0.5842408537864685,0.3924446105957031,0.6613738536834717,0.6015899777412415,0.2961111068725586,0.3561484515666961,1848.0,555.0,0.4179498553276062,0.2764210999011993
pooiy4m2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/157_last_only_0.3377.pth,0.752525269985199,0.4439583122730255,0.4912500083446502,0.3971774280071258,1984.0,496.0,0.4441286027431488,0.3342179954051971,0.742319643497467,0.4617055654525757,0.0212500002235174,0.3971772789955139,1984.0,496.0,0.2933776378631592,0.2177799791097641
rcd2dxa1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/287_last_only_0.3722.pth,0.7306397557258606,0.5350000262260437,0.2966666519641876,0.6864111423492432,2520.0,280.0,0.5060259699821472,0.3697226941585541,0.7293752431869507,0.5395015478134155,0.0,0.6864113211631775,2520.0,280.0,0.4086376130580902,0.2980501651763916
02t71nyr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/31_last_only_0.4252.pth,0.6582491397857666,0.6463888883590698,0.8261111378669739,0.4762537777423858,2957.0,407.0,0.6495846509933472,0.427588552236557,0.6686227321624756,0.6415940523147583,0.3233333230018616,0.4762535989284515,2957.0,407.0,0.480393648147583,0.3212020993232727
6qej1zpu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/287_last_only_0.4032.pth,0.6228955984115601,0.4716666936874389,0.4650000035762787,1.1005586385726929,716.0,179.0,0.6455555558204651,0.4021137058734894,0.6016569137573242,0.480128526687622,0.0149999996647238,1.1005589962005615,716.0,179.0,0.4983761608600616,0.2998514771461487
o44kz4ly,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/104_last_only_0.4008.pth,0.755892276763916,0.4316666722297668,0.5766666531562805,0.5693641304969788,1384.0,346.0,0.5258991718292236,0.3975231349468231,0.7526751756668091,0.4183487594127655,0.025000000372529,0.5693643689155579,1384.0,346.0,0.3375710248947143,0.2540813386440277
zc96zfa9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/150_last_only_0.3618.pth,0.5488215684890747,0.4516666829586029,0.5,1.1588234901428225,680.0,170.0,0.6505555510520935,0.3570389151573181,0.5327925682067871,0.4420708417892456,0.0399999991059303,1.158823847770691,680.0,170.0,0.4940235912799835,0.2632120847702026
yiv14ojr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/43_last_only_0.3008.pth,0.6986532211303711,0.4547222256660461,0.5372222065925598,0.2881486117839813,6003.0,667.0,0.4266976714134216,0.2981137037277221,0.7159129977226257,0.4842266142368316,0.0105555551126599,0.2881486713886261,6003.0,667.0,0.2609769701957702,0.1868368089199066
hkecccvx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/90_last_only_0.4309.pth,0.7272727489471436,0.4730555713176727,0.565833330154419,0.7307799458503723,2367.0,263.0,0.589889645576477,0.429010659456253,0.7324818968772888,0.4820214807987213,0.0599999986588954,0.7307801842689514,2367.0,263.0,0.4242672324180603,0.3107680678367615
o26kp5h1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/28_last_only_0.4242.pth,0.6750841736793518,0.6476514935493469,0.7863636612892151,0.463824063539505,3018.0,418.0,0.6326131224632263,0.4270671010017395,0.6612012386322021,0.6371821165084839,0.2859090864658355,0.4638238549232483,3018.0,418.0,0.4623050391674042,0.30567666888237
pm62f6xv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/242_last_only_0.4733.pth,0.7491582632064819,0.3891666531562805,0.6566666960716248,0.8491378426551819,928.0,232.0,0.631657063961029,0.4732111096382141,0.7454262971878052,0.391886293888092,0.0599999986588954,0.849137544631958,928.0,232.0,0.4336745738983154,0.3232724368572235
ckug686x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/101_last_only_0.3138.pth,0.6936026811599731,0.4680952727794647,0.4028571546077728,0.4928080141544342,3510.0,390.0,0.4545868337154388,0.3153026401996612,0.7100448608398438,0.4718610942363739,0.0078571429476141,0.4928078055381775,3510.0,390.0,0.3241753578186035,0.2301790416240692
u0dpt7t2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/122_last_only_0.3821.pth,0.7104377150535583,0.4529166519641876,0.5024999976158142,0.6841464638710022,1142.0,288.0,0.5465210676193237,0.3882691860198974,0.7311011552810669,0.4369563162326813,0.0149999996647238,0.6841467618942261,1142.0,288.0,0.3787010312080383,0.2768687605857849
6169n41d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/33_last_only_0.4096.pth,0.68855220079422,0.5697499513626099,0.8115000128746033,0.420490950345993,3148.0,462.0,0.6005803346633911,0.4135309159755707,0.6946841478347778,0.5647879838943481,0.209999993443489,0.4204907715320587,3148.0,462.0,0.3984262645244598,0.2767803966999054
ca78brl4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/20_last_only_0.3910.pth,0.6077440977096558,0.5941666960716248,0.7910000085830688,0.5437407493591309,2685.0,356.0,0.6429691910743713,0.3907607197761535,0.5966517329216003,0.5907206535339355,0.2090000063180923,0.5437411069869995,2685.0,356.0,0.4478206038475036,0.267192929983139
5dzrq6ks,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/31_last_only_0.3450.pth,0.5774410963058472,0.5289583206176758,0.7774999737739563,0.484642744064331,2701.0,401.0,0.597033679485321,0.34475177526474,0.5869865417480469,0.5284740924835205,0.1362500041723251,0.4846425652503967,2701.0,401.0,0.3831222057342529,0.2248875796794891
8bz1ycm0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/137_last_only_0.3162.pth,0.6784511804580688,0.4014999866485595,0.4239999949932098,0.572009265422821,3024.0,336.0,0.4658364057540893,0.3160472512245178,0.6855367422103882,0.4209888577461242,0.0170000009238719,0.5720095634460449,3024.0,336.0,0.3366661667823791,0.2307970225811004
eh8f9kmf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/104_last_only_0.4308.pth,0.7457912564277649,0.4445833563804626,0.5575000047683716,0.7363798022270203,2349.0,261.0,0.5794877409934998,0.4321768879890442,0.7502588629722595,0.4284607172012329,0.0099999997764825,0.7363801598548889,2349.0,261.0,0.3916136622428894,0.2938116192817688
toxvus3h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.4035.pth,0.6717171669006348,0.6510416269302368,0.7945833206176758,0.3614977300167084,3739.0,537.0,0.602374255657196,0.4046251177787781,0.6763893961906433,0.6553230285644531,0.2912499904632568,0.3614978194236755,3739.0,537.0,0.4360236525535583,0.2949217855930328
vxh1fj2l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/149_last_only_0.3805.pth,0.5909090638160706,0.4925000071525574,0.4149999916553497,1.2320200204849243,1404.0,156.0,0.6358333230018616,0.375719666481018,0.5774939656257629,0.4946682751178741,0.0149999996647238,1.2320202589035034,1404.0,156.0,0.5032227635383606,0.2906081080436706
64cwo88w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/109_last_only_0.4093.pth,0.7272727489471436,0.4779166281223297,0.6850000023841858,0.5460088849067688,3168.0,352.0,0.5696418285369873,0.4142849743366241,0.7264411449432373,0.4544052481651306,0.0587499998509883,0.5460090041160583,3168.0,352.0,0.3530547618865967,0.2564735114574432
j7xfkx11,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/66_last_only_0.2723.pth,0.7171717286109924,0.4661309421062469,0.4160714149475097,0.2578533887863159,3056.0,764.0,0.3800185918807983,0.2725386023521423,0.7091819047927856,0.4475124776363373,0.0078571429476141,0.2578534781932831,3056.0,764.0,0.2377410382032394,0.1686016470193863
nouwkxm0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/189_last_only_0.4016.pth,0.7070707082748413,0.3687500059604645,0.5649999976158142,0.7547892928123474,1044.0,261.0,0.5628464221954346,0.3979722261428833,0.717984139919281,0.3869311511516571,0.0149999996647238,0.7547888159751892,1044.0,261.0,0.3855733275413513,0.2768355309963226
hlkpe00b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/327_last_only_0.4189.pth,0.6144781112670898,0.5383333563804626,0.4950000047683716,1.1867469549179075,664.0,166.0,0.6777777671813965,0.4164795875549316,0.6215050220489502,0.5394775867462158,0.050000000745058,1.186747431755066,664.0,166.0,0.5298258662223816,0.329289436340332
opydalep,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/106_last_only_0.2766.pth,0.7255892157554626,0.4642307162284851,0.4903846085071563,0.1895415335893631,9126.0,1014.0,0.3813856244087219,0.2767292857170105,0.7373144626617432,0.461885929107666,0.0234615392982959,0.1895415484905243,9126.0,1014.0,0.2249630093574524,0.1658684760332107
q6gse7z2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/30_last_only_0.4210.pth,0.6700336933135986,0.6434849500656128,0.8240908980369568,0.4173861443996429,3257.0,465.0,0.6283206939697266,0.4209960401058197,0.6807041764259338,0.6390271186828613,0.2872727215290069,0.417386382818222,3257.0,465.0,0.4478954076766968,0.3048842847347259
9b3t8ng8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/121_last_only_0.4009.pth,0.7171717286109924,0.4540278613567352,0.5625,0.6375404000282288,1236.0,309.0,0.5513560771942139,0.3954170048236847,0.7324818968772888,0.4527909457683563,0.0191666670143604,0.6375404596328735,1236.0,309.0,0.3698327243328094,0.270895779132843
9pii4lq1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/139_last_only_0.3858.pth,0.6599326729774475,0.4608333110809326,0.4975000023841858,0.7781178951263428,2223.0,247.0,0.5788170695304871,0.381980299949646,0.6729375123977661,0.4854239523410797,0.0125000001862645,0.7781180739402771,2223.0,247.0,0.4253473877906799,0.2862322032451629
3oodcrlp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/71_last_only_0.3172.pth,0.6481481194496155,0.3773958683013916,0.6656249761581421,0.4210526645183563,475.0,475.0,0.4880245327949524,0.3163121938705444,0.6442871689796448,0.3933297097682953,0.0406249985098838,0.4210528135299682,475.0,475.0,0.2850025296211242,0.1836234778165817
poa6laah,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/104_last_only_0.3887.pth,0.6531986594200134,0.465833306312561,0.449999988079071,0.854200541973114,2025.0,225.0,0.5900112986564636,0.3853946030139923,0.6717293858528137,0.4813421964645386,0.0,0.854201078414917,2025.0,225.0,0.4451811015605926,0.2990412414073944
1popow2t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/239_last_only_0.3956.pth,0.5656565427780151,0.4791666865348816,0.6050000190734863,1.279220700263977,616.0,154.0,0.6947222352027893,0.3929741680622101,0.5574732422828674,0.487173855304718,0.0850000008940696,1.279220700263977,616.0,154.0,0.524057924747467,0.2921482622623443
98847rfg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/86_project_0.3680.pth,0.7171717286109924,0.4712499976158142,0.5024999976158142,0.5693641304969788,1384.0,346.0,0.514371395111084,0.3688926100730896,0.7174663543701172,0.4726921916007995,0.0199999995529651,0.5693643689155579,1384.0,346.0,0.3540188670158386,0.2539966404438019
bgp13kyb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/200_last_only_0.3490.pth,0.5235690474510193,0.4616667032241821,0.5299999713897705,1.2236024141311646,644.0,161.0,0.6638888716697693,0.3475916683673858,0.4715222716331482,0.4461066722869873,0.0299999993294477,1.2236024141311646,644.0,161.0,0.4920355379581451,0.2320057153701782
olb9ltcq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/311_last_only_0.3356.pth,0.6565656661987305,0.3896111249923706,0.6206666827201843,0.5084527134895325,3402.0,378.0,0.5062435269355774,0.3323821127414703,0.6523990631103516,0.4035993218421936,0.020666666328907,0.5084529519081116,3402.0,378.0,0.310906320810318,0.2028349936008453
oa5gxjdw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/237_last_only_0.3627.pth,0.5404040217399597,0.4866666793823242,0.5350000262260437,1.179640769958496,668.0,167.0,0.6738889217376709,0.3641722798347473,0.5037970542907715,0.4722408056259155,0.0450000017881393,1.1796414852142334,668.0,167.0,0.5057469010353088,0.2547937929630279
s9bqykqm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/182_last_only_0.3579.pth,0.6969696879386902,0.4668333232402801,0.6039999723434448,0.4940748512744903,3501.0,389.0,0.5216360688209534,0.363564521074295,0.6931308507919312,0.4405291676521301,0.0450000017881393,0.4940752387046814,3501.0,389.0,0.3265348076820373,0.226331353187561
2hyymd84,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/53_last_only_0.4172.pth,0.7121211886405945,0.5191667079925537,0.5519999861717224,0.7010676264762878,1124.0,281.0,0.5907448530197144,0.4206819236278534,0.7159129977226257,0.4775526225566864,0.0160000007599592,0.7010676860809326,1124.0,281.0,0.3982068002223968,0.2850814163684845
7i98y17s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/20_last_only_0.3141.pth,0.6666666865348816,0.5276666879653931,0.7419999837875366,0.145454540848732,1375.0,1375.0,0.4717070758342743,0.3144713938236236,0.6589575409889221,0.5323572754859924,0.0806666687130928,0.1454545110464096,1375.0,1375.0,0.2528261542320251,0.1666017025709152
kd8pj9qe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/26_last_only_0.3489.pth,0.5370370149612427,0.5998810529708862,0.7828571200370789,0.57254958152771,1195.0,345.0,0.6517626047134399,0.3500206470489502,0.5447013974189758,0.5924615263938904,0.2750000059604645,0.5725497007369995,1195.0,345.0,0.4800037145614624,0.2614586949348449
h7y45v7c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/157_last_only_0.3979.pth,0.6481481194496155,0.3062499761581421,0.5849999785423279,0.9292452931404114,848.0,212.0,0.6068317890167236,0.3933168947696686,0.627890944480896,0.3244091272354126,0.0225000008940696,0.9292450547218324,848.0,212.0,0.4253847599029541,0.2670952379703522
27hgxki7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/180_last_only_0.3897.pth,0.7188552021980286,0.4108332693576813,0.5637500286102295,0.6523179411888123,1208.0,302.0,0.5423004627227783,0.3898355066776275,0.7286848425865173,0.386671245098114,0.0562499985098838,0.652317464351654,1208.0,302.0,0.3650795817375183,0.266027957201004
wguhl67s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/29_last_only_0.3833.pth,0.6599326729774475,0.5488095283508301,0.7764285802841187,0.395256906747818,506.0,506.0,0.5734983682632446,0.3784703016281128,0.6494649648666382,0.5361283421516418,0.1707142889499664,0.3952566981315613,506.0,506.0,0.3673664331436157,0.2385916262865066
yutgkjxp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/108_last_only_0.3088.pth,0.683501660823822,0.4633929133415222,0.5400000214576721,0.3520057201385498,4914.0,546.0,0.4517995715141296,0.308805763721466,0.6839834451675415,0.4316705465316772,0.0153571432456374,0.3520056903362274,4914.0,546.0,0.2663444876670837,0.1821752190589904
o172b0f3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/308_last_only_0.3580.pth,0.7087541818618774,0.4212499856948852,0.4937500059604645,0.6006006598472595,333.0,333.0,0.505200207233429,0.3580627739429474,0.7057300806045532,0.3892388045787811,0.0137499999254941,0.6006008386611938,333.0,333.0,0.3345298767089844,0.2360877990722656
xm73oeuk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/149_last_only_0.2981.pth,0.6986532211303711,0.4652778208255768,0.3461111187934875,0.4745558798313141,3645.0,405.0,0.428648293018341,0.2994765043258667,0.7095270752906799,0.4545900821685791,0.0111111113801598,0.4745559394359588,3645.0,405.0,0.3134190738201141,0.2223793119192123
igl3r2uw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/279_last_only_0.3114.pth,0.6683501601219177,0.5945833325386047,0.2074999958276748,0.59136962890625,2925.0,325.0,0.464484304189682,0.3104381561279297,0.622022807598114,0.5984089374542236,0.0,0.59136962890625,2925.0,325.0,0.3965928554534912,0.2466897964477539
hw9ircmg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/219_last_only_0.4302.pth,0.6582491397857666,0.4325000047683716,0.5099999904632568,1.1453486680984497,688.0,172.0,0.6474999785423279,0.4262163043022156,0.6353123784065247,0.4608862996101379,0.0399999991059303,1.1453484296798706,688.0,172.0,0.5002954006195068,0.3178438544273376
zr6pex6c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/28_last_only_0.4042.pth,0.6531986594200134,0.5972500443458557,0.7990000247955322,0.4665648639202118,2911.0,416.0,0.6209383010864258,0.4055960774421692,0.6420434713363647,0.5727654099464417,0.2345000058412552,0.4665646255016327,2911.0,416.0,0.4246100187301636,0.2726180851459503
xz651jto,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/109_last_only_0.3915.pth,0.7020202279090881,0.4395000338554382,0.5440000295639038,0.6985816359519958,1128.0,282.0,0.5606939196586609,0.3936184644699096,0.7100448608398438,0.4343510270118713,0.0160000007599592,0.6985816359519958,1128.0,282.0,0.3829775750637054,0.2719312608242035
mqhti2dw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/155_last_only_0.3612.pth,0.7154881954193115,0.3966666460037231,0.4037500023841858,0.6673441529273987,2592.0,288.0,0.4892536103725433,0.3500551879405975,0.7091819047927856,0.4524306058883667,0.0049999998882412,0.667344331741333,2592.0,288.0,0.3749249875545501,0.2658900022506714
vk7wrh1x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/aedowagf/149_last_only_0.4547.pth,0.7508417367935181,0.4038889110088348,0.6783333420753479,0.732600748538971,273.0,273.0,0.6049410104751587,0.4542149603366852,0.7452536821365356,0.4320107996463775,0.0666666701436042,0.7326010465621948,273.0,273.0,0.4104261994361877,0.3058716356754303


==> data/eval/run_report_latest-evaluated-ahrdy5hq_2024-05-17_10_32_36.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
ndraboi3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/70_last_only_72.8956.pth,0.7289562225341797,0.4468590021133423,0.9742307662963867,0.17841213941574097,1121.0,1121.0,0.53316730260849,0.3886556327342987,0.7307559251785278,0.4407060444355011,0.9469230771064758,0.17841215431690216,1121.0,1121.0,0.522013783454895,0.3814646601676941
7bgy8hxo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/128_last_only_76.0943.pth,0.7609427571296692,0.46875,0.9741666913032532,0.15444014966487885,1295.0,1295.0,0.5324522852897644,0.4051657021045685,0.7385225892066956,0.480427086353302,0.965833306312561,0.1544400304555893,1295.0,1295.0,0.5335668325424194,0.3940511643886566
cja72s5h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/126_last_only_75.5892.pth,0.755892276763916,0.4428030252456665,0.9840909242630005,0.18867923319339752,1060.0,1060.0,0.5385243892669678,0.4070664346218109,0.7329996824264526,0.468839555978775,0.9518181681632996,0.18867935240268707,1060.0,1060.0,0.5364457368850708,0.39321455359458923
xkhmttb3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/323_last_only_76.4310.pth,0.7643097639083862,0.45375004410743713,0.9743750095367432,0.12026458233594894,1663.0,1663.0,0.5161299109458923,0.39448311924934387,0.7366241216659546,0.48070141673088074,0.9418749809265137,0.12026453763246536,1663.0,1663.0,0.5142803192138672,0.37883129715919495
vqhtxj43,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/235_last_only_73.9057.pth,0.7390572428703308,0.48333337903022766,0.9877777695655823,0.21164022386074066,945.0,945.0,0.5609171390533447,0.41454988718032837,0.7364515066146851,0.49075913429260254,0.9800000190734863,0.21164029836654663,945.0,945.0,0.5607998371124268,0.4130018949508667
tydlyxee,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/230_last_only_75.0842.pth,0.7508417367935181,0.45178574323654175,0.9803571701049805,0.14936520159244537,1339.0,1339.0,0.527169406414032,0.3958207964897156,0.7348981499671936,0.47171905636787415,0.9628571271896362,0.14936530590057373,1339.0,1339.0,0.5279805064201355,0.3880119025707245
hkg5dmlg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/37_last_only_74.2424.pth,0.7424242496490479,0.4709721803665161,0.9733333587646484,0.17699114978313446,1130.0,1130.0,0.5404322147369385,0.40122997760772705,0.7328270673751831,0.47121450304985046,0.9616666436195374,0.17699116468429565,1130.0,1130.0,0.5366241335868835,0.3932527005672455
e9hvglra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/56_last_only_71.2121.pth,0.7121211886405945,0.4336458444595337,0.9825000166893005,0.15698586404323578,1274.0,1274.0,0.5243772864341736,0.37342017889022827,0.7207456231117249,0.4577396512031555,0.9787499904632568,0.15698584914207458,1274.0,1274.0,0.5311585068702698,0.3828301727771759
drxreoqx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/70_last_only_75.4209.pth,0.7542087435722351,0.4598333239555359,0.9710000157356262,0.21929824352264404,912.0,912.0,0.5500438809394836,0.4148479104042053,0.743700385093689,0.4605634808540344,0.9430000185966492,0.2192983329296112,912.0,912.0,0.5409539937973022,0.4023076891899109
5s30vvs3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/231_last_only_76.4310.pth,0.7643097639083862,0.4161666929721832,0.9746666550636292,0.13504387438297272,1481.0,1481.0,0.5086257457733154,0.3887476325035095,0.7386952042579651,0.43521448969841003,0.9486666917800903,0.13504397869110107,1481.0,1481.0,0.5063084363937378,0.37400761246681213
prgzhckn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/47_last_only_74.0741.pth,0.7407407164573669,0.44518518447875977,0.9833333492279053,0.2436053603887558,821.0,821.0,0.5573746562004089,0.4128701090812683,0.7431825995445251,0.4752645492553711,0.971666693687439,0.24360541999340057,821.0,821.0,0.5635122656822205,0.4187925159931183
0d22cj2k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/69_last_only_74.4108.pth,0.744107723236084,0.4714285731315613,0.9796428680419922,0.17331022024154663,1154.0,1154.0,0.5414605736732483,0.4029049873352051,0.7329996824264526,0.4629611670970917,0.9614285826683044,0.1733102649450302,1154.0,1154.0,0.5325666666030884,0.3903712034225464
10ydfc70,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/271_last_only_73.5690.pth,0.7356902360916138,0.4647917151451111,0.9715625047683716,0.13995800912380219,1429.0,1429.0,0.5254374742507935,0.38655921816825867,0.7328270673751831,0.4682081639766693,0.9721875190734863,0.13995793461799622,1429.0,1429.0,0.5267845392227173,0.3860419690608978
jy6pgxup,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/65_last_only_70.7071.pth,0.7070707082748413,0.4555555284023285,0.9793333411216736,0.17196904122829437,1163.0,1163.0,0.53561931848526,0.3787207305431366,0.7176389098167419,0.4502551257610321,0.9700000286102295,0.17196905612945557,1163.0,1163.0,0.5307414531707764,0.3808807134628296
qpkjz3mu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/275_last_only_74.0741.pth,0.7407407164573669,0.4592360854148865,0.9758333563804626,0.16025640070438385,1248.0,1248.0,0.5317752957344055,0.3939076066017151,0.7395581603050232,0.4842958450317383,0.9637500047683716,0.16025640070438385,1248.0,1248.0,0.5361007452011108,0.39647766947746277
xrr17u39,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/161_last_only_73.2323.pth,0.7323232293128967,0.4894791543483734,0.971875011920929,0.25542783737182617,783.0,783.0,0.5722607374191284,0.41907984018325806,0.7316189408302307,0.47807109355926514,0.9700000286102295,0.2554280459880829,783.0,783.0,0.5678330659866333,0.4154374301433563
l4bvwpb5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/309_last_only_72.3906.pth,0.7239057421684265,0.5107777714729309,0.9750000238418579,0.11848341673612595,1688.0,1688.0,0.5347537398338318,0.3871113061904907,0.7191922664642334,0.5285813808441162,0.9653333425521851,0.11848343908786774,1688.0,1688.0,0.5374660491943359,0.3865414261817932
ct19ek4w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/64_last_only_76.2626.pth,0.7626262903213501,0.4567857086658478,0.977142870426178,0.14695076644420624,1361.0,1361.0,0.5269597768783569,0.401873379945755,0.7431825995445251,0.4560198485851288,0.9521428346633911,0.14695073664188385,1361.0,1361.0,0.5183711647987366,0.3852444291114807
gso1nxps,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/187_last_only_75.2525.pth,0.752525269985199,0.42625001072883606,0.9737499952316284,0.3021148145198822,662.0,662.0,0.5673716068267822,0.4269614815711975,0.7350707650184631,0.43143969774246216,0.925000011920929,0.30211469531059265,662.0,662.0,0.5528514385223389,0.4063849151134491
8kl6qo1e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/71_last_only_73.9057.pth,0.7373737096786499,0.46941664814949036,0.984499990940094,0.2551020383834839,784.0,784.0,0.5696729421615601,0.420061856508255,0.7469796538352966,0.45247551798820496,0.9514999985694885,0.25510212779045105,784.0,784.0,0.5530259013175964,0.41309911012649536
m2zqf11s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/78_last_only_74.4108.pth,0.744107723236084,0.4698076844215393,0.9730769395828247,0.1663893461227417,1202.0,1202.0,0.5364246368408203,0.39915770292282104,0.7288574576377869,0.47189217805862427,0.9676923155784607,0.16638943552970886,1202.0,1202.0,0.5353246927261353,0.39017540216445923
97izrr9j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/70_last_only_75.9259.pth,0.7592592835426331,0.4283333420753479,0.9700000286102295,0.16849197447299957,1187.0,1187.0,0.5222751498222351,0.3965422511100769,0.7259233593940735,0.4293465316295624,0.9510714411735535,0.16849200427532196,1187.0,1187.0,0.516303300857544,0.37479662895202637
vmpefmlz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/78_last_only_74.5791.pth,0.7457912564277649,0.44388890266418457,0.9745833277702332,0.1901140660047531,1052.0,1052.0,0.5361954569816589,0.39988988637924194,0.7431825995445251,0.4513266086578369,0.9429166913032532,0.19011403620243073,1052.0,1052.0,0.5281190872192383,0.39248892664909363
idaed77y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/281_last_only_73.7374.pth,0.7373737096786499,0.4363333284854889,0.9800000190734863,0.14771048724651337,1354.0,1354.0,0.5213479399681091,0.3844282627105713,0.7229893207550049,0.4515497088432312,0.9693333506584167,0.14771044254302979,1354.0,1354.0,0.5228645205497742,0.37802547216415405
9ra7b0qa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/40_last_only_74.2424.pth,0.7424242496490479,0.4900757372379303,0.9868181943893433,0.18814675509929657,1063.0,1063.0,0.5550135970115662,0.4120555520057678,0.7259233593940735,0.4872734546661377,0.9745454788208008,0.1881466805934906,1063.0,1063.0,0.5499885678291321,0.3992495536804199
atxgsj91,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/28_last_only_72.7273.pth,0.7272727489471436,0.4621666669845581,0.9893333315849304,0.17937219142913818,1115.0,1115.0,0.5436241030693054,0.3953630030155182,0.6946841478347778,0.47500351071357727,0.9933333396911621,0.179372176527977,1115.0,1115.0,0.5492363572120667,0.3815457820892334
lv5mp06m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/50_last_only_75.2525.pth,0.752525269985199,0.49166667461395264,0.9822221994400024,0.24038459360599518,832.0,832.0,0.5714244842529297,0.4300113618373871,0.7488781213760376,0.4910144507884979,0.9755555391311646,0.2403847873210907,832.0,832.0,0.5689849257469177,0.42610037326812744
88rcl200,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/155_last_only_74.0741.pth,0.7407407164573669,0.4983333349227905,0.977142870426178,0.12944984436035156,1545.0,1545.0,0.5349754095077515,0.39627805352211,0.7300655841827393,0.5076368451118469,0.9710714221000671,0.12944984436035156,1545.0,1545.0,0.5360527038574219,0.39135363698005676
t2pw4ml8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/35_last_only_74.7475.pth,0.747474730014801,0.48303571343421936,0.9903571605682373,0.15444014966487885,1295.0,1295.0,0.5426110029220581,0.4055880010128021,0.7285122275352478,0.4839429557323456,0.9835714101791382,0.1544400304555893,1295.0,1295.0,0.5406515002250671,0.3938712179660797
7y22rssi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/52_last_only_73.0640.pth,0.7289562225341797,0.4453645944595337,0.9900000095367432,0.17050300538539886,1173.0,1173.0,0.5352892279624939,0.3902024030685425,0.7293752431869507,0.44768214225769043,0.9665625095367432,0.17050297558307648,1173.0,1173.0,0.528249204158783,0.3852919042110443
y4innwbo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/183_last_only_75.2525.pth,0.752525269985199,0.43763890862464905,0.9808333516120911,0.16722406446933746,1196.0,1196.0,0.5285654664039612,0.3977588713169098,0.7309285402297974,0.4518568813800812,0.9541666507720947,0.16722401976585388,1196.0,1196.0,0.5244158506393433,0.3833105266094208
u6e9xpq8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/94_last_only_74.0741.pth,0.7407407164573669,0.4709615409374237,0.9796153903007507,0.15491867065429688,1291.0,1291.0,0.5351652503013611,0.3964186906814575,0.7361063361167908,0.484669953584671,0.9496153593063354,0.15491867065429688,1291.0,1291.0,0.5297346711158752,0.3899410367012024
r8hinqoa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/179_project_75.4209.pth,0.7542087435722351,0.4704762101173401,0.9821428656578064,0.1473839282989502,1357.0,1357.0,0.5333343744277954,0.4022454619407654,0.7323092818260193,0.47762128710746765,0.9775000214576721,0.14738380908966064,1357.0,1357.0,0.5341684222221375,0.3911764919757843
ye8vrjqb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/259_last_only_75.7576.pth,0.7575757503509521,0.48597222566604614,0.9837499856948853,0.16778524219989777,1192.0,1192.0,0.5458358526229858,0.4135119915008545,0.7359337210655212,0.47816208004951477,0.9624999761581421,0.16778528690338135,1192.0,1192.0,0.5361491441726685,0.3945702314376831
vcpf26wn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/229_last_only_74.0741.pth,0.7407407164573669,0.4465624988079071,0.9790624976158142,0.13149243593215942,1521.0,1521.0,0.5190391540527344,0.38447344303131104,0.7254055738449097,0.4527859389781952,0.9278125166893005,0.1314924955368042,1521.0,1521.0,0.5040303468704224,0.36562642455101013
7l9asd3u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/254_last_only_73.5690.pth,0.7356902360916138,0.48077380657196045,0.9739285707473755,0.14194464683532715,1409.0,1409.0,0.5322157144546509,0.3915458917617798,0.7307559251785278,0.4914139211177826,0.9657142758369446,0.1419447660446167,1409.0,1409.0,0.5330243110656738,0.3895106613636017
66257xf6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/74_last_only_75.5892.pth,0.755892276763916,0.4326190650463104,0.9717857241630554,0.1593625545501709,1255.0,1255.0,0.5212558507919312,0.39401328563690186,0.7333448529243469,0.4569464921951294,0.9628571271896362,0.15936267375946045,1255.0,1255.0,0.5263887643814087,0.38602450489997864
f9aeq3vi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/253_last_only_74.9158.pth,0.7491582632064819,0.48565474152565,0.9825000166893005,0.15313935279846191,1306.0,1306.0,0.5404313802719116,0.40486863255500793,0.7333448529243469,0.4910123944282532,0.9900000095367432,0.15313923358917236,1306.0,1306.0,0.5447172522544861,0.3994655907154083
qu358707,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/44_last_only_74.5791.pth,0.7457912564277649,0.48722222447395325,0.98416668176651,0.32948926091194153,607.0,607.0,0.6002927422523499,0.4476930797100067,0.7452536821365356,0.48116207122802734,0.98416668176651,0.3294893503189087,607.0,607.0,0.5982727408409119,0.4458649754524231
kxaexih5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/171_last_only_72.8956.pth,0.7289562225341797,0.4562121033668518,0.9781818389892578,0.18939393758773804,1056.0,1056.0,0.5412626266479492,0.39455676078796387,0.7298929691314697,0.45585426688194275,0.9813636541366577,0.18939398229122162,1056.0,1056.0,0.5422040224075317,0.39575091004371643
apt6peze,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/74_last_only_75.0842.pth,0.7508417367935181,0.43397438526153564,0.9807692170143127,0.15625,1280.0,1280.0,0.5236645936965942,0.3931892216205597,0.7393855452537537,0.45474374294281006,0.9515384435653687,0.15625,1280.0,1280.0,0.5208441019058228,0.38510459661483765
2oz1d0jj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/189_last_only_76.2626.pth,0.7626262903213501,0.4634615480899811,0.9734615087509155,0.14104372262954712,1418.0,1418.0,0.5259889364242554,0.4011330008506775,0.7411115169525146,0.48701828718185425,0.9449999928474426,0.14104367792606354,1418.0,1418.0,0.5243539810180664,0.3886047601699829
d134po0a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/43_last_only_73.0640.pth,0.7306397557258606,0.4797222316265106,0.9822221994400024,0.26007798314094543,769.0,769.0,0.574007511138916,0.4193927049636841,0.7338626384735107,0.47649911046028137,0.9855555295944214,0.26007819175720215,769.0,769.0,0.5740442872047424,0.42126965522766113
nuaanjhw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/44_last_only_75.5892.pth,0.7542087435722351,0.4576282203197479,0.9819231033325195,0.15408320724964142,1298.0,1298.0,0.5312115550041199,0.4006443917751312,0.7357611060142517,0.4855029881000519,0.9642307758331299,0.1540832370519638,1298.0,1298.0,0.5346056818962097,0.3933420777320862
oe3meqp6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/232_last_only_74.2424.pth,0.7424242496490479,0.4235416650772095,0.9790624976158142,0.12322858721017838,1623.0,1623.0,0.5086109638214111,0.3776051104068756,0.7357611060142517,0.4620567262172699,0.9453125,0.12322855740785599,1623.0,1623.0,0.5101993083953857,0.3753848075866699
22jyxcs1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/267_last_only_72.7273.pth,0.7272727489471436,0.49888888001441956,0.9753333330154419,0.11940298229455948,1675.0,1675.0,0.5312083959579468,0.3863333761692047,0.7219537496566772,0.5187796354293823,0.9683333039283752,0.1194029152393341,1675.0,1675.0,0.5355052947998047,0.3866100609302521
p4flwbfg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/181_last_only_73.9057.pth,0.7390572428703308,0.41450002789497375,0.9863333106040955,0.19029496610164642,1051.0,1051.0,0.530376136302948,0.39197832345962524,0.7133241295814514,0.40728870034217834,0.953000009059906,0.19029495120048523,1051.0,1051.0,0.5168612003326416,0.36868956685066223
nld97gf4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/290_last_only_73.9057.pth,0.7390572428703308,0.4605357050895691,0.9739285707473755,0.15785320103168488,1267.0,1267.0,0.5307725071907043,0.3922712802886963,0.720227837562561,0.4750308692455292,0.9796428680419922,0.1578531563282013,1267.0,1267.0,0.5375089645385742,0.38712891936302185
cr70qyj3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/68_last_only_75.5892.pth,0.755892276763916,0.4734615385532379,0.9711538553237915,0.16406892240047455,1219.0,1219.0,0.5362281203269958,0.40533068776130676,0.7454262971878052,0.4706437885761261,0.944615364074707,0.16406887769699097,1219.0,1219.0,0.5264427065849304,0.39242422580718994
m6oqeaym,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/197_last_only_75.9259.pth,0.7592592835426331,0.4614444673061371,0.9739999771118164,0.13449899852275848,1487.0,1487.0,0.5233144760131836,0.3973313868045807,0.7407662868499756,0.45835620164871216,0.95333331823349,0.13449904322624207,1487.0,1487.0,0.515396237373352,0.3817881643772125
2pked97v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/78_last_only_74.9158.pth,0.7491582632064819,0.44031253457069397,0.9793750047683716,0.3021148145198822,662.0,662.0,0.5739341378211975,0.4299674928188324,0.7430099844932556,0.45102980732917786,0.9506250023841858,0.30211469531059265,662.0,662.0,0.5679231882095337,0.4219726026058197
xyhcslr9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/67_last_only_75.7576.pth,0.7592592835426331,0.4283333420753479,0.9700000286102295,0.16849197447299957,1187.0,1187.0,0.5222751498222351,0.3965422511100769,0.7247152328491211,0.4293465316295624,0.9510714411735535,0.16849200427532196,1187.0,1187.0,0.516303300857544,0.3741728663444519
881secjq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/49_last_only_71.3805.pth,0.7138047218322754,0.48983335494995117,0.9764999747276306,0.2283104807138443,876.0,876.0,0.5648812651634216,0.4032149016857147,0.7219537496566772,0.47447705268859863,0.9884999990463257,0.22831057012081146,876.0,876.0,0.5637625455856323,0.4070104956626892
f15dydjz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/67_last_only_75.2525.pth,0.752525269985199,0.43572917580604553,0.9771875143051147,0.12919896841049194,1548.0,1548.0,0.5140385627746582,0.3868270218372345,0.7445633411407471,0.460408091545105,0.9368749856948853,0.12919901311397552,1548.0,1548.0,0.5088273882865906,0.3788542151451111
19ptvw0n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/78_last_only_75.5892.pth,0.755892276763916,0.45083335041999817,0.9750000238418579,0.1546790450811386,1293.0,1293.0,0.5268374681472778,0.3982323706150055,0.7397307753562927,0.43855994939804077,0.9311538338661194,0.15467897057533264,1293.0,1293.0,0.5081309676170349,0.3758801221847534
x9mfwwwr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/278_last_only_74.9158.pth,0.7491582632064819,0.46416667103767395,0.9804166555404663,0.1892147660255432,1057.0,1057.0,0.5445994138717651,0.4079911410808563,0.7324818968772888,0.45510128140449524,0.9612500071525574,0.18921472132205963,1057.0,1057.0,0.5351886749267578,0.3920160233974457
rv41xody,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/41_last_only_75.5892.pth,0.755892276763916,0.48218750953674316,0.9856250286102295,0.2770083248615265,722.0,722.0,0.5816069841384888,0.43963223695755005,0.7440455555915833,0.4865797460079193,0.9781249761581421,0.2770082652568817,722.0,722.0,0.5805710554122925,0.43197131156921387
brqyylf5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/295_last_only_74.7475.pth,0.747474730014801,0.44172221422195435,0.972000002861023,0.1342281848192215,1490.0,1490.0,0.5159834623336792,0.385684609413147,0.7293752431869507,0.4576582908630371,0.949999988079071,0.13422821462154388,1490.0,1490.0,0.5139622092247009,0.37487131357192993
roetssw1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/47_last_only_76.2626.pth,0.7626262903213501,0.500083327293396,0.984000027179718,0.22026431560516357,908.0,908.0,0.5681158900260925,0.43326011300086975,0.7457714676856995,0.5085471272468567,0.9754999876022339,0.22026440501213074,908.0,908.0,0.5681038498878479,0.42367565631866455
43qv7l6v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/324_last_only_75.4209.pth,0.7542087435722351,0.41583332419395447,0.9726666808128357,0.13596193492412567,1471.0,1471.0,0.508154034614563,0.3832542300224304,0.7352433800697327,0.43251457810401917,0.9416666626930237,0.13596197962760925,1471.0,1471.0,0.5033811330795288,0.37010765075683594
0m0k7xe0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/256_last_only_69.1919.pth,0.691919207572937,0.47371798753738403,0.806538462638855,0.15637217462062836,1279.0,1279.0,0.4788762032985687,0.3313436508178711,0.6772523522377014,0.46230581402778625,0.6615384817123413,0.1563721001148224,1279.0,1279.0,0.42673882842063904,0.28900986909866333
os50msyk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/119_project_74.9158.pth,0.7491582632064819,0.4302777945995331,0.9660000205039978,0.14154280722141266,1413.0,1413.0,0.5126068592071533,0.38402366638183594,0.7191922664642334,0.44754037261009216,0.9476666450500488,0.14154286682605743,1413.0,1413.0,0.5122499465942383,0.3684062063694
49ci5l9o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/64_last_only_72.7273.pth,0.7272727489471436,0.4468590021133423,0.9742307662963867,0.17841213941574097,1121.0,1121.0,0.53316730260849,0.3877580463886261,0.7311011552810669,0.4407060444355011,0.9469230771064758,0.17841215431690216,1121.0,1121.0,0.522013783454895,0.3816448748111725
l8ij9432,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/306_last_only_73.9057.pth,0.7390572428703308,0.39880210161209106,0.9615625143051147,0.16877637803554535,1185.0,1185.0,0.5097136497497559,0.3767075538635254,0.7250604033470154,0.41725170612335205,0.9275000095367432,0.16877642273902893,1185.0,1185.0,0.5045093894004822,0.36579978466033936
im9k690j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/255_last_only_72.8956.pth,0.7289562225341797,0.4678645730018616,0.9725000262260437,0.13956736028194427,1433.0,1433.0,0.5266439914703369,0.38390040397644043,0.7273041009902954,0.47305020689964294,0.971875011920929,0.13956736028194427,1433.0,1433.0,0.5281642079353333,0.38413599133491516
v06zedde,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/76_last_only_75.5892.pth,0.755892276763916,0.45620372891426086,0.977222204208374,0.24968789517879486,801.0,801.0,0.5610379576683044,0.42408424615859985,0.7449085116386414,0.45620307326316833,0.9655555486679077,0.24968795478343964,801.0,801.0,0.5571488738059998,0.41502493619918823
kmmixxzp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/278_project_71.3805.pth,0.7138047218322754,0.48531249165534973,0.8540624976158142,0.11567380279302597,1729.0,1729.0,0.4850162863731384,0.3462069034576416,0.7090093493461609,0.49391138553619385,0.7731249928474426,0.11567387729883194,1729.0,1729.0,0.4609034061431885,0.32678481936454773
fap41yiz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/105_last_only_68.8552.pth,0.68855220079422,0.46327778697013855,0.8169999718666077,0.13745702803134918,1455.0,1455.0,0.4725782871246338,0.32539480924606323,0.6962375044822693,0.47001591324806213,0.7276666760444641,0.1374569833278656,1455.0,1455.0,0.4450465142726898,0.3098580837249756
apgbcxgg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/112_last_only_72.2222.pth,0.7222222089767456,0.44818180799484253,0.9727272987365723,0.20140986144542694,993.0,993.0,0.5407730340957642,0.39055830240249634,0.7374870777130127,0.45448946952819824,0.9509090781211853,0.2014099806547165,993.0,993.0,0.535602867603302,0.3950001895427704
fghij3rz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/264_last_only_76.5993.pth,0.7659932374954224,0.42644447088241577,0.9746666550636292,0.12820513546466827,1560.0,1560.0,0.5097720623016357,0.39048194885253906,0.7412840723991394,0.43903154134750366,0.9520000219345093,0.12820519506931305,1560.0,1560.0,0.5064122676849365,0.37539535760879517
sqb7p1qg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/323_last_only_73.4007.pth,0.7340067625045776,0.45640620589256287,0.9771875143051147,0.14803849160671234,1351.0,1351.0,0.5272107124328613,0.3869762420654297,0.7288574576377869,0.46196678280830383,0.9740625023841858,0.14803843200206757,1351.0,1351.0,0.5280225872993469,0.38485321402549744
c87xkni0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/43_last_only_74.0741.pth,0.7407407164573669,0.44518518447875977,0.9833333492279053,0.2436053603887558,821.0,821.0,0.5573746562004089,0.4128701090812683,0.7424922585487366,0.4752645492553711,0.971666693687439,0.24360541999340057,821.0,821.0,0.5635122656822205,0.4184035062789917
mmo6lzgm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/139_last_only_72.8956.pth,0.7289562225341797,0.4562121033668518,0.9781818389892578,0.18939393758773804,1056.0,1056.0,0.5412626266479492,0.39455676078796387,0.7274767160415649,0.45571738481521606,0.9813636541366577,0.18939398229122162,1056.0,1056.0,0.5421583652496338,0.39440760016441345
bgzzm273,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/187_last_only_71.8855.pth,0.7188552021980286,0.502708375453949,0.9765625,0.1204819306731224,1660.0,1660.0,0.5332509279251099,0.38333019614219666,0.7185019254684448,0.5123041272163391,0.9693750143051147,0.1204819604754448,1660.0,1660.0,0.5340537428855896,0.3837186396121979
z2fjmg3w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/159_last_only_75.7576.pth,0.7575757503509521,0.4937777817249298,0.9756666421890259,0.12202561646699905,1639.0,1639.0,0.5304900407791138,0.4018864035606384,0.7404211163520813,0.5049008131027222,0.9549999833106995,0.12202558666467667,1639.0,1639.0,0.5273088216781616,0.39043059945106506
q4flyw0q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/158_last_only_70.3704.pth,0.7037037014961243,0.48212960362434387,0.9900000095367432,0.19900499284267426,1005.0,1005.0,0.5570448637008667,0.39199453592300415,0.7169485688209534,0.4898892343044281,0.9794444441795349,0.19900506734848022,1005.0,1005.0,0.5561129450798035,0.3987043797969818
4g1v2n2f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/277_last_only_70.7071.pth,0.7070707082748413,0.4791666865348816,0.9803125262260437,0.1360544115304947,1470.0,1470.0,0.5318445563316345,0.3760516941547394,0.7052122950553894,0.4976728558540344,0.9800000190734863,0.13605448603630066,1470.0,1470.0,0.5379091501235962,0.37934014201164246
xtv5omn8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/43_last_only_74.4108.pth,0.744107723236084,0.44749999046325684,0.9608333110809326,0.1785714477300644,1120.0,1120.0,0.5289682745933533,0.3936093747615814,0.7438730001449585,0.46221399307250977,0.9620833396911621,0.178571417927742,1120.0,1120.0,0.5342895984649658,0.39744359254837036
7kbw89rr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/219_last_only_73.4007.pth,0.7340067625045776,0.503333330154419,0.9779166579246521,0.15698586404323578,1274.0,1274.0,0.546078622341156,0.4008254110813141,0.7264411449432373,0.5026223659515381,0.9645833373069763,0.15698584914207458,1274.0,1274.0,0.541397213935852,0.39329320192337036
jl6u8qo9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/73_last_only_74.0741.pth,0.7407407164573669,0.4354166090488434,0.981249988079071,0.1924927830696106,1039.0,1039.0,0.5363864898681641,0.3973233103752136,0.7404211163520813,0.44798263907432556,0.9599999785423279,0.1924927532672882,1039.0,1039.0,0.5334917902946472,0.3950085937976837
miyb6rln,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/230_last_only_70.0337.pth,0.7003366947174072,0.44604167342185974,0.9753124713897705,0.13802622258663177,1449.0,1449.0,0.5197934508323669,0.3640304207801819,0.71401447057724,0.45811375975608826,0.9568750262260437,0.13802622258663177,1449.0,1449.0,0.5176717042922974,0.3696250915527344
x1xnndbw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/80_last_only_74.4108.pth,0.7424242496490479,0.44505950808525085,0.981071412563324,0.1665278822183609,1201.0,1201.0,0.5308862924575806,0.39414286613464355,0.723852276802063,0.4550448954105377,0.9714285731315613,0.16652783751487732,1201.0,1201.0,0.5310004949569702,0.38436591625213623
5fht9ttr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/131_last_only_74.9158.pth,0.7491582632064819,0.42472222447395325,0.9700000286102295,0.21810249984264374,917.0,917.0,0.53760826587677,0.40275368094444275,0.735588550567627,0.4518289864063263,0.9705555438995361,0.21810247004032135,917.0,917.0,0.5468289852142334,0.40224114060401917
qrhih3r0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/87_last_only_74.2424.pth,0.7407407164573669,0.4869047701358795,0.9721428751945496,0.1662510484457016,1203.0,1203.0,0.5417662858963013,0.4013083577156067,0.7172937393188477,0.48437613248825073,0.9825000166893005,0.16625109314918518,1203.0,1203.0,0.5443757772445679,0.39047732949256897
6owng4o1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/77_last_only_72.5589.pth,0.7239057421684265,0.4530729353427887,0.9846875071525574,0.1348617672920227,1483.0,1483.0,0.5242074728012085,0.37947678565979004,0.7290300130844116,0.4604344666004181,0.9506250023841858,0.13486182689666748,1483.0,1483.0,0.5153071284294128,0.37567436695098877
t1o8z7ra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/280_last_only_75.2525.pth,0.752525269985199,0.4766666889190674,0.982692301273346,0.14673514664173126,1363.0,1363.0,0.5353647470474243,0.40287551283836365,0.7371418476104736,0.4896089434623718,0.9665384888648987,0.14673517644405365,1363.0,1363.0,0.5342942476272583,0.3938506543636322
vm6ws5i2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/224_last_only_73.5690.pth,0.7356902360916138,0.47072917222976685,0.9653124809265137,0.118203304708004,1692.0,1692.0,0.5180816650390625,0.3811476230621338,0.7354159355163574,0.49053066968917847,0.9603124856948853,0.11820326745510101,1692.0,1692.0,0.5230154991149902,0.3846339285373688
0t27hkcd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/282_last_only_74.0741.pth,0.7407407164573669,0.4302777647972107,0.9795833230018616,0.1702127605676651,1175.0,1175.0,0.5266913175582886,0.39014169573783875,0.7292026281356812,0.45041096210479736,0.956250011920929,0.1702127605676651,1175.0,1175.0,0.5256246328353882,0.38328686356544495
b9rfeqqe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/247_project_71.3805.pth,0.7138047218322754,0.47052085399627686,0.8399999737739563,0.135869562625885,1472.0,1472.0,0.48213014006614685,0.3441467583179474,0.6972730159759521,0.47902461886405945,0.7087500095367432,0.13586951792240143,1472.0,1472.0,0.44121474027633667,0.30764713883399963
iqp7meh1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/109_last_only_71.3805.pth,0.7138047218322754,0.4625000059604645,0.9657142758369446,0.10982976108789444,1821.0,1821.0,0.5126813650131226,0.36595436930656433,0.6774249076843262,0.4769781827926636,0.9275000095367432,0.10982979089021683,1821.0,1821.0,0.5047693252563477,0.34194332361221313
86yeni5e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/133_last_only_73.7374.pth,0.7373737096786499,0.46692708134651184,0.9703124761581421,0.12150668352842331,1646.0,1646.0,0.5195820927619934,0.3831261694431305,0.731964111328125,0.47395575046539307,0.9540625214576721,0.12150668352842331,1646.0,1646.0,0.5165083408355713,0.3780655562877655
w1pzwbnh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/79_last_only_73.9057.pth,0.7390572428703308,0.4422222077846527,0.9713333249092102,0.14705882966518402,1360.0,1360.0,0.5202047824859619,0.38446110486984253,0.7286848425865173,0.45068857073783875,0.9613333344459534,0.14705884456634521,1360.0,1360.0,0.5196936130523682,0.3786928653717041
junoqzsd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/224_last_only_73.0640.pth,0.7306397557258606,0.45786452293395996,0.9753124713897705,0.13029314577579498,1535.0,1535.0,0.5211567282676697,0.38077783584594727,0.7222989201545715,0.4798194169998169,0.9590625166893005,0.13029325008392334,1535.0,1535.0,0.5230584144592285,0.3778045177459717
if4jscwy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/167_last_only_70.2020.pth,0.7020202279090881,0.462564080953598,0.7900000214576721,0.20060180127620697,997.0,997.0,0.48438864946365356,0.3400506377220154,0.6927856206893921,0.47873976826667786,0.6961538195610046,0.20060166716575623,997.0,997.0,0.45849841833114624,0.31764110922813416
4y3o2o4q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/42_last_only_70.8754.pth,0.7087541818618774,0.48386362195014954,0.9845454692840576,0.18939393758773804,1056.0,1056.0,0.5526010394096375,0.39165830612182617,0.7050396800041199,0.47512316703796387,0.9845454692840576,0.18939398229122162,1056.0,1056.0,0.5496875643730164,0.38755154609680176
my2fay25,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/74_last_only_73.5690.pth,0.7356902360916138,0.4475000500679016,0.9768750071525574,0.135869562625885,1472.0,1472.0,0.5200815200805664,0.38261890411376953,0.7264411449432373,0.45293867588043213,0.9390624761581421,0.13586951792240143,1472.0,1472.0,0.5092902183532715,0.36996936798095703
v2frtnd3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/192_last_only_68.1818.pth,0.683501660823822,0.46613097190856934,0.8410714268684387,0.12391573935747147,1614.0,1614.0,0.4770393967628479,0.32605722546577454,0.6796686053276062,0.4840168058872223,0.7510714530944824,0.12391569465398788,1614.0,1614.0,0.45300135016441345,0.30789080262184143
53dfsz6c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/200_last_only_75.0842.pth,0.7508417367935181,0.483777791261673,0.9833333492279053,0.1287001222372055,1554.0,1554.0,0.5319371223449707,0.39940059185028076,0.7285122275352478,0.49356022477149963,0.9676666855812073,0.1287001520395279,1554.0,1554.0,0.5299757122993469,0.38609379529953003
425qqfj5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/75_last_only_67.6768.pth,0.6767676472663879,0.444791704416275,0.9821875095367432,0.19120459258556366,1046.0,1046.0,0.5393946170806885,0.36504483222961426,0.6862271428108215,0.46533122658729553,0.9940624833106995,0.19120469689369202,1046.0,1046.0,0.5501995086669922,0.3775618374347687
irv14axi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/72_last_only_74.0741.pth,0.7407407164573669,0.43458330631256104,0.9768750071525574,0.13245032727718353,1510.0,1510.0,0.514636218547821,0.3812119960784912,0.7298929691314697,0.4589012861251831,0.9496874809265137,0.13245022296905518,1510.0,1510.0,0.5136796832084656,0.3749311864376068
ux25qayy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/169_last_only_67.1717.pth,0.6734007000923157,0.4354762136936188,0.8578571677207947,0.1360544115304947,1470.0,1470.0,0.47646260261535645,0.3208502531051636,0.6819123029708862,0.4549722671508789,0.7503571510314941,0.13605448603630066,1470.0,1470.0,0.4471279978752136,0.3049020767211914
ux25qayy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/169_last_only_67.1717.pth,0.6734007000923157,0.4354762136936188,0.8578571677207947,0.1360544115304947,1470.0,1470.0,0.47646260261535645,0.3208502531051636,0.6819123029708862,0.4549722671508789,0.7503571510314941,0.13605448603630066,1470.0,1470.0,0.4471279978752136,0.3049020767211914
qso5y7wd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/62_last_only_74.4108.pth,0.744107723236084,0.4293055832386017,0.9725000262260437,0.18467222154140472,1083.0,1083.0,0.5288259387016296,0.39350345730781555,0.7317914962768555,0.4587627053260803,0.949999988079071,0.1846722960472107,1083.0,1083.0,0.5311450362205505,0.3886874318122864
zily9uum,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/195_last_only_70.0337.pth,0.7003366947174072,0.48243585228919983,0.9850000143051147,0.12987013161182404,1540.0,1540.0,0.5324353575706482,0.37288400530815125,0.6808767914772034,0.49170002341270447,0.9596154093742371,0.12987005710601807,1540.0,1540.0,0.5270618796348572,0.3588641881942749
k59n570c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/62_last_only_71.7172.pth,0.7171717286109924,0.4984374940395355,0.8103125095367432,0.11771630495786667,1699.0,1699.0,0.4754887521266937,0.3410070836544037,0.7033137679100037,0.5035975575447083,0.7231249809265137,0.11771630495786667,1699.0,1699.0,0.4481462836265564,0.3151874542236328
sogd1z1g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/56_last_only_69.0236.pth,0.6902356743812561,0.44761115312576294,0.9786666631698608,0.18331806361675262,1091.0,1091.0,0.5365319848060608,0.3703335225582123,0.6938211917877197,0.45733293890953064,0.9623333215713501,0.1833181232213974,1091.0,1091.0,0.5343281626701355,0.37072819471359253
res4vdby,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/199_last_only_69.6970.pth,0.6969696879386902,0.49172621965408325,0.9846428632736206,0.1312335878610611,1524.0,1524.0,0.5358675718307495,0.37348344922065735,0.6853641867637634,0.5052867531776428,0.9624999761581421,0.13123366236686707,1524.0,1524.0,0.5330067873001099,0.36530375480651855
rx9gay1d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/309_last_only_72.8956.pth,0.7289562225341797,0.4702083468437195,0.9859374761581421,0.15974439680576324,1252.0,1252.0,0.5386301279067993,0.39263778924942017,0.7193648815155029,0.4858657419681549,0.9825000166893005,0.15974435210227966,1252.0,1252.0,0.54270339012146,0.3904017508029938
ozuetmdc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/327_last_only_76.0943.pth,0.7609427571296692,0.4076111316680908,0.9616666436195374,0.14134275913238525,1415.0,1415.0,0.5035402178764343,0.38316527009010315,0.7293752431869507,0.42220643162727356,0.9366666674613953,0.14134268462657928,1415.0,1415.0,0.5000719428062439,0.3647401034832001
xydw6lrw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/224_last_only_68.0135.pth,0.680134654045105,0.47333329916000366,0.8256666660308838,0.13802622258663177,1449.0,1449.0,0.4790087640285492,0.3257904648780823,0.6741456389427185,0.48871028423309326,0.7266666889190674,0.13802622258663177,1449.0,1449.0,0.45113441348075867,0.30413028597831726
tdad8aut,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/68_last_only_73.2323.pth,0.7323232293128967,0.4515104591846466,0.9746875166893005,0.1448225975036621,1381.0,1381.0,0.5236735343933105,0.38349828124046326,0.737832248210907,0.46797969937324524,0.9524999856948853,0.1448226124048233,1381.0,1381.0,0.5217674970626831,0.38497689366340637
qjlwrj31,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/50_last_only_69.0236.pth,0.6902356743812561,0.46510419249534607,0.9731249809265137,0.13351134955883026,1498.0,1498.0,0.5239135026931763,0.3616237938404083,0.689678966999054,0.48474302887916565,0.9634374976158142,0.13351142406463623,1498.0,1498.0,0.5272306799888611,0.36361992359161377
5mdr1vkp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/78_last_only_70.0337.pth,0.6986532211303711,0.523888885974884,0.8169999718666077,0.18832391500473022,1062.0,1062.0,0.5097376108169556,0.35612982511520386,0.6857093572616577,0.5147449374198914,0.7760000228881836,0.1883239597082138,1062.0,1062.0,0.49302300810813904,0.33807048201560974
fqff72jl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/150_last_only_66.8350.pth,0.6683501601219177,0.6345312595367432,1.0,0.4065040647983551,492.0,492.0,0.6803450584411621,0.4547087252140045,0.6686227321624756,0.6374507546424866,1.0,0.4065038561820984,492.0,492.0,0.6813182234764099,0.4555448591709137
r82wy8kb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/249_last_only_70.2020.pth,0.7020202279090881,0.57105553150177,0.9993333220481873,0.43103447556495667,464.0,464.0,0.6671411395072937,0.46834656596183777,0.698136031627655,0.5805975198745728,0.999666690826416,0.43103426694869995,464.0,464.0,0.6704328060150146,0.46805331110954285
w54ijor8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/240_last_only_70.0337.pth,0.7003366947174072,0.6485555768013,0.9959999918937683,0.39840638637542725,502.0,502.0,0.6809873580932617,0.4769204258918762,0.6753538250923157,0.6554588079452515,0.9976666569709778,0.398406445980072,502.0,502.0,0.6838439702987671,0.46183663606643677
0gab62j1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/40_last_only_73.9057.pth,0.7390572428703308,0.5084524154663086,0.9814285635948181,0.17167381942272186,1165.0,1165.0,0.5538516044616699,0.40932804346084595,0.7204003930091858,0.5018082857131958,0.9739285707473755,0.17167378962039948,1165.0,1165.0,0.5491368770599365,0.3955984115600586
nmqref57,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/146_last_only_68.8552.pth,0.68855220079422,0.651145875453949,0.9981250166893005,0.6172838807106018,324.0,324.0,0.7555183172225952,0.520213782787323,0.6739730834960938,0.6470797657966614,0.9981250166893005,0.6172841787338257,324.0,324.0,0.7541630268096924,0.5082855820655823
ulaha7ww,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ahrdy5hq/305_last_only_70.5387.pth,0.7053872346878052,0.6481249928474426,0.9993749856948853,0.5115089416503906,391.0,391.0,0.7196696996688843,0.507645845413208,0.6891611814498901,0.657274067401886,0.9993749856948853,0.5115089416503906,391.0,391.0,0.7227193713188171,0.4980701506137848


==> data/eval/run_report_latest-evaluated-c3tskyq5_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
p8v1i7xa,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/127_last_only_0.6224.pth,0.8872053623199463,0.4897499978542328,0.9800000190734864,0.6153846383094788,325.0,325.0,0.6950448751449585,0.6166475415229797,0.8543320894241333,0.5159921646118164,0.9829999804496764,0.6153846979141235,325.0,325.0,0.7047922611236572,0.6021266579627991
6mjq522a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/154_last_only_0.5394.pth,0.8484848737716675,0.4205555617809295,0.7566666603088379,0.6872852444648743,291.0,291.0,0.6215025186538696,0.5273354649543762,0.8201587796211243,0.4143714308738708,0.2283333390951156,0.6872851848602295,291.0,291.0,0.4433300197124481,0.3636009991168976
52yv5ilx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/265_last_only_0.4906.pth,0.8535353541374207,0.39107146859169,0.9728571176528932,0.3355704843997955,596.0,596.0,0.5664997100830078,0.4835275411605835,0.8615809679031372,0.4096132218837738,0.915000021457672,0.3355705738067627,596.0,596.0,0.5533946752548218,0.4767943322658539
tlhw5cgc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/32_last_only_0.5255.pth,0.8737373948097229,0.4201190769672394,0.8385714292526245,0.5376344323158264,372.0,372.0,0.5987750291824341,0.52317214012146,0.8536416888237,0.397317498922348,0.4914285838603973,0.5376342535018921,372.0,372.0,0.4754601418972015,0.4058726131916046
sqyoucck,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/141_last_only_0.5688.pth,0.872053861618042,0.4644791781902313,0.9800000190734864,0.4975124299526214,402.0,402.0,0.6473305225372314,0.5645070672035217,0.85588538646698,0.5076621770858765,0.9850000143051147,0.4975126981735229,402.0,402.0,0.663391649723053,0.567787230014801
cp48ua6i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/248_last_only_0.6625.pth,0.8602693676948547,0.5867593288421631,0.9850000143051147,0.7246376872062683,276.0,276.0,0.7654657363891602,0.6585067510604858,0.8481187224388123,0.593185544013977,0.9944444298744202,0.7246374487876892,276.0,276.0,0.7707557678222656,0.6536924242973328
ubjbraw4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/47_last_only_0.5242.pth,0.8518518805503845,0.4142308235168457,0.9569230675697328,0.4962778985500335,403.0,403.0,0.6224772930145264,0.5302584767341614,0.8494994640350342,0.4078351855278015,0.8546153903007507,0.4962782263755798,403.0,403.0,0.5862429141998291,0.4980130493640899
mc15x0xx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/14_project_0.5359.pth,0.8316498398780823,0.3670833706855774,0.7749999761581421,0.7968127727508545,251.0,251.0,0.6462987065315247,0.5374942421913147,0.8096306324005127,0.325448602437973,0.1174999997019767,0.796812891960144,251.0,251.0,0.4132538437843323,0.3345829844474792
4o6dnl2c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/108_last_only_0.6300.pth,0.7424242496490479,0.6104166507720947,0.9850000143051147,0.9478673338890076,211.0,211.0,0.847761332988739,0.6293985843658447,0.7222989201545715,0.6171742081642151,0.9950000047683716,0.947867512702942,211.0,211.0,0.8533473014831543,0.6163718104362488
l9fh8seg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/92_last_only_0.5510.pth,0.8771044015884399,0.4264394342899322,0.9827272891998292,0.4545454680919647,440.0,440.0,0.6212373971939087,0.5448900461196899,0.8512253761291504,0.4700410664081573,0.9763636589050292,0.4545455276966095,440.0,440.0,0.6336500644683838,0.5393790006637573
an6cee4j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/240_last_only_0.5891.pth,0.8653198480606079,0.503333330154419,0.9916666746139526,0.508905827999115,393.0,393.0,0.6679686307907104,0.5780065059661865,0.8513979911804199,0.4976227283477783,0.9666666388511658,0.5089055299758911,393.0,393.0,0.6577316522598267,0.5599914193153381
6s81ckgj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/30_last_only_0.6424.pth,0.8670033812522888,0.5059166550636292,0.9850000143051147,0.6896552443504333,290.0,290.0,0.7268573641777039,0.6301878094673157,0.8520883917808533,0.5264930129051208,0.9900000095367432,0.6896552443504333,290.0,290.0,0.7353827357292175,0.6266111135482788
wrhrn7us,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/109_last_only_0.7072.pth,0.8636363744735718,0.6512500643730164,0.9900000095367432,0.7751937508583069,258.0,258.0,0.8054813146591187,0.6956429481506348,0.8394891023635864,0.638434886932373,0.9850000143051147,0.7751935124397278,258.0,258.0,0.7995427846908569,0.6712074279785156
2hwhqo45,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/63_last_only_0.6135.pth,0.8468013405799866,0.4749999940395355,0.8100000023841858,0.8810572624206543,227.0,227.0,0.7220191359519958,0.6114067435264587,0.8280980587005615,0.4744185507297516,0.4916666746139526,0.881057620048523,227.0,227.0,0.6157143115997314,0.5098718404769897
r7xsaol1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/167_last_only_0.5573.pth,0.8821548819541931,0.4209259152412414,0.9850000143051147,0.4773269593715668,419.0,419.0,0.6277509927749634,0.5537735819816589,0.8620986938476562,0.4598523080348968,0.9800000190734864,0.4773272275924682,419.0,419.0,0.6390599012374878,0.5509327054023743
4fquubpe,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/50_last_only_0.5343.pth,0.8670033812522888,0.4397499859333038,0.9279999732971193,0.4938271343708038,405.0,405.0,0.6205257177352905,0.5379979014396667,0.8526061177253723,0.421074628829956,0.8575000166893005,0.4938274025917053,405.0,405.0,0.5908007025718689,0.5037202835083008
zc877tqc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/46_last_only_0.5041.pth,0.8585858345031738,0.399097204208374,0.9783333539962769,0.3533568680286407,566.0,566.0,0.5769291520118713,0.4953432083129883,0.8638246655464172,0.435942679643631,0.9725000262260436,0.3533571064472198,566.0,566.0,0.5872666239738464,0.5072953701019287
k7qo8p9a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/97_last_only_0.5035.pth,0.8552188277244568,0.3005208373069763,0.8587499856948853,0.5830903649330139,343.0,343.0,0.5807870626449585,0.4967000186443329,0.8510528206825256,0.306502491235733,0.4875000119209289,0.5830903053283691,343.0,343.0,0.4590309560298919,0.3906596004962921
5tcfklfb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/108_last_only_0.5236.pth,0.8838383555412292,0.3785714209079742,0.8328571319580078,0.5464481711387634,366.0,366.0,0.5859589576721191,0.5178930163383484,0.8627890944480896,0.390007883310318,0.5471428632736206,0.5464478731155396,366.0,366.0,0.4945328831672668,0.4266775846481323
x0akvcbs,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/201_last_only_0.4543.pth,0.8518518805503845,0.3934375047683716,0.979687511920929,0.2173912972211837,920.0,920.0,0.5301721096038818,0.4516281187534332,0.8450120687484741,0.4060648679733276,0.9712499976158142,0.217391237616539,920.0,920.0,0.531568706035614,0.4491819739341736
k7tfrls8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/107_last_only_0.5959.pth,0.8619528412818909,0.5529999732971191,0.984499990940094,0.5586591362953186,358.0,358.0,0.6987196803092957,0.6022633910179138,0.8494994640350342,0.5307531356811523,0.9704999923706056,0.558659017086029,358.0,358.0,0.6866374015808105,0.5832980871200562
16q3c34s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/200_last_only_0.6347.pth,0.875420868396759,0.505476176738739,0.9900000095367432,0.6578946709632874,304.0,304.0,0.7177903056144714,0.628368616104126,0.8508802056312561,0.5096465349197388,0.991428554058075,0.657894492149353,304.0,304.0,0.7196565866470337,0.6123415231704712
nt8kcxxp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/124_last_only_0.5266.pth,0.8282828330993652,0.2918055355548858,0.8558333516120911,0.7407407164573669,270.0,270.0,0.6294598579406738,0.5213707685470581,0.8263720870018005,0.3109328746795654,0.7166666388511658,0.7407405972480774,270.0,270.0,0.5894467234611511,0.4871023297309875
kadqm8sc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/63_last_only_0.6236.pth,0.8249158263206482,0.5336666703224182,0.9700000286102296,0.7272727489471436,275.0,275.0,0.743646502494812,0.6134457588195801,0.830169141292572,0.525985598564148,0.9800000190734864,0.7272723913192749,275.0,275.0,0.7444193363189697,0.617993950843811
kj3jgbeq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/255_last_only_0.4818.pth,0.8670033812522888,0.4298437237739563,0.912500023841858,0.3355704843997955,596.0,596.0,0.5593047738075256,0.4849191308021545,0.8608905673027039,0.4154157340526581,0.7696874737739563,0.3355705738067627,596.0,596.0,0.5068912506103516,0.4363778829574585
4xvvfga2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/39_last_only_0.5522.pth,0.868686854839325,0.4968590438365936,0.9896153807640076,0.4175365269184112,479.0,479.0,0.6346703767776489,0.5513297915458679,0.8615809679031372,0.4917568266391754,0.9619230628013612,0.4175363779067993,479.0,479.0,0.6237387657165527,0.5374014377593994
m7qsyvpq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/41_last_only_0.6862.pth,0.8602693676948547,0.5447221994400024,0.9833333492279052,0.8733624815940857,229.0,229.0,0.8004726767539978,0.6886221170425415,0.8406972885131836,0.5318354964256287,0.9850000143051147,0.8733626008033752,229.0,229.0,0.7967327833175659,0.6698110699653625
96wfihra,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/22_project_0.5336.pth,0.8636363744735718,0.4670000076293945,0.9829999804496764,0.3921568691730499,510.0,510.0,0.6140522956848145,0.5303179025650024,0.8529513478279114,0.4986565709114074,0.968999981880188,0.392156720161438,510.0,510.0,0.6199377775192261,0.5287767648696899
g76p18i3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/112_last_only_0.4967.pth,0.8670033812522888,0.4059259295463562,0.9833333492279052,0.321543425321579,622.0,622.0,0.5702675580978394,0.494423896074295,0.8457024693489075,0.4551913142204284,0.9711111187934875,0.3215433955192566,622.0,622.0,0.582615315914154,0.4927192032337188
u5qtnmzi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/51_last_only_0.5300.pth,0.868686854839325,0.3836666643619537,0.8410000205039978,0.6006006598472595,333.0,333.0,0.6084224581718445,0.5285285711288452,0.8505350351333618,0.3748590648174286,0.4460000097751617,0.6006008386611938,333.0,333.0,0.4738199710845947,0.4030004739761352
gjvfqvnd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/211_last_only_0.6364.pth,0.7760942578315735,0.631944477558136,0.9850000143051147,0.8264463543891907,242.0,242.0,0.8144636154174805,0.632100522518158,0.7480151653289795,0.6435337066650391,0.9850000143051147,0.8264464735984802,242.0,242.0,0.8183268308639526,0.6121208667755127
g5it17g4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/143_last_only_0.6987.pth,0.8400673270225525,0.5266667008399963,0.9800000190734864,1.0526314973831177,190.0,190.0,0.8355555534362793,0.7019228935241699,0.8061788082122803,0.5168616771697998,0.9700000286102296,1.0526314973831177,190.0,190.0,0.8289539217948914,0.668285071849823
fz59fbh6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/42_last_only_0.6505.pth,0.7508417367935181,0.5916666984558105,1.0,1.063829779624939,188.0,188.0,0.8638889193534851,0.6486438512802124,0.7195374369621277,0.5851609110832214,0.9950000047683716,1.0638303756713867,188.0,188.0,0.8600537180900574,0.6188408732414246
z9nltqy7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/18_project_0.6730.pth,0.8670033812522888,0.5913889408111572,0.9883333444595336,0.7490636706352234,267.0,267.0,0.7762619853019714,0.6730217933654785,0.8467379808425903,0.5612525343894958,0.9900000095367432,0.749064028263092,267.0,267.0,0.7667722105979919,0.6492551565170288
db0xfd70,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/246_last_only_0.5318.pth,0.8501683473587036,0.4468181729316711,0.9800000190734864,0.4347825944423675,460.0,460.0,0.6205335855484009,0.5275580286979675,0.8482913374900818,0.4580731093883514,0.979090929031372,0.434782475233078,460.0,460.0,0.6239821910858154,0.5293186902999878
gp5o9cij,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/81_last_only_0.6137.pth,0.8367003202438354,0.5733333230018616,0.984333336353302,0.649350643157959,308.0,308.0,0.7356724143028259,0.6155373454093933,0.8348291516304016,0.5356424450874329,0.9896666407585144,0.6493507027626038,308.0,308.0,0.7248865962028503,0.6051564812660217
6ge32i5e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/51_last_only_0.6003.pth,0.8215488195419312,0.4816666543483734,0.7450000047683716,0.930232584476471,215.0,215.0,0.7189664244651794,0.5906659960746765,0.7980669736862183,0.5040265917778015,0.2325000017881393,0.9302329421043396,215.0,215.0,0.5555865168571472,0.4433952569961548
bwjfysi5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/195_last_only_0.4890.pth,0.8771044015884399,0.3731249868869781,0.9070833325386048,0.3710575103759765,539.0,539.0,0.550421953201294,0.4827775061130523,0.8631342649459839,0.4212605059146881,0.7704166769981384,0.3710575103759765,539.0,539.0,0.5209115743637085,0.4496166408061981
k4i777cv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/119_last_only_0.5524.pth,0.8636363744735718,0.3666666448116302,0.8349999785423279,0.7142857909202576,280.0,280.0,0.6386508345603943,0.5515620708465576,0.8417328000068665,0.3638359904289245,0.4287500083446502,0.714285671710968,280.0,280.0,0.5022906064987183,0.4227944910526275
dmbcllav,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/212_last_only_0.5734.pth,0.8855218887329102,0.4953570961952209,0.9864285588264464,0.4444444477558136,450.0,450.0,0.6420767307281494,0.568572998046875,0.8598549962043762,0.5151230096817017,0.9835714101791382,0.4444446265697479,450.0,450.0,0.6477130651473999,0.5569393038749695
u5xtcfbq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/237_last_only_0.4867.pth,0.8585858345031738,0.3815277814865112,0.7133333086967468,0.5730658173561096,349.0,349.0,0.5559756755828857,0.4773528277873993,0.8391439318656921,0.3812184631824493,0.2166666686534881,0.573066234588623,349.0,349.0,0.3903171420097351,0.3275322616100311
qrhewtsv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/240_last_only_0.5842.pth,0.8535353541374207,0.514102578163147,0.9846153855323792,0.5376344323158264,372.0,372.0,0.6787841320037842,0.5793662667274475,0.8505350351333618,0.5212777256965637,0.9792307615280152,0.5376342535018921,372.0,372.0,0.6793808937072754,0.5778372287750244
cbq6u4na,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/94_last_only_0.6246.pth,0.8569023609161377,0.4893749952316284,0.9831249713897704,0.7067137360572815,283.0,283.0,0.72640460729599,0.6224578022956848,0.8539868593215942,0.5103210210800171,0.9946874976158142,0.7067142128944397,283.0,283.0,0.7372409701347351,0.629594087600708
g584oh8c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/58_last_only_0.6794.pth,0.8855218887329102,0.6094443798065186,0.9900000095367432,0.7067137360572815,283.0,283.0,0.7687193751335144,0.6807178258895874,0.8633068799972534,0.5841799974441528,0.9900000095367432,0.7067142128944397,283.0,283.0,0.7602981328964233,0.6563705801963806
orbhazki,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/35_last_only_0.5244.pth,0.8737373948097229,0.3455208241939544,0.8799999952316284,0.5952381491661072,336.0,336.0,0.6069196462631226,0.5302883982658386,0.8660683631896973,0.3537460565567016,0.5956249833106995,0.5952378511428833,336.0,336.0,0.5148696303367615,0.4459123015403747
sxtng96a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/22_project_0.5146.pth,0.875420868396759,0.379236102104187,0.9195833206176758,0.466200441122055,429.0,429.0,0.5883399844169617,0.5150451064109802,0.8562305569648743,0.3816201686859131,0.7329166531562805,0.4662002921104431,429.0,429.0,0.5269123911857605,0.4511584937572479
wls53y94,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/220_last_only_0.5244.pth,0.8518518805503845,0.3577777743339538,0.7300000190734863,0.7117437720298767,281.0,281.0,0.599840521812439,0.5109753012657166,0.831549882888794,0.3704436719417572,0.2316666692495346,0.7117435932159424,281.0,281.0,0.4379513263702392,0.3641783595085144
6smh00z1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/161_last_only_0.6040.pth,0.8619528412818909,0.5014285445213318,0.9825000166893004,0.6211180090904236,322.0,322.0,0.7016822099685669,0.6048169732093811,0.8551950454711914,0.5005826950073242,0.9850000143051147,0.6211180090904236,322.0,322.0,0.7022336721420288,0.6005467772483826
a5e06nhq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/22_last_only_0.6515.pth,0.8518518805503845,0.48416668176651,0.9850000143051147,0.8097166419029236,247.0,247.0,0.7596278190612793,0.6470903754234314,0.8434587717056274,0.5201267004013062,0.975000023841858,0.8097163438796997,247.0,247.0,0.7682809829711914,0.6480133533477783
sz4hl2wk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/28_last_only_0.5404.pth,0.8703703880310059,0.4230555593967438,0.9549999833106996,0.455580860376358,439.0,439.0,0.6112121343612671,0.5319809317588806,0.8588194847106934,0.4455174803733825,0.902916669845581,0.4555810987949371,439.0,439.0,0.6013384461402893,0.5164411664009094
2d7un71i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/249_last_only_0.5698.pth,0.7457912564277649,0.5716666579246521,0.9825000166893004,0.7575757503509521,264.0,264.0,0.7705808877944946,0.5746924877166748,0.7074559926986694,0.554935872554779,0.9800000190734864,0.7575759291648865,264.0,264.0,0.7641706466674805,0.5406171083450317
pq54ierj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/161_last_only_0.5665.pth,0.8569023609161377,0.4649445116519928,0.9850000143051147,0.54347825050354,368.0,368.0,0.6644742488861084,0.5693895816802979,0.8513979911804199,0.4685166776180267,0.9853333234786988,0.5434780716896057,368.0,368.0,0.6657760143280029,0.5668403506278992
9m5svjtf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/30_project_0.4982.pth,0.8569023609161377,0.383055567741394,0.9794444441795348,0.371747225522995,538.0,538.0,0.5780824422836304,0.4953601956367492,0.8424232006072998,0.4157416820526123,0.9661111235618592,0.3717473149299621,538.0,538.0,0.5845333933830261,0.4924244880676269
zo9q2umb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/17_last_only_0.4354.pth,0.8484848737716675,0.3833854794502258,0.9725000262260436,0.2000000029802322,1000.0,1000.0,0.5186285376548767,0.4400484561920166,0.850017249584198,0.3967432081699371,0.9146875143051147,0.1999998986721038,1000.0,1000.0,0.5038102269172668,0.4282473921775818
zdg13189,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/161_last_only_0.6730.pth,0.8703703880310059,0.4666666388511657,0.8999999761581421,0.9345794320106506,214.0,214.0,0.7670820951461792,0.6676455140113831,0.8339661955833435,0.4754918217658996,0.6800000071525574,0.9345790147781372,214.0,214.0,0.6966903209686279,0.5810161828994751
dul6w9zl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/160_last_only_0.7110.pth,0.868686854839325,0.656499981880188,0.9850000143051147,0.8097166419029236,247.0,247.0,0.8170722723007202,0.7097799181938171,0.8555402159690857,0.6301453113555908,0.9950000047683716,0.8097163438796997,247.0,247.0,0.8116205930709839,0.6943740844726562
r5yg91o9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/78_last_only_0.6831.pth,0.8855218887329102,0.5936111211776733,0.9850000143051147,0.7352941036224365,272.0,272.0,0.7713017463684082,0.6830045580863953,0.8596824407577515,0.6051592826843262,1.0,0.7352942824363708,272.0,272.0,0.7801512479782104,0.6706823110580444
58xx5y9a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/159_last_only_0.6794.pth,0.8484848737716675,0.5855555534362793,0.9950000047683716,0.8264463543891907,242.0,242.0,0.8023340106010437,0.6807682514190674,0.8336209654808044,0.581699013710022,0.9950000047683716,0.8264464735984802,242.0,242.0,0.8010484576225281,0.6677708029747009
u402222h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/30_project_0.6317.pth,0.8350168466567993,0.5475000143051147,0.987500011920929,0.7194244861602783,278.0,278.0,0.7514748573303223,0.6274941563606262,0.8098032474517822,0.5547369122505188,0.9950000047683716,0.719424843788147,278.0,278.0,0.7563872337341309,0.6125248670578003
h40zkudd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/97_last_only_0.7196.pth,0.8905723690986633,0.6383333206176758,0.9900000095367432,0.790513813495636,253.0,253.0,0.8062824010848999,0.7180528044700623,0.8624439239501953,0.6505014300346375,1.0,0.7905133962631226,253.0,253.0,0.8136715888977051,0.7017461061477661
0tmp7ux7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/190_last_only_0.7175.pth,0.8787878751754761,0.5823333859443665,0.9850000143051147,0.8658008575439453,231.0,231.0,0.8110446929931641,0.7127362489700317,0.8555402159690857,0.5912973284721375,0.9950000047683716,0.865800142288208,231.0,231.0,0.817365825176239,0.6992893218994141
o850vrwo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/108_last_only_0.6366.pth,0.8703703880310059,0.5735417008399963,0.9850000143051147,0.6211180090904236,322.0,322.0,0.7265533208847046,0.6323704719543457,0.861753523349762,0.5722126960754395,1.0,0.6211180090904236,322.0,322.0,0.7311102747917175,0.6300368309020996
zcerqq1b,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/74_last_only_0.6660.pth,0.8653198480606079,0.5536110997200012,0.9900000095367432,0.74349445104599,269.0,269.0,0.7623685598373413,0.659692645072937,0.850017249584198,0.5486888885498047,1.0,0.7434946298599243,269.0,269.0,0.7640611529350281,0.6494651436805725
45mqpyha,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/61_last_only_0.6354.pth,0.868686854839325,0.5102083086967468,0.9850000143051147,0.6896552443504333,290.0,290.0,0.7282878756523132,0.6326541304588318,0.8641698360443115,0.5265582203865051,0.9950000047683716,0.6896552443504333,290.0,290.0,0.7370712161064148,0.6369547247886658
mfzpitx3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/95_last_only_0.6003.pth,0.872053861618042,0.5066666603088379,0.9900000095367432,0.5681818127632141,352.0,352.0,0.68828284740448,0.6002197265625,0.8494994640350342,0.5159282088279724,1.0,0.5681819319725037,352.0,352.0,0.6947034597396851,0.5901502370834351
nxibjzsw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/315_last_only_0.6110.pth,0.7373737096786499,0.5699999928474426,0.9900000095367432,0.8968610167503357,223.0,223.0,0.8189536929130554,0.603874921798706,0.7254055738449097,0.6124358177185059,1.0,0.8968611359596252,223.0,223.0,0.8364323377609253,0.6067526936531067
90zxi7ph,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/229_last_only_0.6574.pth,0.8670033812522888,0.5672619342803955,0.9800000190734864,0.7142857909202576,280.0,280.0,0.7538492679595947,0.6535898447036743,0.8545046448707581,0.579261064529419,1.0,0.714285671710968,280.0,280.0,0.7645155787467957,0.653282105922699
gyr3nggw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/295_last_only_0.6081.pth,0.8316498398780823,0.5870833992958069,0.975000023841858,0.6153846383094788,325.0,325.0,0.7258226871490479,0.6036303043365479,0.8144632577896118,0.6022283434867859,0.977500021457672,0.6153846979141235,325.0,325.0,0.7317043542861938,0.5959463119506836
ph1gwviy,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/218_last_only_0.5856.pth,0.7609427571296692,0.5611110925674438,0.9800000190734864,0.7547169327735901,265.0,265.0,0.7652760744094849,0.5823312997817993,0.7404211163520813,0.584298312664032,0.975000023841858,0.7547174096107483,265.0,265.0,0.7713386416435242,0.5711154341697693
47a2hn0b,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/91_last_only_0.5927.pth,0.8417508602142334,0.4697777926921844,0.9900000095367432,0.6289308071136475,318.0,318.0,0.696236252784729,0.5860574841499329,0.8393165469169617,0.4832440316677093,0.984666645526886,0.6289308071136475,318.0,318.0,0.6989471912384033,0.5866379141807556
pt1uti29,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/235_last_only_0.5029.pth,0.6582491397857666,0.4428030252456665,0.9900000095367432,0.8474577069282532,236.0,236.0,0.7600869536399841,0.5003265738487244,0.672074556350708,0.4639878869056701,0.9804545640945436,0.8474578261375427,236.0,236.0,0.7639667391777039,0.5134426355361938
okeiodt3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/229_last_only_0.7163.pth,0.8771044015884399,0.6375000476837158,0.9950000047683716,0.7968127727508545,251.0,251.0,0.809770941734314,0.7102536559104919,0.8484639525413513,0.6304425001144409,1.0,0.796812891960144,251.0,251.0,0.8090851306915283,0.6864795684814453
gfvyyoky,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/277_last_only_0.6453.pth,0.8451178669929504,0.5470832586288452,0.9900000095367432,0.7299270033836365,274.0,274.0,0.7556700706481934,0.6386302709579468,0.8260269165039062,0.5651164054870605,0.9850000143051147,0.7299270033836365,274.0,274.0,0.760014533996582,0.627792477607727
z3a6ilwr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/154_last_only_0.6643.pth,0.875420868396759,0.5925000309944153,0.9800000190734864,0.7092198729515076,282.0,282.0,0.7605733275413513,0.6658217906951904,0.8548498153686523,0.5728163123130798,0.9991666674613952,0.709219753742218,282.0,282.0,0.7604009509086609,0.6500285863876343
ru97ks80,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/123_last_only_0.4977.pth,0.868686854839325,0.375781238079071,0.9809374809265136,0.3590664565563202,557.0,557.0,0.5719283819198608,0.4968266785144806,0.8614083528518677,0.4188381135463714,0.9684374928474426,0.3590662181377411,557.0,557.0,0.5821139812469482,0.5014378428459167
d26z9299,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/83_last_only_0.5263.pth,0.8333333134651184,0.462575763463974,0.9809091091156006,0.4255318939685821,470.0,470.0,0.6230056285858154,0.5191713571548462,0.8270624876022339,0.4582293331623077,0.971818208694458,0.4255318343639374,470.0,470.0,0.6185264587402344,0.5115600228309631
b8ax5yx4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/259_last_only_0.7248.pth,0.875420868396759,0.6173332929611206,0.9850000143051147,0.8695651888847351,230.0,230.0,0.8239662051200867,0.7213172316551208,0.8548498153686523,0.6036122441291809,1.0,0.869564950466156,230.0,230.0,0.8243924379348755,0.7047317028045654
shofcuxh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/28_last_only_0.6363.pth,0.8703703880310059,0.5627777576446533,0.9833333492279052,0.647249162197113,309.0,309.0,0.7311201095581055,0.6363452672958374,0.8562305569648743,0.5587267279624939,0.9950000047683716,0.6472488641738892,309.0,309.0,0.733658492565155,0.6281808018684387
y8fpk18e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/193_last_only_0.6923.pth,0.868686854839325,0.5892857313156128,0.9850000143051147,0.7968127727508545,251.0,251.0,0.7903661727905273,0.6865807175636292,0.863997220993042,0.6023921370506287,1.0,0.796812891960144,251.0,251.0,0.7997350096702576,0.6909688115119934
bmq09t7i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/127_last_only_0.7152.pth,0.8063973188400269,0.6591666340827942,0.9950000047683716,1.047120451927185,191.0,191.0,0.8847222328186035,0.7134376168251038,0.7816706895828247,0.6534975171089172,0.9950000047683716,1.0471199750900269,191.0,191.0,0.8828325271606445,0.6900843381881714
v5j49h16,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/178_last_only_0.7254.pth,0.8569023609161377,0.6555555462837219,0.9800000190734864,0.8968610167503357,223.0,223.0,0.8441388607025146,0.7233445644378662,0.8313772678375244,0.6441419720649719,0.9900000095367432,0.8968611359596252,223.0,223.0,0.8436676859855652,0.7014061212539673
jle9n9g8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/31_last_only_0.7307.pth,0.8501683473587036,0.5824999809265137,0.9950000047683716,1.005025029182434,199.0,199.0,0.8591666221618652,0.7304362654685974,0.8377631902694702,0.5830929279327393,0.9950000047683716,1.005024790763855,199.0,199.0,0.8593643307685852,0.7199438214302063
pr3vvmub,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/29_last_only_0.5367.pth,0.8771044015884399,0.4269791543483734,0.887499988079071,0.5012531280517578,399.0,399.0,0.6052441000938416,0.5308622717857361,0.8624439239501953,0.4250423312187195,0.6887500286102295,0.5012531280517578,399.0,399.0,0.5383485555648804,0.4642954468727112
1arhl5fc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/144_project_0.5686.pth,0.8787878751754761,0.4385416805744171,0.9856250286102296,0.5,400.0,400.0,0.6413888931274414,0.5636447668075562,0.8674491047859192,0.451065331697464,0.9806249737739564,0.5,400.0,400.0,0.643896758556366,0.5585476756095886
n853xuc3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/169_last_only_0.5781.pth,0.8518518805503845,0.4539999961853027,0.9940000176429749,0.5602241158485413,357.0,357.0,0.6694080233573914,0.5702365040779114,0.8457024693489075,0.4624490439891815,0.9459999799728394,0.5602244138717651,357.0,357.0,0.6562244892120361,0.5549706816673279
errhy7li,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/136_last_only_0.6016.pth,0.8670033812522888,0.5075000524520874,0.9879999756813048,0.5747126936912537,348.0,348.0,0.6900708675384521,0.5982937812805176,0.8420780301094055,0.483118325471878,0.9879999756813048,0.5747126340866089,348.0,348.0,0.6819436550140381,0.5742497444152832
k4rkfwln,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/176_last_only_0.5366.pth,0.880471408367157,0.4870312511920929,0.9434375166893004,0.4132231771945953,484.0,484.0,0.6145640015602112,0.5411060452461243,0.8595098257064819,0.4760192930698395,0.875,0.4132232367992401,484.0,484.0,0.588080883026123,0.5054612755775452
v8kaqzsd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/28_last_only_0.5401.pth,0.8787878751754761,0.4637120962142944,0.9563636183738708,0.4395604431629181,455.0,455.0,0.6198787093162537,0.5447418689727783,0.8607180118560791,0.4554510414600372,0.8231818079948425,0.4395603835582733,455.0,455.0,0.5727311372756958,0.4929600059986114
lk3yp66w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/157_last_only_0.6654.pth,0.8703703880310059,0.6078333258628845,0.9900000095367432,0.6825938820838928,293.0,293.0,0.76014244556427,0.6616054773330688,0.8503624200820923,0.6127139925956726,0.9900000095367432,0.6825941801071167,293.0,293.0,0.7617694139480591,0.6477800607681274
mfoe9xg5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/52_last_only_0.4822.pth,0.8855218887329102,0.4044696986675262,0.9809091091156006,0.2400960475206375,833.0,833.0,0.541824996471405,0.479797899723053,0.866240918636322,0.4188815057277679,0.953181803226471,0.2400960773229599,833.0,833.0,0.5373864769935608,0.4655061662197113
3pzouhjo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/28_project_0.5657.pth,0.8619528412818909,0.4713888466358185,0.9700000286102296,0.5602241158485413,357.0,357.0,0.6672043800354004,0.5750986933708191,0.8455298542976379,0.4687054455280304,0.934166669845581,0.5602244138717651,357.0,357.0,0.6543655395507812,0.5532855987548828
qs2mrkru,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/106_last_only_0.6214.pth,0.8670033812522888,0.4995000064373016,0.9850000143051147,0.6578946709632874,304.0,304.0,0.7141315340995789,0.6191544532775879,0.870210587978363,0.5206470489501953,0.9890000224113464,0.657894492149353,304.0,304.0,0.7225138545036316,0.6287391781806946
x86536tw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/256_last_only_0.4795.pth,0.5707070827484131,0.5386111736297607,0.9833333492279052,1.3245033025741575,151.0,151.0,0.8406481742858887,0.4797638654708862,0.5398688316345215,0.5264646410942078,0.959999978542328,1.3245035409927368,151.0,151.0,0.82882159948349,0.447454959154129
jwni49ou,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/213_last_only_0.5701.pth,0.8653198480606079,0.5114583373069763,0.9737499952316284,0.4914004802703857,407.0,407.0,0.6588696241378784,0.5701329708099365,0.8386261463165283,0.5135332345962524,0.9737499952316284,0.491400271654129,407.0,407.0,0.6595611572265625,0.5531252026557922
gh3zrlis,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/154_last_only_0.6031.pth,0.8484848737716675,0.5383333563804626,0.7866666913032532,0.8097166419029236,247.0,247.0,0.7115722894668579,0.6037583351135254,0.8261995315551758,0.4934835731983185,0.4366666674613952,0.8097163438796997,247.0,247.0,0.579955518245697,0.4791589677333832
p0nwkbfq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/149_last_only_0.6878.pth,0.875420868396759,0.6322222948074341,0.9850000143051147,0.7272727489471436,275.0,275.0,0.781498372554779,0.6841399669647217,0.8527787327766418,0.6305907964706421,0.9800000190734864,0.7272723913192749,275.0,275.0,0.7792877554893494,0.6645600199699402
x6qwx9my,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/96_last_only_0.5450.pth,0.8585858345031738,0.4556771218776703,0.9821875095367432,0.4347825944423675,460.0,460.0,0.6242157816886902,0.5359428524971008,0.8438039422035217,0.4641042649745941,0.9793750047683716,0.434782475233078,460.0,460.0,0.6260873079299927,0.5282949209213257
cqav1sxj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/44_last_only_0.4947.pth,0.8602693676948547,0.4170833230018616,0.8996875286102295,0.3868472278118133,517.0,517.0,0.5678727030754089,0.4885234832763672,0.8605453968048096,0.4153276085853576,0.8256250023841858,0.3868471086025238,517.0,517.0,0.5425999164581299,0.4669318497180938
bku8at78,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/46_last_only_0.5226.pth,0.880471408367157,0.3852083086967468,0.8531249761581421,0.5420054793357849,369.0,369.0,0.5934462547302246,0.5225124359130859,0.8593372702598572,0.3782516419887543,0.5268750190734863,0.5420054793357849,369.0,369.0,0.4823773801326751,0.4145248532295227
utfdi7ae,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/311_last_only_0.6604.pth,0.8518518805503845,0.5686111450195312,0.9900000095367432,0.7633587718009949,262.0,262.0,0.7739900350570679,0.6593248844146729,0.8387987613677979,0.5736200213432312,0.9883333444595336,0.763359010219574,262.0,262.0,0.7751041650772095,0.6501564383506775
jnjzswk7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/230_last_only_0.6289.pth,0.8232323527336121,0.457500010728836,0.975000023841858,0.8474577069282532,236.0,236.0,0.7599859237670898,0.6256449818611145,0.8191232085227966,0.5061951279640198,0.9800000190734864,0.8474578261375427,236.0,236.0,0.7778843641281128,0.6371831297874451
4oi9k9rb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/181_last_only_0.5585.pth,0.8737373948097229,0.432962954044342,0.9844444394111632,0.4866180121898651,411.0,411.0,0.634675145149231,0.5545393824577332,0.8593372702598572,0.4598349928855896,0.9872221946716307,0.4866180121898651,411.0,411.0,0.6445584297180176,0.5538930892944336
7otnf122,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/75_last_only_0.5181.pth,0.8585858345031738,0.3725000023841858,0.8407142758369446,0.6097560524940491,328.0,328.0,0.6076568365097046,0.5217255353927612,0.8508802056312561,0.3602604866027832,0.5149999856948853,0.609756350517273,328.0,328.0,0.4950056076049804,0.421190470457077
ktgdo1q3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/204_last_only_0.5451.pth,0.8737373948097229,0.375,0.9200000166893004,0.5405405163764954,370.0,370.0,0.6118468642234802,0.5345934629440308,0.8612357378005981,0.4030762016773224,0.8134999871253967,0.5405406355857849,370.0,370.0,0.5857056379318237,0.5044306516647339
3sj4o3tb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/101_last_only_0.5407.pth,0.8585858345031738,0.4370833039283752,0.9574999809265136,0.4878048896789551,410.0,410.0,0.6274627447128296,0.5387306213378906,0.8513979911804199,0.4578468203544616,0.9535714387893676,0.4878045320510864,410.0,410.0,0.6330742835998535,0.5389981865882874
b54753b0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/43_last_only_0.6689.pth,0.8265992999076843,0.5724999904632568,0.9900000095367432,0.8438817858695984,237.0,237.0,0.8021273016929626,0.6630378365516663,0.7858129143714905,0.5807541608810425,0.9950000047683716,0.8438823223114014,237.0,237.0,0.8065454959869385,0.6337938904762268
7do1mt2e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/35_last_only_0.5310.pth,0.8468013405799866,0.3650000393390655,0.9383333325386048,0.5952381491661072,336.0,336.0,0.6328572034835815,0.5359043478965759,0.8348291516304016,0.3654983043670654,0.7972221970558167,0.5952378511428833,336.0,336.0,0.5859861373901367,0.4891982972621918
244z07rm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/82_project_0.6409.pth,0.8518518805503845,0.5589815378189087,0.9900000095367432,0.7042253613471985,284.0,284.0,0.7510690093040466,0.6397995352745056,0.8527787327766418,0.5648552179336548,1.0,0.7042250633239746,284.0,284.0,0.7563600540161133,0.6450077891349792
vbmok0tb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/31_last_only_0.5295.pth,0.8636363744735718,0.3569444715976715,0.8650000095367432,0.6060605645179749,330.0,330.0,0.6093350648880005,0.5262439250946045,0.8593372702598572,0.3601080179214477,0.6016666889190674,0.6060603857040405,330.0,330.0,0.5226117372512817,0.4490997493267059
ch1vmgrx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/40_last_only_0.5373.pth,0.8821548819541931,0.3636904656887054,0.8621428608894348,0.5934718251228333,337.0,337.0,0.6064350605010986,0.5349696278572083,0.85812908411026,0.3805138170719147,0.5835714340209961,0.5934716463088989,337.0,337.0,0.5191856622695923,0.4455283284187317
7cl10h4w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/171_last_only_0.5188.pth,0.8703703880310059,0.4710833430290222,0.9835000038146972,0.2954209744930267,677.0,677.0,0.5833348035812378,0.5077173113822937,0.8519157767295837,0.5008896589279175,0.996999979019165,0.2954208850860595,677.0,677.0,0.5977702140808105,0.5092498660087585
5szbm8xb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/210_last_only_0.5072.pth,0.8484848737716675,0.3322395980358124,0.967812478542328,0.4878048896789551,410.0,410.0,0.5959523916244507,0.5056565999984741,0.8446668982505798,0.3123526275157928,0.8765624761581421,0.4878045320510864,410.0,410.0,0.5589065551757812,0.4720898568630218
uwldi9ag,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/84_project_0.5187.pth,0.8703703880310059,0.3861666619777679,0.959666669368744,0.4282655417919159,467.0,467.0,0.5913662910461426,0.5147076845169067,0.8619261384010315,0.3825878202915191,0.9003333449363708,0.4282652139663696,467.0,467.0,0.5703954696655273,0.4916387498378753
6qywumpi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/55_last_only_0.5315.pth,0.868686854839325,0.4466666877269745,0.9800000190734864,0.4065040647983551,492.0,492.0,0.611056923866272,0.5308170914649963,0.8674491047859192,0.4452868700027466,0.9477272629737854,0.4065038561820984,492.0,492.0,0.5998393297195435,0.5203300714492798
hns2mx3e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/118_last_only_0.5710.pth,0.8855218887329102,0.4941666722297668,0.9891666769981384,0.4566209614276886,438.0,438.0,0.6466514468193054,0.5726240277290344,0.8636520504951477,0.5153071284294128,0.9733333587646484,0.4566211402416229,438.0,438.0,0.6484205722808838,0.560009777545929
9p7w40h1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/90_last_only_0.5378.pth,0.8838383555412292,0.439907431602478,0.9066666960716248,0.4705882370471954,425.0,425.0,0.6057207584381104,0.535359263420105,0.8562305569648743,0.4266981482505798,0.7127777934074402,0.4705885648727417,425.0,425.0,0.5366882085800171,0.4595288336277008
zmsappfr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/105_last_only_0.5899.pth,0.8333333134651184,0.5063889026641846,0.9766666889190674,0.6349206566810608,315.0,315.0,0.7059921026229858,0.5883267521858215,0.8134276866912842,0.511674165725708,0.9633333086967468,0.6349207162857056,315.0,315.0,0.7033094167709351,0.5720913410186768
8vu7ygl4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/43_last_only_0.4978.pth,0.8737373948097229,0.4514102339744568,0.9865384697914124,0.2877697944641113,695.0,695.0,0.5752395391464233,0.5026082992553711,0.8655505776405334,0.4705538749694824,0.9646154046058656,0.2877695560455322,695.0,695.0,0.5743129253387451,0.4970968961715698
q8ddl4vk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/61_project_0.5802.pth,0.8501683473587036,0.4894872009754181,0.9830769300460817,0.6024096608161926,332.0,332.0,0.6916579604148865,0.588025689125061,0.8405246734619141,0.4711430072784424,0.9726923108100892,0.6024094820022583,332.0,332.0,0.6820816397666931,0.5733064413070679
6xxvbwge,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/93_last_only_0.5832.pth,0.8670033812522888,0.4790833294391632,0.9850000143051147,0.5167958736419678,387.0,387.0,0.6602931022644043,0.572476327419281,0.8564031720161438,0.5021456480026245,0.9894999861717224,0.5167960524559021,387.0,387.0,0.669480562210083,0.5733453035354614
yrwzaxl6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/50_last_only_0.5279.pth,0.8484848737716675,0.4031250476837158,0.9049999713897704,0.5405405163764954,370.0,370.0,0.6162218451499939,0.5228549242019653,0.8444942831993103,0.3971811532974243,0.6675000190734863,0.5405406355857849,370.0,370.0,0.5350739359855652,0.451866865158081
14oo9o7a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/197_last_only_0.5718.pth,0.8585858345031738,0.4121874570846557,0.9746875166893004,0.6079027652740479,329.0,329.0,0.6649259328842163,0.5708959698677063,0.8403521180152893,0.445941150188446,0.9487500190734864,0.6079025864601135,329.0,329.0,0.6675312519073486,0.5609613060951233
w3j50xbh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/34_last_only_0.4868.pth,0.8737373948097229,0.4146795272827148,0.9876922965049744,0.2621231973171234,763.0,763.0,0.5548316836357117,0.4847771823406219,0.863997220993042,0.4359474182128906,0.9796153903007508,0.2621231377124786,763.0,763.0,0.5592286586761475,0.4831719994544983
w1oa70dk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/150_last_only_0.6094.pth,0.8737373948097229,0.4968055784702301,0.9900000095367432,0.6097560524940491,328.0,328.0,0.6988539099693298,0.6106147766113281,0.8517431616783142,0.5055491924285889,0.9800000190734864,0.609756350517273,328.0,328.0,0.6984351873397827,0.594887375831604
x1g4etof,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/155_last_only_0.6465.pth,0.8703703880310059,0.5160714387893677,0.9950000047683716,0.7042253613471985,284.0,284.0,0.7384322881698608,0.6427096128463745,0.8508802056312561,0.533699631690979,0.9900000095367432,0.7042250633239746,284.0,284.0,0.7426416277885437,0.6318990588188171
b7691obj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/185_last_only_0.4689.pth,0.8518518805503845,0.3861111402511596,0.823888897895813,0.4106776416301727,487.0,487.0,0.5402259230613708,0.46019247174263,0.8408698439598083,0.4090774059295654,0.4216666519641876,0.4106774628162384,487.0,487.0,0.4138071537017822,0.347957968711853
1bhkvtx3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/48_last_only_0.4848.pth,0.8636363744735718,0.4159895777702331,0.9128124713897704,0.3436426222324371,582.0,582.0,0.557481586933136,0.4814613759517669,0.85812908411026,0.4415384531021118,0.8478124737739563,0.3436425924301147,582.0,582.0,0.5443311929702759,0.467106431722641
41djnopk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/96_last_only_0.6785.pth,0.872053861618042,0.6016666293144226,0.9900000095367432,0.7117437720298767,281.0,281.0,0.7678035497665405,0.6695660352706909,0.8532965183258057,0.6227883100509644,1.0,0.7117435932159424,281.0,281.0,0.7781772613525391,0.6640159487724304
wt2bk25t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/329_last_only_0.7074.pth,0.8265992999076843,0.6800000071525574,0.9900000095367432,0.900900900363922,222.0,222.0,0.8569669723510742,0.7083683013916016,0.7946150898933411,0.6537353992462158,0.9950000047683716,0.9009015560150146,222.0,222.0,0.8498789668083191,0.6753266453742981
vswk8kic,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/75_last_only_0.7052.pth,0.880471408367157,0.6231666803359985,0.9950000047683716,0.7968127727508545,251.0,251.0,0.8049931526184082,0.7087734341621399,0.8576112985610962,0.5945621728897095,0.9950000047683716,0.796812891960144,251.0,251.0,0.7954583168029785,0.6821940541267395
h5cc587w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/118_last_only_0.5317.pth,0.868686854839325,0.3968939483165741,0.9777272939682008,0.4210526645183563,475.0,475.0,0.5985579490661621,0.5199594497680664,0.8479461669921875,0.4310437142848968,0.960454523563385,0.4210528135299682,475.0,475.0,0.6041836738586426,0.5123152136802673
m2oj89w7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/103_project_0.6614.pth,0.7979797720909119,0.4608333110809326,0.9900000095367432,1.0101009607315063,198.0,198.0,0.816944420337677,0.6519051194190979,0.7780462503433228,0.4885251224040985,0.9800000190734864,1.0101011991500854,198.0,198.0,0.8228417038917542,0.640208899974823
umc89gxz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/26_project_0.6938.pth,0.8063973188400269,0.5725000500679016,0.9850000143051147,1.0309277772903442,194.0,194.0,0.8524999618530273,0.6874536871910095,0.8011736273765564,0.5756017565727234,0.975000023841858,1.030928611755371,194.0,194.0,0.8502006530761719,0.6811583638191223
3wvxb0jt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/268_last_only_0.6995.pth,0.7895622849464417,0.6583333015441895,0.9900000095367432,1.063829779624939,188.0,188.0,0.882777750492096,0.6970080137252808,0.7575077414512634,0.6209315657615662,0.9950000047683716,1.0638303756713867,188.0,188.0,0.8719771504402161,0.6605294346809387
3sexxeo4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/28_project_0.5731.pth,0.875420868396759,0.4455555379390716,0.9850000143051147,0.5390835404396057,371.0,371.0,0.6565463542938232,0.5747543573379517,0.8482913374900818,0.4650453627109527,0.968999981880188,0.5390835404396057,371.0,371.0,0.6577096581459045,0.5579293966293335
krgi0ivn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/96_last_only_0.6300.pth,0.8501683473587036,0.5347727537155151,0.9900000095367432,0.6920414566993713,289.0,289.0,0.7389380931854248,0.6282217502593994,0.8510528206825256,0.5299198627471924,0.9850000143051147,0.69204181432724,289.0,289.0,0.7356538772583008,0.626080334186554
my175roo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/172_last_only_0.4958.pth,0.8468013405799866,0.2998333573341369,0.8679999709129333,0.5865102410316467,341.0,341.0,0.5847811698913574,0.4951934814453125,0.8389713764190674,0.2865761220455169,0.6000000238418579,0.5865101218223572,341.0,341.0,0.491028755903244,0.4119590818881988
658m34w0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/168_last_only_0.5510.pth,0.6380471587181091,0.6200000047683716,0.9900000095367432,0.9615383744239808,208.0,208.0,0.8571795225143433,0.5469209551811218,0.606316864490509,0.6018458008766174,0.9950000047683716,0.9615391492843628,208.0,208.0,0.8527950048446655,0.5170639753341675
5pnv9ojo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/197_last_only_0.5948.pth,0.81144779920578,0.6544444561004639,0.9766666889190674,0.5698005557060242,351.0,351.0,0.733637273311615,0.5953083634376526,0.8054884076118469,0.6181226372718811,0.975000023841858,0.569800853729248,351.0,351.0,0.7209744453430176,0.5807365775108337
u2112t0z,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/212_last_only_0.6132.pth,0.808080792427063,0.6005555987358093,0.9950000047683716,0.6666666865348816,300.0,300.0,0.7540740966796875,0.6093527674674988,0.7849499583244324,0.6106346249580383,0.9850000143051147,0.6666666269302368,300.0,300.0,0.754100501537323,0.591931164264679
s4eucrh0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/109_last_only_0.6777.pth,0.819865345954895,0.5874999761581421,0.9800000190734864,0.9174311757087708,218.0,218.0,0.8283104300498962,0.6791030168533325,0.8068691492080688,0.5680250525474548,0.9900000095367432,0.9174309372901917,218.0,218.0,0.8251520395278931,0.6657897233963013
yxszcgde,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/94_last_only_0.5119.pth,0.868686854839325,0.3896153569221496,0.9834615588188172,0.3738317787647247,535.0,535.0,0.5823029279708862,0.5058388710021973,0.8588194847106934,0.4137752056121826,0.9373077154159546,0.3738320171833038,535.0,535.0,0.5749716758728027,0.4937968850135803
5rmhgz32,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/199_last_only_0.5936.pth,0.8619528412818909,0.4059166610240936,0.9674999713897704,0.6514658331871033,307.0,307.0,0.6749607920646667,0.5817843675613403,0.8470832109451294,0.4522789120674133,0.9514999985694884,0.6514660120010376,307.0,307.0,0.6850816607475281,0.580321192741394
1jyvoaa2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/66_last_only_0.6301.pth,0.8636363744735718,0.4570833444595337,0.9831249713897704,0.7272727489471436,275.0,275.0,0.7224936485290527,0.6239718198776245,0.8498446941375732,0.4844419956207275,0.9806249737739564,0.7272723913192749,275.0,275.0,0.7307798266410828,0.6210493445396423
nit5ucp3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/96_last_only_0.6910.pth,0.8569023609161377,0.6255555748939514,0.9900000095367432,0.7874016165733337,254.0,254.0,0.8009857535362244,0.6863665580749512,0.8253365755081177,0.6026362776756287,1.0,0.7874018549919128,254.0,254.0,0.7966793775558472,0.6575286388397217
nnz6dzao,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/32_last_only_0.5968.pth,0.804713785648346,0.4466667175292969,0.7850000262260437,1.0204081535339355,196.0,196.0,0.7438889145851135,0.598617672920227,0.798239529132843,0.4139476418495178,0.3650000095367431,1.0204085111618042,196.0,196.0,0.5929825305938721,0.473342090845108
b17ty5pn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/41_last_only_0.5182.pth,0.8484848737716675,0.4256667196750641,0.977666676044464,0.443459004163742,451.0,451.0,0.6155974864959717,0.5223251581192017,0.8505350351333618,0.4284766316413879,0.9773333072662354,0.4434587359428406,451.0,451.0,0.6164228916168213,0.5242892503738403
ieptcc96,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/185_last_only_0.6414.pth,0.8468013405799866,0.5444443821907043,0.9900000095367432,0.7575757503509521,264.0,264.0,0.7640067338943481,0.6469619274139404,0.8184328675270081,0.536450982093811,1.0,0.7575759291648865,264.0,264.0,0.7646756172180176,0.625835657119751
2omuot6d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/c3tskyq5/163_last_only_0.5570.pth,0.8636363744735718,0.4660185277462005,0.982777774333954,0.4962778985500335,403.0,403.0,0.6483581066131592,0.5599456429481506,0.8510528206825256,0.4533112943172455,0.9605555534362792,0.4962782263755798,403.0,403.0,0.6367150545120239,0.5418781638145447


==> data/eval/run_report_latest-evaluated-cjsrksy4_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
fm0pk76w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/cjsrksy4/305_last_only_0.7003.pth,0.7003366947174072,0.4190277755260467,0.9391666650772096,0.1111728772521019,1799.0,1799.0,0.4897890985012054,0.3430172801017761,0.6719019412994385,0.4359597861766815,0.8370833396911621,0.1111728176474571,1799.0,1799.0,0.461405336856842,0.3100191354751587
au50n5g7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/cjsrksy4/240_last_only_0.6852.pth,0.680134654045105,0.3610119223594665,0.9246428608894348,0.0938086286187172,2132.0,2132.0,0.4598211646080017,0.312740296125412,0.64411461353302,0.3620928227901459,0.8174999952316284,0.0938086435198783,2132.0,2132.0,0.4244671761989593,0.273405522108078
5yl5hg7m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/cjsrksy4/304_last_only_0.6650.pth,0.6649831533432007,0.4172435700893402,0.8288461565971375,0.09276437759399414,2156.0,2156.0,0.4462847113609314,0.2967718243598938,0.6489471793174744,0.40910109877586365,0.7142307758331299,0.09276437759399414,2156.0,2156.0,0.4053654372692108,0.2630607485771179
0p9epf7a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/cjsrksy4/294_last_only_0.6616.pth,0.6616161465644836,0.4308333098888397,0.8149999976158142,0.09319663792848587,2146.0,2146.0,0.4463433623313904,0.2953079640865326,0.6403175592422485,0.4252437651157379,0.6896153688430786,0.09319669753313065,2146.0,2146.0,0.402685284614563,0.2578464448451996
efcmt0de,/usr/xtmp/ppnxt/neurips2024/live/artifacts/cjsrksy4/284_last_only_0.6616.pth,0.6616161465644836,0.41192710399627686,0.9243749976158142,0.08884940296411514,2251.0,2251.0,0.47505053877830505,0.31430110335350037,0.6710389852523804,0.408364862203598,0.8071874976158142,0.08884940296411514,2251.0,2251.0,0.4348005950450897,0.2917681634426117
ba0dfg1i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/cjsrksy4/305_last_only_0.6616.pth,0.6616161465644836,0.4113020598888397,0.9290624856948853,0.07736944407224655,2585.0,2585.0,0.4725780189037323,0.31266525387763977,0.6544701457023621,0.4095016419887543,0.8315625190734863,0.07736942172050476,2585.0,2585.0,0.4394778609275818,0.28762513399124146


==> data/eval/run_report_latest-evaluated-cmbykbon_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
myaeq5tx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/175_last_only_0.7458.pth,0.744107723236084,0.4310833513736725,0.9729999899864196,0.2139037400484085,935.0,935.0,0.5393290519714355,0.4013189077377319,0.702278196811676,0.4455108344554901,0.9300000071525574,0.2139036804437637,935.0,935.0,0.5298048853874207,0.3720704317092895
x7i7wvto,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/56_last_only_0.6970.pth,0.695286214351654,0.4366666078567505,0.9666666388511658,0.5249343514442444,381.0,381.0,0.6427558660507202,0.4468992948532104,0.6719019412994385,0.4602220058441162,0.8916666507720947,0.5249346494674683,381.0,381.0,0.6256077885627747,0.4203470945358276
0tijzajc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/305_last_only_0.6785.pth,0.6818181872367859,0.410416692495346,0.8100000023841858,0.2590673267841339,772.0,772.0,0.4931613802909851,0.3362464010715484,0.6513634920120239,0.4087982177734375,0.426250010728836,0.2590674757957458,772.0,772.0,0.3647052645683288,0.2375556975603103
r0nz2a5n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/77_last_only_0.6785.pth,0.6767676472663879,0.3697222173213959,0.8973333239555359,0.086730271577835,2306.0,2306.0,0.4512619376182556,0.305399477481842,0.6637901067733765,0.3745051324367523,0.5353333353996277,0.0867302939295768,2306.0,2306.0,0.3321896195411682,0.2205041795969009
lqvff69c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/180_last_only_0.6684.pth,0.6616161465644836,0.3602083325386047,0.815625011920929,0.1441961079835891,1387.0,1387.0,0.4400098323822021,0.2911176085472107,0.6366931200027466,0.3589094877243042,0.3512499928474426,0.1441960781812667,1387.0,1387.0,0.2847852110862732,0.1813207864761352
emh2u3y3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/112_last_only_0.6801.pth,0.6784511804580688,0.3572435975074768,0.9257692098617554,0.0996015965938568,2008.0,2008.0,0.4608714580535888,0.3126787841320038,0.658094584941864,0.3621442914009094,0.6007692217826843,0.099601611495018,2008.0,2008.0,0.3541717231273651,0.2330784946680069
q9j5ywdt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/287_project_0.6717.pth,0.6717171669006348,0.4125694632530212,0.8295833468437195,0.1128031611442565,1773.0,1773.0,0.4516519904136657,0.303382396697998,0.6548153162002563,0.4205040633678436,0.5400000214576721,0.1128031238913536,1773.0,1773.0,0.357769101858139,0.234272688627243
5m420iwn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/47_last_only_0.6835.pth,0.6818181872367859,0.362555593252182,0.9653333425521852,0.0902527049183845,2216.0,2216.0,0.4727138876914978,0.3223049342632293,0.6594753265380859,0.3527666330337524,0.8420000076293945,0.0902527272701263,2216.0,2216.0,0.428339809179306,0.2824795246124267
26iipal7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/47_last_only_0.6818.pth,0.683501660823822,0.4290909469127655,0.9245454668998718,0.1458789259195327,1371.0,1371.0,0.4998384416103363,0.3416404128074646,0.6505005359649658,0.4252467453479767,0.7350000143051147,0.1458788961172104,1371.0,1371.0,0.4353752136230469,0.2832117974758148
x7zqul74,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/57_last_only_0.6785.pth,0.680134654045105,0.4293055236339569,0.8895833492279053,0.1162790730595588,1720.0,1720.0,0.4783893525600433,0.3253691792488098,0.6772523522377014,0.4389931857585907,0.6929166913032532,0.1162791177630424,1720.0,1720.0,0.4160630106925964,0.2817796468734741
fsa8gwmq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/56_last_only_0.6936.pth,0.6902356743812561,0.3911805748939514,0.8204166889190674,0.0928936377167701,2153.0,2153.0,0.4348303079605102,0.3001354038715362,0.672074556350708,0.403220534324646,0.4183333218097687,0.0928936079144477,2153.0,2153.0,0.3048158288002014,0.2048589587211609
fxpwsgu7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/75_last_only_0.6919.pth,0.691919207572937,0.4068518280982971,0.9738888740539552,0.2044989913702011,978.0,978.0,0.5284132361412048,0.3656192719936371,0.6724197268486023,0.4138316512107849,0.879444420337677,0.2044989913702011,978.0,978.0,0.4992583692073822,0.3357111811637878
hs9yoc5j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/176_last_only_0.6633.pth,0.6649831533432007,0.3739444613456726,0.7990000247955322,0.095556616783142,2093.0,2093.0,0.4228336811065674,0.281177282333374,0.6263375878334045,0.3738405704498291,0.2736666798591614,0.095556691288948,2093.0,2093.0,0.2476879805326461,0.1551362872123718
oopc9od5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/149_last_only_0.6987.pth,0.6986532211303711,0.3900926113128662,0.9322222471237184,0.1391788572072982,1437.0,1437.0,0.4871645867824554,0.3403591215610504,0.6646530628204346,0.3998696208000183,0.6811110973358154,0.1391787827014923,1437.0,1437.0,0.4067198634147644,0.2703275978565216
guasl96g,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/111_last_only_0.6919.pth,0.691919207572937,0.3517777621746063,0.9613333344459534,0.1103143915534019,1813.0,1813.0,0.4744751453399658,0.3282984793186188,0.6555057168006897,0.3441207706928253,0.7739999890327454,0.1103143766522407,1813.0,1813.0,0.4094783961772918,0.2684154212474823
fytfb46q,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/149_last_only_0.6936.pth,0.6936026811599731,0.3681818544864654,0.9063636660575868,0.2403845936059951,832.0,832.0,0.504976749420166,0.3502532243728637,0.6725923418998718,0.3793396055698395,0.585454523563385,0.2403847873210907,832.0,832.0,0.4017263352870941,0.2701980471611023
nwz342cd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/cmbykbon/200_last_only_0.6953.pth,0.6936026811599731,0.3782738447189331,0.9607142806053162,0.1033591702580452,1935.0,1935.0,0.4807824492454529,0.3334719836711883,0.6624093651771545,0.3717042803764343,0.7664285898208618,0.1033592149615287,1935.0,1935.0,0.4138306975364685,0.274125337600708


==> data/eval/run_report_latest-evaluated-g330n8cn_2024-05-17_08_04_42.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
k8ax4kao,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/93_last_only_76.7677.pth,0.7676767706871033,0.762499988079071,0.07374999672174454,0.4900759756565094,1540.0,385.0,0.442108690738678,0.33939656615257263,0.7399033308029175,0.7550241947174072,0.005625000223517418,0.4900760352611542,1540.0,385.0,0.4169084429740906,0.3084719479084015
lqcg5p8s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/166_last_only_74.9158.pth,0.7491582632064819,0.749500036239624,0.07450000196695328,0.46979236602783203,3303.0,367.0,0.43126413226127625,0.32308509945869446,0.7395581603050232,0.7278364896774292,0.004999999888241291,0.4697920083999634,3303.0,367.0,0.40087616443634033,0.2964712381362915
3lftiqci,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/127_last_only_76.0943.pth,0.7609427571296692,0.768333375453949,0.11124999821186066,0.582343339920044,1296.0,324.0,0.48730894923210144,0.3708142042160034,0.7411115169525146,0.7679466009140015,0.0,0.582343578338623,1296.0,324.0,0.4500967264175415,0.3335718810558319
5ewwt0g6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/135_last_only_75.9259.pth,0.7592592835426331,0.6447917222976685,0.11687500029802322,0.17791061103343964,7894.0,986.0,0.3131924569606781,0.23779428005218506,0.7333448529243469,0.6617196798324585,0.005625000223517418,0.1779107004404068,7894.0,986.0,0.281751811504364,0.20662124454975128
vjnbzrjh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/63_last_only_77.1044.pth,0.7710437774658203,0.7510256171226501,0.12076923251152039,0.22775931656360626,6813.0,757.0,0.3665180802345276,0.2826014757156372,0.7447359561920166,0.7641977667808533,0.0,0.22775934636592865,6813.0,757.0,0.3306523859500885,0.24624872207641602
idii3h6z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/204_last_only_76.4310.pth,0.7643097639083862,0.7630128860473633,0.05730769410729408,0.17224155366420746,9009.0,1001.0,0.33085405826568604,0.2528750002384186,0.7385225892066956,0.7705124616622925,0.0034615383483469486,0.17224152386188507,9009.0,1001.0,0.3154051899909973,0.2329338639974594
8ikt6txe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/273_last_only_66.8350.pth,0.6683501601219177,0.9883333444595337,0.014999999664723873,0.7562008500099182,2052.0,228.0,0.5865114331245422,0.39199501276016235,0.6353123784065247,0.9905787110328674,0.0,0.7562013268470764,2052.0,228.0,0.582260012626648,0.36991700530052185
99xuy0t8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/107_last_only_70.7071.pth,0.7070707082748413,0.9010417461395264,0.016249999403953552,0.42154958844184875,3681.0,409.0,0.44628044962882996,0.31555184721946716,0.7093545198440552,0.9246684908866882,0.0,0.4215494394302368,3681.0,409.0,0.44873929023742676,0.3183152377605438
5vpnl9i9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/110_last_only_75.5892.pth,0.755892276763916,0.7338333129882812,0.0430000014603138,0.5,400.0,400.0,0.42561110854148865,0.32171615958213806,0.7386952042579651,0.7406594753265381,0.0,0.5,400.0,400.0,0.4135531783103943,0.30548974871635437
ptftcntm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/102_last_only_74.5791.pth,0.7457912564277649,0.9527779221534729,0.03444444388151169,0.5632216334342957,1340.0,335.0,0.5168147087097168,0.38543587923049927,0.7200552225112915,0.9464727640151978,0.0,0.5632213950157166,1340.0,335.0,0.503231406211853,0.3623543977737427
oz58hi2l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/192_last_only_76.4310.pth,0.7643097639083862,0.7764999866485596,0.09133332967758179,0.22567249834537506,6876.0,764.0,0.364501953125,0.27859240770339966,0.7393855452537537,0.8023555278778076,0.0,0.2256726622581482,6876.0,764.0,0.3426761031150818,0.2533697485923767
gqauusfj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/25_last_only_75.0842.pth,0.7508417367935181,0.8401042222976685,0.1443749964237213,0.23814059793949127,6516.0,724.0,0.4075399339199066,0.3059979975223541,0.7235070466995239,0.8361396789550781,0.0,0.2381407916545868,6516.0,724.0,0.3580935001373291,0.25908318161964417
rfacz88q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/40_last_only_75.7576.pth,0.7592592835426331,0.8680556416511536,0.09749999642372131,0.1568504422903061,9855.0,1100.0,0.3741353452205658,0.28406572341918945,0.7506040930747986,0.8548570871353149,0.0,0.1568504273891449,9855.0,1100.0,0.33723586797714233,0.25313061475753784
6kbnqr0y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_76.9360.pth,0.7676767706871033,0.9393749833106995,0.019999999552965164,0.5337888598442078,2907.0,323.0,0.49772128462791443,0.3820890784263611,0.7461166977882385,0.934386670589447,0.0,0.5337887406349182,2907.0,323.0,0.4893918037414551,0.36514338850975037
cth40oik,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/70_last_only_75.2525.pth,0.752525269985199,0.9200000166893005,0.054999999701976776,0.5864414572715759,2646.0,294.0,0.5204805135726929,0.3916747272014618,0.7348981499671936,0.8996022939682007,0.0,0.586441159248352,2646.0,294.0,0.4953478276729584,0.36403021216392517
7832p580,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/45_last_only_74.9158.pth,0.7491582632064819,0.7086111307144165,0.16500000655651093,0.5162089467048645,3006.0,334.0,0.46327337622642517,0.3470650911331177,0.7222989201545715,0.7241479754447937,0.02500000037252903,0.5162087678909302,3006.0,334.0,0.4217855632305145,0.3046552538871765
p97iadig,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/33_last_only_74.4108.pth,0.744107723236084,0.8093055486679077,0.10499999672174454,0.18943341076374054,8150.0,911.0,0.36791297793388367,0.2737668752670288,0.7200552225112915,0.7908485531806946,0.0,0.18943338096141815,8150.0,911.0,0.3267606496810913,0.2352857142686844
0sfs73z5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/275_last_only_74.9158.pth,0.7491582632064819,0.9361904263496399,0.01607142947614193,0.2928772270679474,4793.0,599.0,0.4150463938713074,0.31093543767929077,0.7228167057037354,0.9446678161621094,0.0,0.2928772270679474,4793.0,599.0,0.4125150144100189,0.2981727421283722
xn5mhfu8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/188_last_only_78.6195.pth,0.7861952781677246,0.8410118818283081,0.03999999910593033,0.13771069049835205,11268.0,1252.0,0.3395741879940033,0.266971617937088,0.735588550567627,0.8515269160270691,0.0003571428533177823,0.1377106010913849,11268.0,1252.0,0.3298649191856384,0.24264486134052277
xraz0wtl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/40_last_only_76.4310.pth,0.7643097639083862,0.6694445013999939,0.11500000208616257,0.5100999474525452,3042.0,338.0,0.43151482939720154,0.3298110067844391,0.7411115169525146,0.6786047220230103,0.009999999776482582,0.5100998282432556,3042.0,338.0,0.3995681703090668,0.29612457752227783
ztxilunn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/35_last_only_75.0842.pth,0.7508417367935181,0.832878828048706,0.027272727340459824,0.28687819838523865,5409.0,601.0,0.38234326243400574,0.2870792746543884,0.7115982174873352,0.8689265847206116,0.0,0.2868783473968506,5409.0,601.0,0.38526830077171326,0.27415624260902405
tvnd4nfu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/76_last_only_76.7677.pth,0.7676767706871033,0.6963690519332886,0.1257142871618271,0.2349679321050644,3212.0,803.0,0.3523504436016083,0.27049124240875244,0.7393855452537537,0.6869875192642212,0.0,0.23496797680854797,3212.0,803.0,0.3073185086250305,0.2272268682718277
0vaor7ix,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/68_last_only_75.4209.pth,0.7542087435722351,0.7377082705497742,0.07874999940395355,0.4409560263156891,3519.0,391.0,0.4191381335258484,0.31611764430999756,0.7311011552810669,0.7320602536201477,0.0,0.44095608592033386,3519.0,391.0,0.3910054564476013,0.28586453199386597
ooygfahp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/141_last_only_74.9158.pth,0.7491582632064819,0.8367592096328735,0.04722222313284874,0.46724605560302734,3321.0,369.0,0.4504091739654541,0.3374277651309967,0.7257508039474487,0.8104182481765747,0.004999999888241291,0.467246413230896,3321.0,369.0,0.4275549054145813,0.3102983236312866
vwcbnvx4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/97_last_only_75.2525.pth,0.752525269985199,0.8757143616676331,0.05428571254014969,0.5371146202087402,2889.0,321.0,0.48903822898864746,0.3680136203765869,0.7348981499671936,0.8917262554168701,0.004999999888241291,0.5371149778366089,2889.0,321.0,0.47794708609580994,0.35124242305755615
0gz4wo1g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/228_last_only_75.4209.pth,0.7542087435722351,0.7402778267860413,0.07124999910593033,0.27024105191230774,5742.0,638.0,0.3605896234512329,0.2719598412513733,0.7312737107276917,0.7718871831893921,0.0,0.2702409625053406,5742.0,638.0,0.3473760485649109,0.25402697920799255
0dt4jj9f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/30_last_only_75.4209.pth,0.7542087435722351,0.888452410697937,0.044285714626312256,0.150975301861763,10278.0,1142.0,0.36123785376548767,0.27244874835014343,0.7428374290466309,0.86740642786026,0.0,0.15097525715827942,10278.0,1142.0,0.3394605815410614,0.2521640360355377
yydiml2k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/213_last_only_71.3805.pth,0.7154881954193115,0.8261111378669739,0.04833333194255829,0.6734914183616638,2304.0,256.0,0.5159786343574524,0.36917662620544434,0.7038315534591675,0.8405812382698059,0.004999999888241291,0.6734912395477295,2304.0,256.0,0.5063574910163879,0.3563903868198395
9uzau5q7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/222_last_only_74.9158.pth,0.7491582632064819,0.8485555648803711,0.014000000432133675,0.29573550820350647,2552.0,638.0,0.3860970437526703,0.2892477810382843,0.7314463257789612,0.8609652519226074,0.0,0.2957354485988617,2552.0,638.0,0.38556692004203796,0.28202149271965027
pyk36914,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/65_last_only_75.2525.pth,0.752525269985199,0.8184090852737427,0.04681818187236786,0.3420908451080322,4536.0,504.0,0.4024393558502197,0.3028457760810852,0.7350707650184631,0.8181312084197998,0.0,0.3420906662940979,4536.0,504.0,0.38674062490463257,0.28428173065185547
mtsv7ni2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/137_last_only_74.0741.pth,0.7424242496490479,0.8523147702217102,0.011111111380159855,0.22223703563213348,3396.0,849.0,0.361887663602829,0.26867416501045227,0.7307559251785278,0.8573966026306152,0.0,0.22223691642284393,3396.0,849.0,0.3598778247833252,0.2629828453063965
cho07qbi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/70_last_only_75.4209.pth,0.755892276763916,0.690500020980835,0.2485000044107437,0.2621094882488251,5910.0,658.0,0.4003698527812958,0.3026364743709564,0.7273041009902954,0.6882686018943787,0.0024999999441206455,0.26210954785346985,5910.0,658.0,0.31762605905532837,0.23101073503494263
au0ze5ed,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/69_last_only_75.2525.pth,0.752525269985199,0.794166624546051,0.019999999552965164,0.3192847967147827,4860.0,540.0,0.37781715393066406,0.2843169569969177,0.7252330183982849,0.771962583065033,0.004999999888241291,0.3192846477031708,4860.0,540.0,0.3654157519340515,0.26501157879829407
z8r0ij4m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/119_last_only_76.9360.pth,0.7693602442741394,0.7776191234588623,0.019999999552965164,0.37362226843833923,2020.0,505.0,0.3904138207435608,0.30036887526512146,0.7364515066146851,0.7855400443077087,0.004999999888241291,0.373622328042984,2020.0,505.0,0.38805413246154785,0.285783052444458
wbegpx2z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/65_last_only_76.2626.pth,0.7626262903213501,0.7830128073692322,0.05999999865889549,0.2616294324398041,5931.0,659.0,0.36821407079696655,0.2808097302913666,0.7366241216659546,0.7811059355735779,0.004999999888241291,0.2616293132305145,5931.0,659.0,0.3492450714111328,0.25726234912872314
0m78lpzx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/106_last_only_74.4108.pth,0.744107723236084,0.9464583396911621,0.0006249999860301614,0.29116320610046387,3181.0,636.0,0.41274887323379517,0.3071296215057373,0.7273041009902954,0.9457018375396729,0.004999999888241291,0.2911633253097534,3181.0,636.0,0.41395506262779236,0.3010712265968323
pewkrwdb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/48_last_only_74.7475.pth,0.747474730014801,0.9356666803359985,0.03033333271741867,0.23946358263492584,6480.0,720.0,0.40182119607925415,0.30035120248794556,0.7250604033470154,0.9395466446876526,0.0,0.23946374654769897,6480.0,720.0,0.3930034637451172,0.28495123982429504
iubs8vst,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/313_last_only_73.4007.pth,0.7340067625045776,0.969666600227356,0.01666666753590107,0.339985728263855,4129.0,516.0,0.44210633635520935,0.32450905442237854,0.7176389098167419,0.9686575531959534,0.0,0.3399856388568878,4129.0,516.0,0.436214417219162,0.3130444288253784
dtphf1x5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/159_last_only_75.9259.pth,0.7592592835426331,0.7487500309944153,0.06291666626930237,0.3129890263080597,639.0,639.0,0.3748852610588074,0.28463512659072876,0.7388678193092346,0.766057014465332,0.0,0.3129890561103821,639.0,639.0,0.35968202352523804,0.2657574713230133
4rs9zsmv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/63_last_only_74.9158.pth,0.7491582632064819,0.9024999737739563,0.04500000178813934,0.5864414572715759,2646.0,294.0,0.511313796043396,0.3830549418926239,0.7338626384735107,0.9022116661071777,0.0,0.586441159248352,2646.0,294.0,0.49621760845184326,0.3641555607318878
p29x9w8y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/89_last_only_73.9057.pth,0.7390572428703308,0.6945001482963562,0.1535000056028366,0.3341352641582489,4644.0,516.0,0.3940451145172119,0.29122188687324524,0.728339672088623,0.675798237323761,0.014999999664723873,0.33413511514663696,4644.0,516.0,0.3416444659233093,0.24883322417736053
x733f6if,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/55_last_only_76.2626.pth,0.7626262903213501,0.7536666989326477,0.08150000125169754,0.3265412747859955,4752.0,528.0,0.38723599910736084,0.2953163683414459,0.7411115169525146,0.7665764689445496,0.0,0.3265412747859955,4752.0,528.0,0.364372581243515,0.27004072070121765
64n6rgqv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/223_last_only_74.0741.pth,0.7407407164573669,0.6976190209388733,0.14571428298950195,0.31394216418266296,2404.0,601.0,0.38575848937034607,0.2857470214366913,0.7321366667747498,0.7022124528884888,0.009642857126891613,0.313942015171051,2404.0,601.0,0.341932475566864,0.2503412961959839
ul3eebrc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/140_last_only_75.2525.pth,0.752525269985199,0.8006667494773865,0.054666668176651,0.27808675169944763,5580.0,620.0,0.37780672311782837,0.28430911898612976,0.7229893207550049,0.8140160441398621,0.0006666666595265269,0.27808669209480286,5580.0,620.0,0.36425647139549255,0.26335352659225464
0zy345nj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/94_last_only_74.7475.pth,0.747474730014801,0.7711111307144165,0.09583333134651184,0.23748455941677094,6534.0,726.0,0.3681430220603943,0.27517759799957275,0.7155678272247314,0.7946062088012695,0.0016666667070239782,0.2374846637248993,6534.0,726.0,0.3445858657360077,0.24657456576824188
vxa49l1j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/313_last_only_75.9259.pth,0.7592592835426331,0.8950001001358032,0.025416666641831398,0.24701116979122162,6282.0,698.0,0.38914263248443604,0.29546016454696655,0.7333448529243469,0.886854350566864,0.0,0.24701116979122162,6282.0,698.0,0.3779551684856415,0.27717146277427673
ulv1zmvx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_76.7677.pth,0.7659932374954224,0.7862963676452637,0.06611111015081406,0.30188679695129395,2500.0,625.0,0.38476476073265076,0.2947272062301636,0.748187780380249,0.7846632599830627,0.008333333767950535,0.3018866777420044,2500.0,625.0,0.3649611175060272,0.2730594575405121
sqdk41ht,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/35_last_only_77.6094.pth,0.7760942578315735,0.8552778363227844,0.03750000149011612,0.4789271652698517,3240.0,360.0,0.45723503828048706,0.354857474565506,0.7469796538352966,0.8680813312530518,0.0,0.47892749309539795,3240.0,360.0,0.4490029513835907,0.33539608120918274
nt2txsxd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/280_last_only_74.0741.pth,0.7424242496490479,0.9641668200492859,0.004999999888241291,0.43983110785484314,3528.0,392.0,0.4696659743785858,0.3486914038658142,0.723852276802063,0.9594900012016296,0.0,0.4398308992385864,3528.0,392.0,0.4664402902126312,0.33763387799263
4quub88a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/157_last_only_75.5892.pth,0.755892276763916,0.843000054359436,0.026499999687075615,0.35549235343933105,4365.0,485.0,0.4083307981491089,0.3086540997028351,0.7348981499671936,0.8259989619255066,0.004999999888241291,0.35549232363700867,4365.0,485.0,0.39549708366394043,0.29065006971359253
ql99opzb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/58_last_only_73.4007.pth,0.7340067625045776,0.8210605978965759,0.02181818149983883,0.412473201751709,3762.0,418.0,0.4184506833553314,0.3071456253528595,0.7262685298919678,0.8224736452102661,0.00318181817419827,0.41247349977493286,3762.0,418.0,0.41270968317985535,0.2997380495071411
17k20849,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/54_last_only_76.7677.pth,0.7676767706871033,0.7498332858085632,0.11999999731779099,0.5766348242759705,2691.0,299.0,0.48215603828430176,0.3701399862766266,0.7442181706428528,0.7719061970710754,0.009999999776482582,0.5766348838806152,2691.0,299.0,0.4528470039367676,0.3370169699192047
6jpc4fnf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/89_last_only_73.7374.pth,0.7390572428703308,0.7887879014015198,0.06499999761581421,0.21207107603549957,7317.0,813.0,0.3552863597869873,0.26257696747779846,0.7257508039474487,0.7830945253372192,0.0,0.21207116544246674,7317.0,813.0,0.3317219018936157,0.24074743688106537
9j57gslz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/70_last_only_77.4411.pth,0.7744107842445374,0.7985417246818542,0.08624999970197678,0.2349182516336441,6602.0,734.0,0.37323665618896484,0.2890384793281555,0.7421470284461975,0.7907660603523254,0.007499999832361937,0.23491837084293365,6602.0,734.0,0.34439486265182495,0.25559163093566895
dolmt0i0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/138_last_only_75.4209.pth,0.7542087435722351,0.7347223162651062,0.0754166692495346,0.3129890263080597,639.0,639.0,0.3743760287761688,0.28235766291618347,0.7409389019012451,0.762342631816864,0.0,0.3129890561103821,639.0,639.0,0.3584439158439636,0.2655850350856781
avstc3q0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/133_last_only_76.4310.pth,0.7643097639083862,0.817708432674408,0.030625000596046448,0.4409560263156891,3519.0,391.0,0.42976316809654236,0.32847219705581665,0.7338626384735107,0.7917249798774719,0.009999999776482582,0.44095608592033386,3519.0,391.0,0.4142270088195801,0.30398571491241455
7g2g2x8u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/299_last_only_75.9259.pth,0.7592592835426331,0.8544872403144836,0.04115384444594383,0.3208830654621124,2352.0,588.0,0.40550804138183594,0.3078857362270355,0.7323092818260193,0.8580036759376526,0.004999999888241291,0.32088297605514526,2352.0,588.0,0.3946288824081421,0.28899040818214417
ime5ymqq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_76.0943.pth,0.7609427571296692,0.8203333020210266,0.06199999898672104,0.38399508595466614,4041.0,449.0,0.4221094846725464,0.3212011456489563,0.7311011552810669,0.8290428519248962,0.004999999888241291,0.38399508595466614,4041.0,449.0,0.4060126543045044,0.29683631658554077
18wtp4pr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/42_last_only_73.9057.pth,0.7390572428703308,0.7352777719497681,0.059583332389593124,0.23814059793949127,6516.0,724.0,0.3443338871002197,0.2544824481010437,0.7235070466995239,0.763626217842102,0.0,0.2381407916545868,6516.0,724.0,0.3339223563671112,0.24159517884254456
nt5u4op3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/65_last_only_75.9259.pth,0.7592592835426331,0.7312037348747253,0.10277777910232544,0.3462124168872833,4482.0,498.0,0.3933979868888855,0.298691064119339,0.7474974393844604,0.7640743851661682,0.008888889104127884,0.3462124168872833,4482.0,498.0,0.373058557510376,0.27886033058166504
uqwm6o8l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/78_last_only_74.7475.pth,0.747474730014801,0.8363020420074463,0.029374999925494194,0.17328019440174103,8955.0,995.0,0.3463190793991089,0.25886476039886475,0.7300655841827393,0.8320863246917725,0.004687500186264515,0.17328013479709625,8955.0,995.0,0.3366846740245819,0.2458018958568573
5kzbo8vr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/100_last_only_76.4310.pth,0.7643097639083862,0.8725001215934753,0.02666666731238365,0.27630415558815,5616.0,624.0,0.3918236494064331,0.2994746267795563,0.7366241216659546,0.8669691681861877,0.0,0.2763042151927948,5616.0,624.0,0.3810911178588867,0.28072091937065125
c2mwuvnj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/158_last_only_75.5892.pth,0.755892276763916,1.0,0.0,0.3113615810871124,1933.0,616.0,0.4371205270290375,0.3304160237312317,0.7193648815155029,0.9999479651451111,0.0,0.31136149168014526,1933.0,616.0,0.43710315227508545,0.3144366443157196
gdt6dblq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/33_last_only_73.7374.pth,0.7390572428703308,0.9443055987358093,0.007499999832361937,0.23735491931438446,4597.0,766.0,0.39638686180114746,0.2929525673389435,0.712116003036499,0.9503374099731445,0.0016666667070239782,0.23735502362251282,4597.0,766.0,0.39645302295684814,0.2823205292224884
r2lfy3dj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/30_project_75.4209.pth,0.7542087435722351,0.7481061220169067,0.307272732257843,0.23665837943553925,6534.0,729.0,0.4306790828704834,0.32482191920280457,0.7409389019012451,0.7379348874092102,0.022272726520895958,0.23665830492973328,6534.0,729.0,0.33228862285614014,0.24620556831359863
rhhflgbs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/132_last_only_73.2323.pth,0.7323232293128967,0.7614102959632874,0.07884615659713745,0.5371146202087402,2889.0,321.0,0.4591237008571625,0.3362269401550293,0.7191922664642334,0.7531693577766418,0.009999999776482582,0.5371149778366089,2889.0,321.0,0.4334281384944916,0.3117181658744812
a84zur8x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/68_last_only_75.2525.pth,0.752525269985199,0.7438889741897583,0.07625000178813934,0.30816641449928284,649.0,649.0,0.3761017918586731,0.2830260992050171,0.7331722378730774,0.7623862624168396,0.0,0.3081664741039276,649.0,649.0,0.35685092210769653,0.2616331875324249
x2d0nki2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/187_last_only_77.6094.pth,0.7760942578315735,0.7809523940086365,0.09428571164608002,0.31291070580482483,4959.0,551.0,0.3960496187210083,0.3073718249797821,0.7430099844932556,0.7879492044448853,0.0014285714132711291,0.3129107654094696,4959.0,551.0,0.36742955446243286,0.27300381660461426
anb9fs4v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/79_last_only_76.9360.pth,0.7693602442741394,0.8707576394081116,0.03863636404275894,0.26897624135017395,5769.0,641.0,0.3927900791168213,0.30219706892967224,0.740075945854187,0.8897070288658142,0.004999999888241291,0.26897624135017395,5769.0,641.0,0.3878944516181946,0.2870713472366333
t2ph3bre,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/139_last_only_75.7576.pth,0.7575757503509521,0.6297222375869751,0.25999999046325684,0.4870446026325226,3186.0,354.0,0.45892226696014404,0.3476683795452118,0.7222989201545715,0.6412435173988342,0.013333333656191826,0.4870448708534241,3186.0,354.0,0.3805405795574188,0.2748640477657318
4j0gmgc2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/35_last_only_75.4209.pth,0.7542087435722351,0.7500833868980408,0.06549999862909317,0.30729517340660095,2456.0,614.0,0.37429285049438477,0.2822949290275574,0.7361063361167908,0.7837865948677063,0.0010000000474974513,0.3072950541973114,2456.0,614.0,0.3640272319316864,0.2679627537727356
uf9wrf2x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/143_last_only_75.0842.pth,0.7508417367935181,0.9581250548362732,0.03999999910593033,0.45854732394218445,3384.0,376.0,0.4855574369430542,0.3645767867565155,0.7224715352058411,0.964374840259552,0.0,0.4585474729537964,3384.0,376.0,0.47430747747421265,0.342673659324646
qjy29jbc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/226_last_only_74.5791.pth,0.7457912564277649,0.8583332896232605,0.04399999976158142,0.5004754662513733,1508.0,377.0,0.46760293841362,0.34873417019844055,0.7293752431869507,0.8814457058906555,0.0,0.5004753470420837,1508.0,377.0,0.4606403708457947,0.3359796702861786
gipgfj28,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/167_last_only_75.4209.pth,0.7542087435722351,0.837314784526825,0.06444444507360458,0.17024753987789154,7827.0,1039.0,0.35733556747436523,0.2695056200027466,0.7348981499671936,0.8335341811180115,0.004999999888241291,0.17024745047092438,7827.0,1039.0,0.3362605571746826,0.24711726605892181
rysoxfxb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/80_last_only_71.5488.pth,0.7154881954193115,0.8036978840827942,0.06156250089406967,0.32106852531433105,4833.0,537.0,0.3954429626464844,0.2829347848892212,0.7015878558158875,0.8169673085212708,0.004999999888241291,0.32106855511665344,4833.0,537.0,0.381011962890625,0.2673133611679077
r5ta0h6t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/90_project_76.5993.pth,0.7659932374954224,0.8165909051895142,0.0918181836605072,0.23362302780151367,6642.0,738.0,0.38067740201950073,0.29159632325172424,0.7445633411407471,0.7947655916213989,0.004090908914804459,0.233623206615448,6642.0,738.0,0.34415990114212036,0.2562488317489624
9krfgysk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_75.5892.pth,0.755892276763916,0.7759523987770081,0.06964285671710968,0.1925298422574997,3920.0,980.0,0.346041738986969,0.2615702748298645,0.7286848425865173,0.7873438596725464,0.0003571428533177823,0.19252973794937134,3920.0,980.0,0.32674360275268555,0.23809310793876648
hhlx6n7p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/192_last_only_75.2525.pth,0.752525269985199,0.8298147916793823,0.05388888716697693,0.32166752219200134,4824.0,536.0,0.40179044008255005,0.3023574650287628,0.7395581603050232,0.8017677664756775,0.008888889104127884,0.32166746258735657,4824.0,536.0,0.3774413764476776,0.27913984656333923
0f3fiqcw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/218_last_only_74.9158.pth,0.7491582632064819,0.8411805629730225,0.05874999985098839,0.40377941727638245,3843.0,427.0,0.4345700144767761,0.3255617320537567,0.7278218865394592,0.8309738039970398,0.0,0.4037794768810272,3843.0,427.0,0.41158443689346313,0.29956015944480896
2vtksvmr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/51_last_only_76.4310.pth,0.7643097639083862,0.8125,0.060499999672174454,0.46724605560302734,3321.0,369.0,0.4467487037181854,0.3414543867111206,0.7449085116386414,0.8071351051330566,0.009999999776482582,0.467246413230896,3321.0,369.0,0.4281271696090698,0.31891557574272156
04bytl3n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/65_last_only_73.9057.pth,0.7390572428703308,0.9306060671806335,0.020454544574022293,0.4524681866168976,1668.0,417.0,0.4678429365158081,0.345762699842453,0.7345529794692993,0.9298220872879028,0.004545454401522875,0.4524684250354767,1668.0,417.0,0.46227866411209106,0.339568167924881
zne4o284,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/149_last_only_77.9461.pth,0.7777777910232544,0.8047727942466736,0.18227273225784302,0.21444500982761383,7236.0,804.0,0.4004969000816345,0.31149759888648987,0.7490507364273071,0.7746571898460388,0.0,0.214445099234581,7236.0,804.0,0.329700767993927,0.24696260690689087
kmeoofqy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/60_last_only_74.7475.pth,0.747474730014801,0.7395139336585999,0.06750000268220901,0.2693965435028076,5760.0,640.0,0.35880348086357117,0.2681965231895447,0.7264411449432373,0.7726411819458008,0.0,0.26939672231674194,5760.0,640.0,0.3473460078239441,0.25232642889022827
ewyfh7lj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/172_last_only_73.9057.pth,0.7390572428703308,0.9748148322105408,0.04888888821005821,0.33939722180366516,4572.0,508.0,0.4543670117855072,0.33580324053764343,0.7178115248680115,0.9751534461975098,0.0,0.3393973708152771,4572.0,508.0,0.43818363547325134,0.3145332634449005
l5a80mzm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/48_last_only_74.9158.pth,0.7491582632064819,0.8918750286102295,0.019999999552965164,0.2812623083591461,5517.0,613.0,0.39771243929862976,0.29794955253601074,0.7316189408302307,0.8865507245063782,0.0024999999441206455,0.2812623679637909,5517.0,613.0,0.39010438323020935,0.28540775179862976
q535a80q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/86_project_73.9057.pth,0.7390572428703308,0.812833309173584,0.09566666930913925,0.1708759069442749,9081.0,1009.0,0.35979196429252625,0.2659068703651428,0.7214359641075134,0.8170081377029419,0.0,0.1708759069442749,9081.0,1009.0,0.32929468154907227,0.2375650256872177
u880mamp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/256_last_only_76.0943.pth,0.7609427571296692,0.6802777647972107,0.15916666388511658,0.3434537649154663,4518.0,502.0,0.39429938793182373,0.30003926157951355,0.7345529794692993,0.7225766777992249,0.008333333767950535,0.3434537649154663,4518.0,502.0,0.35812127590179443,0.2630590498447418
l8ona472,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/148_last_only_74.2424.pth,0.7424242496490479,0.8351923227310181,0.01846153847873211,0.24915288388729095,6228.0,692.0,0.36760228872299194,0.27291685342788696,0.7269589304924011,0.8515058755874634,0.0015384615398943424,0.24915294349193573,6228.0,692.0,0.36739909648895264,0.2670840620994568
uddlyk0a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/44_last_only_76.2626.pth,0.7626262903213501,0.9102381467819214,0.004999999888241291,0.3483106791973114,4455.0,495.0,0.4211829602718353,0.321205198764801,0.7376596331596375,0.909163236618042,0.004999999888241291,0.34831053018569946,4455.0,495.0,0.4208245873451233,0.3104253113269806
u2mdbh6h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/312_last_only_75.7576.pth,0.7575757503509521,0.9721428751945496,0.0024999999441206455,0.24665780365467072,6291.0,699.0,0.40710026025772095,0.30840927362442017,0.7474974393844604,0.9722587466239929,0.0,0.24665763974189758,6291.0,699.0,0.4063054919242859,0.30371230840682983
vvhq6zou,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/276_last_only_73.2323.pth,0.7323232293128967,0.8493590354919434,0.05307692289352417,0.15407846868038177,10071.0,1119.0,0.35217151045799255,0.2579033672809601,0.7295477986335754,0.837714672088623,0.0,0.15407846868038177,10071.0,1119.0,0.33059772849082947,0.24118684232234955
4ad1ea8u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/101_last_only_76.2626.pth,0.7626262903213501,0.8100520372390747,0.08874999731779099,0.19030219316482544,8154.0,906.0,0.36303478479385376,0.2768598794937134,0.7254055738449097,0.8143686652183533,0.0,0.19030216336250305,8154.0,906.0,0.33489030599594116,0.2429312914609909
xvn6kvu7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/181_last_only_75.5892.pth,0.755892276763916,0.9265972971916199,0.03333333507180214,0.28831741213798523,5382.0,598.0,0.4160826802253723,0.3145136833190918,0.7295477986335754,0.9301072359085083,0.004999999888241291,0.2883174419403076,5382.0,598.0,0.40780824422836304,0.2975156009197235
xs269qhk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/50_last_only_74.4108.pth,0.744107723236084,0.7897435426712036,0.02192307636141777,0.3192847967147827,4860.0,540.0,0.3769838213920593,0.2805165648460388,0.7295477986335754,0.7754251956939697,0.004999999888241291,0.3192846477031708,4860.0,540.0,0.36656996607780457,0.26743030548095703
v0ucnkax,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/220_last_only_73.9057.pth,0.7390572428703308,0.8067708611488342,0.050312500447034836,0.24772097170352936,6264.0,696.0,0.36826813220977783,0.2721712291240692,0.715740442276001,0.8182511925697327,0.005937499925494194,0.24772091209888458,6264.0,696.0,0.3573032021522522,0.2557363510131836
6tfv4q91,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/49_last_only_74.5791.pth,0.7457912564277649,0.7326666712760925,0.05999999865889549,0.2767476737499237,5607.0,623.0,0.3564714193344116,0.26585325598716736,0.7326544523239136,0.7594660520553589,0.0035000001080334187,0.2767476737499237,5607.0,623.0,0.34657126665115356,0.25391697883605957
pkktx3vn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/303_last_only_75.2525.pth,0.752525269985199,0.8523334264755249,0.027666667476296425,0.2352166324853897,6597.0,733.0,0.37173891067504883,0.27974292635917664,0.7228167057037354,0.8696690797805786,0.0,0.23521681129932404,6597.0,733.0,0.3682953119277954,0.26620998978614807
htg03c6p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/129_last_only_76.0943.pth,0.7609427571296692,1.0,0.0,0.5903535485267639,1504.0,315.0,0.5301178693771362,0.4033893644809723,0.7288574576377869,1.0,0.0,0.5903534889221191,1504.0,315.0,0.5301178693771362,0.3863803744316101
30ka4eex,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/151_last_only_74.7475.pth,0.747474730014801,0.9113889336585999,0.009999999776482582,0.33220383524894714,4671.0,519.0,0.41786426305770874,0.31234297156333923,0.7359337210655212,0.9293585419654846,0.0,0.3322036862373352,4671.0,519.0,0.42052075266838074,0.3094753921031952
706njwt5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/95_last_only_74.5791.pth,0.7457912564277649,0.8026922941207886,0.060769230127334595,0.22118021547794342,4934.0,822.0,0.36154723167419434,0.2696387767791748,0.7254055738449097,0.8071935772895813,0.0034615383483469486,0.22118018567562103,4934.0,822.0,0.34394508600234985,0.24949967861175537
335h5a8r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/63_last_only_74.7475.pth,0.747474730014801,0.778869092464447,0.06964285671710968,0.1925298422574997,3920.0,980.0,0.3470139503479004,0.2593841552734375,0.7266137599945068,0.7877615690231323,0.0003571428533177823,0.19252973794937134,3920.0,980.0,0.32688283920288086,0.2375175654888153
edxeh9xc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/77_last_only_75.9259.pth,0.7592592835426331,0.8062964081764221,0.03888889029622078,0.29222676157951355,5310.0,590.0,0.3791373670101166,0.287863552570343,0.7395581603050232,0.7848297357559204,0.0011111111380159855,0.29222676157951355,5310.0,590.0,0.3593892455101013,0.2657892405986786
6meh8d7j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/61_last_only_76.7677.pth,0.7676767706871033,0.7772436738014221,0.08192307502031326,0.298293799161911,5202.0,578.0,0.385820209980011,0.2961852252483368,0.7362788915634155,0.7680978178977966,0.003076923079788685,0.2982938885688782,5202.0,578.0,0.35648953914642334,0.26247572898864746
c5759paj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/192_last_only_72.3906.pth,0.7239057421684265,1.0,0.0,0.438577264547348,457.0,456.0,0.47952577471733093,0.3471314609050751,0.7112530469894409,1.0,0.0,0.43857747316360474,457.0,456.0,0.4795258045196533,0.3410641849040985
9yxcgqkr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/84_project_76.0943.pth,0.7609427571296692,0.6328787803649902,0.15954545140266418,0.2675084173679352,5728.0,646.0,0.35331088304519653,0.26884934306144714,0.7309285402297974,0.623936116695404,0.02181818149983883,0.26750847697257996,5728.0,646.0,0.30442091822624207,0.2225099354982376
usdz8zyo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/33_last_only_74.4108.pth,0.744107723236084,0.8093055486679077,0.10499999672174454,0.18943341076374054,8150.0,911.0,0.36791297793388367,0.2737668752670288,0.7200552225112915,0.7908485531806946,0.0,0.18943338096141815,8150.0,911.0,0.3267606496810913,0.2352857142686844
xrjr2ssi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/176_last_only_75.7576.pth,0.7592592835426331,0.8401666879653931,0.0215000007301569,0.24560369551181793,6318.0,702.0,0.36909013986587524,0.2802351117134094,0.7286848425865173,0.8522253036499023,0.0,0.24560360610485077,6318.0,702.0,0.36594295501708984,0.2666570842266083
7rhcf8ph,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/325_last_only_75.4209.pth,0.7542087435722351,0.917222261428833,0.008333333767950535,0.22328902781009674,3380.0,845.0,0.38294821977615356,0.28882288932800293,0.7316189408302307,0.9211047887802124,0.0,0.22328920662403107,3380.0,845.0,0.3814646899700165,0.27908679842948914
3fgikfqr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/65_last_only_73.9057.pth,0.7390572428703308,0.9306060671806335,0.020454544574022293,0.4524681866168976,1668.0,417.0,0.4678429365158081,0.345762699842453,0.7345529794692993,0.9298220872879028,0.004545454401522875,0.4524684250354767,1668.0,417.0,0.46227866411209106,0.339568167924881
drl8z1pe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/285_last_only_75.7576.pth,0.7592592835426331,0.9933334589004517,0.0007692307699471712,0.3305020332336426,4042.0,535.0,0.44153493642807007,0.3352394998073578,0.7279945015907288,0.9954275488853455,0.0003846153849735856,0.3305017650127411,4042.0,535.0,0.44210463762283325,0.3218497335910797
w3otbpqo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/50_last_only_73.0640.pth,0.7306397557258606,0.8782778382301331,0.014000000432133675,0.38485220074653625,4032.0,448.0,0.4257100522518158,0.3110406994819641,0.7176389098167419,0.8909803628921509,0.0,0.3848520815372467,4032.0,448.0,0.4252774715423584,0.3051956593990326
8rbezior,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/173_last_only_75.7576.pth,0.7575757503509521,0.7657142877578735,0.07999999821186066,0.38744673132896423,4005.0,445.0,0.41105371713638306,0.3114043176174164,0.7421470284461975,0.7749332785606384,0.0007142857066355646,0.387446790933609,4005.0,445.0,0.38769814372062683,0.28772902488708496
y7qpixfq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/74_last_only_72.2222.pth,0.7222222089767456,0.7776666879653931,0.029333332553505898,0.21741966903209686,7137.0,793.0,0.34147322177886963,0.24661953747272491,0.729720413684845,0.7625641822814941,0.0,0.21741963922977448,7137.0,793.0,0.32666128873825073,0.23837141692638397
d8nms09m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/66_last_only_75.5892.pth,0.755892276763916,0.744642972946167,0.16500000655651093,0.2828774154186249,2668.0,667.0,0.39750680327415466,0.30047231912612915,0.7416292428970337,0.7594690918922424,0.025714285671710968,0.28287720680236816,2668.0,667.0,0.3560201823711395,0.2640349864959717
sad70h4q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/323_last_only_74.4108.pth,0.744107723236084,0.9445833563804626,0.0,0.4489942491054535,3456.0,384.0,0.46452587842941284,0.3456572890281677,0.7205730080604553,0.9518476724624634,0.0,0.44899412989616394,3456.0,384.0,0.4669472873210907,0.3364696204662323
7utbk5tu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/251_last_only_75.2525.pth,0.752525269985199,0.9933333396911621,0.004999999888241291,0.42466452717781067,3654.0,406.0,0.47433263063430786,0.35694730281829834,0.7328270673751831,0.99215167760849,0.0,0.42466485500335693,3654.0,406.0,0.4722721576690674,0.3460938334465027
hn8eiw6e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/69_last_only_75.5892.pth,0.755892276763916,0.7282777428627014,0.12866666913032532,0.21714581549167633,7146.0,794.0,0.3580300807952881,0.27063217759132385,0.7312737107276917,0.7231554985046387,0.003666666569188237,0.2171459048986435,7146.0,794.0,0.31465601921081543,0.23009967803955078
2tf339z8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/32_last_only_75.4209.pth,0.7542087435722351,0.9541146159172058,0.042500000447034836,0.23538827896118164,5243.0,760.0,0.41066765785217285,0.30972912907600403,0.7254055738449097,0.9539353847503662,0.0,0.23538810014724731,5243.0,760.0,0.39644116163253784,0.2875806391239166
nej4yvzv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/61_last_only_75.9259.pth,0.7592592835426331,0.7223148345947266,0.12611110508441925,0.42571306228637695,3645.0,405.0,0.42471301555633545,0.32246729731559753,0.7350707650184631,0.744373619556427,0.014444444328546524,0.4257127642631531,3645.0,405.0,0.3948436379432678,0.29023802280426025
a6te7irq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/130_last_only_74.2424.pth,0.7424242496490479,0.7346667647361755,0.07400000095367432,0.26730820536613464,5805.0,645.0,0.3586583137512207,0.26627662777900696,0.7233344912528992,0.7587116956710815,0.0,0.26730820536613464,5805.0,645.0,0.342006653547287,0.2473852038383484
86c18fq4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/55_last_only_76.9360.pth,0.7693602442741394,0.9011905193328857,0.026428570970892906,0.36069831252098083,4302.0,478.0,0.42943915724754333,0.33039340376853943,0.729720413684845,0.8985356688499451,0.0,0.36069849133491516,4302.0,478.0,0.41974472999572754,0.30629628896713257
9qclmzsb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/160_last_only_74.9158.pth,0.7491582632064819,0.9357638359069824,0.02708333358168602,0.20974914729595184,7398.0,822.0,0.39086541533470154,0.2928200662136078,0.7390403747558594,0.9479593634605408,0.0,0.20974920690059662,7398.0,822.0,0.38590285181999207,0.28519779443740845
ruvihfpv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/94_last_only_76.5993.pth,0.7659932374954224,0.855238139629364,0.04571428522467613,0.19817675650119781,7830.0,870.0,0.3663763999938965,0.2806418538093567,0.7312737107276917,0.8716800212860107,0.0,0.19817669689655304,7830.0,870.0,0.3566189408302307,0.2607860565185547
w6dr7rir,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/236_last_only_74.2424.pth,0.7424242496490479,0.9926041960716248,0.014999999664723873,0.2981070280075073,4194.0,599.0,0.4352370500564575,0.3231305480003357,0.7043493390083313,0.9907811880111694,0.004999999888241291,0.2981071174144745,4194.0,599.0,0.43129611015319824,0.303783118724823
b37rhb8a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/81_last_only_66.1616.pth,0.6616161465644836,1.0,0.0,0.7175145149230957,805.0,268.0,0.5725048780441284,0.37877845764160156,0.633759081363678,1.0,0.0,0.717514157295227,805.0,268.0,0.5725047588348389,0.36283010244369507
ofjfvfga,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/100_last_only_74.0741.pth,0.7407407164573669,0.7283928990364075,0.1071428582072258,0.3228722810745239,4806.0,534.0,0.3861360251903534,0.2860266864299774,0.729720413684845,0.7212568521499634,0.0,0.32287219166755676,4806.0,534.0,0.3480430245399475,0.2539741098880768
5296lvlj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/72_last_only_74.9158.pth,0.7508417367935181,0.7867424488067627,0.15863636136054993,0.24197842180728912,5801.0,725.0,0.39578574895858765,0.2971724569797516,0.7361063361167908,0.771019697189331,0.00636363634839654,0.24197858572006226,5801.0,725.0,0.3397873342037201,0.2501195967197418
dn0mh6d3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/200_last_only_74.7475.pth,0.747474730014801,0.9683333039283752,0.004999999888241291,0.21155066788196564,7335.0,815.0,0.39496132731437683,0.2952236235141754,0.7376596331596375,0.9667157530784607,0.0,0.21155069768428802,7335.0,815.0,0.3927554786205292,0.2897198498249054
ry4upyck,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/87_last_only_75.0842.pth,0.7508417367935181,0.7359615564346313,0.0923076942563057,0.2495134323835373,6219.0,691.0,0.3592609167098999,0.26974809169769287,0.7222989201545715,0.7572814226150513,0.004615384619683027,0.24951356649398804,6219.0,691.0,0.33713680505752563,0.2435135543346405
99z2ifaa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/178_last_only_73.7374.pth,0.7373737096786499,0.9571874737739563,0.0,0.300372451543808,5166.0,574.0,0.41918665170669556,0.3090972304344177,0.720227837562561,0.9605343341827393,0.0,0.3003723919391632,5166.0,574.0,0.42030224204063416,0.3027133643627167
28dum8py,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/157_last_only_73.4007.pth,0.7340067625045776,0.9308890104293823,0.016333334147930145,0.17070673406124115,9090.0,1010.0,0.37264305353164673,0.2735225260257721,0.728339672088623,0.9209331274032593,0.0,0.17070673406124115,9090.0,1010.0,0.3638799786567688,0.2650282382965088
93d1ceiv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/36_last_only_74.4108.pth,0.7424242496490479,0.9837037324905396,0.008333333767950535,0.3577049672603607,4338.0,482.0,0.44991403818130493,0.33402708172798157,0.7229893207550049,0.9912818670272827,0.0,0.35770484805107117,4338.0,482.0,0.4496622681617737,0.32510101795196533
rx8m5z79,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/122_last_only_74.4108.pth,0.744107723236084,0.8209259510040283,0.05833333358168602,0.32106852531433105,4833.0,537.0,0.40010926127433777,0.2977243959903717,0.7357611060142517,0.7988376617431641,0.009999999776482582,0.32106855511665344,4833.0,537.0,0.3766354024410248,0.277113676071167
uilt1pen,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/19_last_only_73.9057.pth,0.7390572428703308,0.9009374976158142,0.020625000819563866,0.1495349407196045,10377.0,1153.0,0.35703250765800476,0.26386746764183044,0.7193648815155029,0.8971478939056396,0.0,0.14953505992889404,10377.0,1153.0,0.348894327878952,0.2509823143482208
bva49x65,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/90_last_only_72.5589.pth,0.7255892157554626,0.8246153593063354,0.03999999910593033,0.49975013732910156,3105.0,345.0,0.4547885060310364,0.32998964190483093,0.7128063440322876,0.8264212608337402,0.0,0.49975013732910156,3105.0,345.0,0.44205713272094727,0.31510111689567566
yfxojau7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/52_last_only_74.4108.pth,0.7407407164573669,0.7886538505554199,0.023846153169870377,0.3192847967147827,4860.0,540.0,0.37726160883903503,0.2794530391693115,0.7250604033470154,0.7752082347869873,0.004999999888241291,0.3192846477031708,4860.0,540.0,0.36649763584136963,0.26573291420936584
3smidh48,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/118_last_only_74.2424.pth,0.7424242496490479,0.8231770992279053,0.06406249850988388,0.27410778403282166,5661.0,629.0,0.38711580634117126,0.2874041497707367,0.7233344912528992,0.8242170214653015,0.0,0.2741078734397888,5661.0,629.0,0.3661082983016968,0.2648187577724457
9q4421zp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/69_last_only_75.7576.pth,0.7575757503509521,0.669166624546051,0.09571428596973419,0.3108389675617218,2428.0,607.0,0.358573317527771,0.2716464400291443,0.7411115169525146,0.6771097183227539,0.009285714477300644,0.31083887815475464,2428.0,607.0,0.33241143822669983,0.24635393917560577
2blw0ndl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/245_last_only_75.0842.pth,0.7508417367935181,0.932812511920929,0.019062500447034836,0.22508327662944794,6894.0,766.0,0.3923194408416748,0.29456982016563416,0.7250604033470154,0.9333937168121338,0.0,0.2250833362340927,6894.0,766.0,0.3861590325832367,0.2799886167049408
c1j0y3ce,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/69_last_only_72.7273.pth,0.7272727489471436,0.9780208468437195,0.019999999552965164,0.6714563965797424,585.0,292.0,0.5564924478530884,0.40472179651260376,0.7186744809150696,0.973131537437439,0.004999999888241291,0.6714565753936768,585.0,292.0,0.5498627424240112,0.3951723277568817
2ja6p7fk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/216_last_only_74.5791.pth,0.7457912564277649,0.9983333945274353,0.004999999888241291,0.5186991095542908,757.0,378.0,0.5073441863059998,0.37837284803390503,0.7302381992340088,0.9953462481498718,0.0,0.5186992287635803,757.0,378.0,0.5046818256378174,0.368537962436676
cfhsa8mm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/312_last_only_72.7273.pth,0.7272727489471436,0.9301190376281738,0.013571428135037422,0.32166752219200134,4824.0,536.0,0.42178601026535034,0.3067534565925598,0.7153952121734619,0.9358769655227661,0.0,0.32166746258735657,4824.0,536.0,0.4191814661026001,0.29988041520118713
l0uybtmi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/278_project_76.7677.pth,0.7659932374954224,0.878611147403717,0.028333334252238274,0.27131152153015137,4028.0,670.0,0.3927519917488098,0.30084535479545593,0.740075945854187,0.8884705901145935,0.005833333358168602,0.2713117003440857,4028.0,670.0,0.38853856921195984,0.2875480353832245
w38wbhsk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/150_last_only_74.4108.pth,0.744107723236084,0.6996874213218689,0.09468749910593033,0.300372451543808,5166.0,574.0,0.36491578817367554,0.271536648273468,0.7160856127738953,0.7166685461997986,0.0,0.3003723919391632,5166.0,574.0,0.3390136659145355,0.24276280403137207
0irf1ahe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/199_last_only_76.9360.pth,0.7693602442741394,0.8323959112167358,0.09406249970197678,0.3400666415691376,4563.0,507.0,0.42217501997947693,0.3248046636581421,0.7172937393188477,0.8415566086769104,0.0,0.34006673097610474,4563.0,507.0,0.39387446641921997,0.2825236916542053
ofsj57qh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/63_last_only_76.0943.pth,0.7609427571296692,0.9716666340827942,0.009999999776482582,0.3807928264141083,1516.0,505.0,0.4541531503200531,0.34558454155921936,0.7228167057037354,0.9795812964439392,0.0021875000093132257,0.38079267740249634,1516.0,505.0,0.45418715476989746,0.3282940685749054
t4sgkfks,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/47_last_only_73.0640.pth,0.7306397557258606,0.8657693266868591,0.014999999664723873,0.2408013790845871,6444.0,716.0,0.37385690212249756,0.27315470576286316,0.7181566953659058,0.8778872489929199,0.0,0.24080154299736023,6444.0,716.0,0.372896283864975,0.26779797673225403
hukz3463,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/65_last_only_73.2323.pth,0.7323232293128967,0.9943333268165588,0.004999999888241291,0.4171707332134247,941.0,470.0,0.4721680283546448,0.3457796275615692,0.7012426853179932,0.9971357583999634,0.0,0.4171708822250366,941.0,470.0,0.471435546875,0.33059072494506836
aed34czq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/291_last_only_73.0640.pth,0.7306397557258606,0.9983332753181458,0.004999999888241291,0.39567920565605164,1312.0,489.0,0.46633750200271606,0.3407247066497803,0.6979634165763855,0.9999814629554749,0.0033333334140479565,0.3956793546676636,1312.0,489.0,0.466331422328949,0.3254822790622711
6ydfzieq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/26_last_only_74.5791.pth,0.7457912564277649,0.6194999814033508,0.7854999899864197,0.25434938073158264,4624.0,708.0,0.553116500377655,0.4125094413757324,0.7255781888961792,0.5987183451652527,0.22849999368190765,0.2543494999408722,4624.0,708.0,0.36052262783050537,0.26158735156059265
fhx1scv1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/96_last_only_73.0640.pth,0.7306397557258606,0.6884999871253967,0.08649999648332596,0.1825317144393921,8480.0,945.0,0.3191772401332855,0.23320357501506805,0.7333448529243469,0.6748382449150085,0.0024999999441206455,0.1825316846370697,8480.0,945.0,0.2866232991218567,0.2101937234401703
oxgk87wq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/84_last_only_68.8552.pth,0.68855220079422,0.7736666798591614,0.08900000154972076,0.188224658370018,8244.0,916.0,0.35029715299606323,0.241197869181633,0.6710389852523804,0.7938852310180664,0.004999999888241291,0.18822473287582397,8244.0,916.0,0.3290366530418396,0.22079642117023468
funh629x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/107_last_only_73.5690.pth,0.7356902360916138,0.7951786518096924,0.05000000074505806,0.32778286933898926,4734.0,526.0,0.3909871578216553,0.2876454293727875,0.7185019254684448,0.8079748749732971,0.004999999888241291,0.32778283953666687,4734.0,526.0,0.38025256991386414,0.273212194442749
wsbc7zlj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/156_last_only_75.2525.pth,0.752525269985199,0.9688095450401306,0.0017857142956927419,0.31384363770484924,4472.0,559.0,0.4281463325023651,0.32219094038009644,0.7247152328491211,0.9747904539108276,0.0,0.31384360790252686,4472.0,559.0,0.42954468727111816,0.31129756569862366
w9avivqf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/77_last_only_76.5993.pth,0.7659932374954224,0.6959722638130188,0.11916666477918625,0.3264346420764923,2312.0,578.0,0.38052451610565186,0.2914792001247406,0.7449085116386414,0.7221381664276123,0.005833333358168602,0.3264348804950714,2312.0,578.0,0.3514688014984131,0.26181209087371826
rg1jg5b5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/245_last_only_74.9158.pth,0.7491582632064819,0.8361111879348755,0.05444444343447685,0.23458759486675262,6613.0,735.0,0.3750477433204651,0.28097012639045715,0.7166033983230591,0.8437899351119995,0.0,0.2345876544713974,6613.0,735.0,0.3594592213630676,0.2575896978378296
y1xy201t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/120_last_only_71.7172.pth,0.7171717286109924,1.0,0.0,0.5782017707824707,635.0,340.0,0.5260672569274902,0.3772805631160736,0.7043493390083313,1.0,0.0,0.578201413154602,635.0,340.0,0.5260671377182007,0.3705350458621979
qplcymmc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/50_last_only_73.2323.pth,0.7323232293128967,0.9788461327552795,0.005769230891019106,0.5224661231040955,2970.0,330.0,0.5023605227470398,0.36789026856422424,0.7114256024360657,0.9802658557891846,0.0,0.522466242313385,2970.0,330.0,0.5009106993675232,0.35636070370674133
567xymtv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/172_last_only_77.1044.pth,0.7710437774658203,0.9010714292526245,0.027142856270074844,0.37585505843162537,2008.0,502.0,0.43468981981277466,0.335164874792099,0.7302381992340088,0.8881335258483887,0.0,0.375855028629303,2008.0,502.0,0.4213294982910156,0.3076708912849426
ictojkb0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/g330n8cn/43_last_only_69.3603.pth,0.6936026811599731,0.909166693687439,0.0,0.6206554770469666,1216.0,304.0,0.5099407434463501,0.3536962568759918,0.6738004684448242,0.9326072931289673,0.0,0.6206551790237427,1216.0,304.0,0.5177541971206665,0.34886303544044495


==> data/eval/run_report_latest-evaluated-giph3t3j_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
botj7jqf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/57_last_only_0.7761.pth,0.7710437774658203,0.2696875035762787,0.5550000071525574,0.1511715799570083,1323.0,1323.0,0.3252863883972168,0.2508100569248199,0.7725232839584351,0.280273973941803,0.1068750023841857,0.1511716544628143,1323.0,1323.0,0.1794402301311493,0.1386217623949051
f3argudm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/28_last_only_0.7929.pth,0.7946127653121948,0.2913194596767425,0.6412500143051147,0.1082837060093879,1847.0,1847.0,0.3469510674476623,0.2756917476654053,0.7747669816017151,0.3023898005485534,0.1370833367109298,0.1082836613059043,1847.0,1847.0,0.182585597038269,0.1414612978696823
4345gh43,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/61_project_0.8199.pth,0.8215488195419312,0.2636666595935821,0.6883333325386047,0.1186943650245666,1685.0,1685.0,0.3568981289863586,0.2932092249393463,0.8001380562782288,0.2767334878444671,0.1393333375453949,0.1186943128705024,1685.0,1685.0,0.1782537102699279,0.1426275819540023
wo6fcwb1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/223_last_only_0.7879.pth,0.7861952781677246,0.5753472447395325,0.1745833307504654,0.2418379634618759,827.0,827.0,0.3305895328521728,0.2599079310894012,0.7652744054794312,0.5850162506103516,0.0012499999720603,0.2418377697467804,827.0,827.0,0.2760346829891205,0.2112422734498977
m69hxmqi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/159_last_only_0.7593.pth,0.7575757503509521,0.2904166877269745,0.5950000286102295,0.133155807852745,1502.0,1502.0,0.3395242094993591,0.2572153210639953,0.7502588629722595,0.3032649457454681,0.1220000013709068,0.133155807852745,1502.0,1502.0,0.186140239238739,0.1396533697843551
7k65g64c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/39_last_only_0.7795.pth,0.7777777910232544,0.281822919845581,0.6384375095367432,0.0819672122597694,2440.0,2440.0,0.3340758979320526,0.2598368227481842,0.7675181031227112,0.2761461734771728,0.1471875011920929,0.0819671973586082,2440.0,2440.0,0.1684336364269256,0.1292758584022522
fdqvvg9v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/66_last_only_0.7778.pth,0.7794612646102905,0.2435714304447174,0.7085714340209961,0.0991080328822135,2018.0,2018.0,0.3504169881343841,0.2731364667415619,0.7701070308685303,0.2548932731151581,0.1675000041723251,0.0991080626845359,2018.0,2018.0,0.1738337874412536,0.1338706165552139
qta0rhqh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/205_last_only_0.8165.pth,0.816498339176178,0.4747727811336517,0.337727278470993,0.1447177976369857,1382.0,1382.0,0.3190726041793823,0.2605222463607788,0.795478105545044,0.4849801957607269,0.0277272723615169,0.144717738032341,1382.0,1382.0,0.2191417217254638,0.1743224412202835
pvtlmwto,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/116_last_only_0.8249.pth,0.8249158263206482,0.279702365398407,0.802142858505249,0.0855066254734993,2339.0,2339.0,0.3891173005104065,0.3209890127182007,0.7997928857803345,0.2903799414634704,0.3878571391105652,0.0855066180229187,2339.0,2339.0,0.2545812427997589,0.2036122679710388
267fawnd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/98_last_only_0.7677.pth,0.7693602442741394,0.2858889102935791,0.6330000162124634,0.0852878466248512,2345.0,2345.0,0.3347255885601043,0.2575245499610901,0.7492233514785767,0.2782156467437744,0.1199999973177909,0.085287868976593,2345.0,2345.0,0.1611678451299667,0.1207507103681564
sew5zpi8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/138_last_only_0.8148.pth,0.8148148059844971,0.5787500739097595,0.2691666781902313,0.1597443968057632,1252.0,1252.0,0.3358870446681976,0.2736857235431671,0.7851225137710571,0.5832756757736206,0.0108333332464098,0.1597443521022796,1252.0,1252.0,0.2512844800949096,0.1972891092300415
u95h6wai,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/34_last_only_0.7912.pth,0.7895622849464417,0.2750641107559204,0.7400000095367432,0.1160092875361442,1724.0,1724.0,0.3770245015621185,0.2976843416690826,0.7837417721748352,0.2730634808540344,0.1865384578704834,0.1160092428326606,1724.0,1724.0,0.1918703913688659,0.1503768414258957
j9eldg2h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/57_last_only_0.7795.pth,0.7777777910232544,0.3073214292526245,0.583214282989502,0.0787711665034294,2539.0,2539.0,0.3231022953987121,0.2513017952442169,0.7545737028121948,0.3042137920856476,0.0971428602933883,0.0787711292505264,2539.0,2539.0,0.1600426137447357,0.1207639500498771
ldpkjjwj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/114_last_only_0.8013.pth,0.8030303120613098,0.3081770837306976,0.5496875047683716,0.0770119354128837,2597.0,2597.0,0.3116255402565002,0.2502447664737701,0.7756299376487732,0.3084031045436859,0.1018749997019767,0.0770118981599807,2597.0,2597.0,0.1624300181865692,0.1259855777025222
jwsxzz7h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/42_last_only_0.7643.pth,0.7626262903213501,0.2919999957084656,0.6313333511352539,0.0953288748860359,2098.0,2098.0,0.3395540714263916,0.2589528560638428,0.7701070308685303,0.2900762259960174,0.1040000021457672,0.0953288376331329,2098.0,2098.0,0.1631350219249725,0.1256314218044281
ec910bwc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/259_last_only_0.7761.pth,0.7760942578315735,0.3025000095367431,0.6713333129882812,0.1116694584488868,1791.0,1791.0,0.3618342578411102,0.2808174788951874,0.771660327911377,0.2984642684459686,0.1143333315849304,0.111669510602951,1791.0,1791.0,0.1748223751783371,0.1349034905433654
weyb51ga,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/138_last_only_0.8451.pth,0.8451178669929504,0.58161461353302,0.1571875065565109,0.1722652912139892,1161.0,1161.0,0.3036891520023346,0.2566531300544739,0.810321033000946,0.5847384333610535,0.0074999998323619,0.1722651571035385,1161.0,1161.0,0.2548345327377319,0.2064977884292602
5q1i6t7t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/125_last_only_0.7172.pth,0.7138047218322754,0.3306250274181366,0.5400000214576721,0.1014713272452354,1971.0,1971.0,0.3240321278572082,0.2312956601381302,0.7166033983230591,0.3400653600692749,0.098750002682209,0.1014713793992996,1971.0,1971.0,0.1800955832004547,0.1290571093559265
w7pfpj7w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/58_last_only_0.6852.pth,0.6750841736793518,0.3499999940395355,0.606249988079071,0.0831600800156593,2405.0,2405.0,0.3464700579643249,0.2338964492082595,0.6927856206893921,0.3482314348220825,0.1481249928474426,0.0831600800156593,2405.0,2405.0,0.1931721866130828,0.1338269114494323
3n9sackk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/126_last_only_0.7761.pth,0.7760942578315735,0.3008928298950195,0.5746428370475769,0.0962463915348053,2078.0,2078.0,0.3239273726940155,0.2513981759548187,0.7666551470756531,0.3183184266090393,0.0996428579092025,0.0962463766336441,2078.0,2078.0,0.171402558684349,0.1314066499471664
av1z2x9u,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/307_last_only_0.7441.pth,0.744107723236084,0.2954166531562805,0.6274999976158142,0.1460920423269271,1369.0,1369.0,0.356336236000061,0.2651525437831878,0.7292026281356812,0.296001523733139,0.088928572833538,0.1460919827222824,1369.0,1369.0,0.1770073622465133,0.1290742307901382
ejawjngy,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/91_last_only_0.6987.pth,0.6969696879386902,0.3237499892711639,0.9303571581840516,0.213447168469429,937.0,937.0,0.4891847968101501,0.3409469723701477,0.683810830116272,0.3245200216770172,0.8349999785423279,0.2134472727775573,937.0,937.0,0.4576557576656341,0.3129499554634094
s2i0sv0o,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/189_last_only_0.8047.pth,0.8063973188400269,0.2653889060020447,0.5873333215713501,0.0922934934496879,2167.0,2167.0,0.3150052428245544,0.2540193796157837,0.791853666305542,0.2658950090408325,0.1289999932050705,0.0922934338450431,2167.0,2167.0,0.1623961627483368,0.1285939961671829
xhk625c2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/66_last_only_0.7879.pth,0.7878788113594055,0.2808888852596283,0.5820000171661377,0.0953288748860359,2098.0,2098.0,0.3194059133529663,0.2516531646251678,0.7659648060798645,0.2949101626873016,0.0836666673421859,0.0953288376331329,2098.0,2098.0,0.1579685658216476,0.1209983602166175
wcr6a2a7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/160_last_only_0.7088.pth,0.7070707082748413,0.3175520896911621,0.5350000262260437,0.0825082585215568,2424.0,2424.0,0.3116868138313293,0.2203846126794815,0.6869174838066101,0.3295612335205078,0.1131249964237213,0.0825082510709762,2424.0,2424.0,0.1750648468732834,0.1202551051974296
uqkhsbpn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/41_last_only_0.7677.pth,0.7693602442741394,0.6242222189903259,0.121666669845581,0.2706359922885895,739.0,739.0,0.3388416469097137,0.2606912851333618,0.7487055659294128,0.6371500492095947,0.0036666665691882,0.2706358432769775,739.0,739.0,0.3038175106048584,0.2274698615074157
3sozsirk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/278_last_only_0.8013.pth,0.8013467788696289,0.5523214340209961,0.1910714358091354,0.2747252881526947,728.0,728.0,0.3393727242946625,0.2719552516937256,0.7875388264656067,0.5792753100395203,0.0024999999441206,0.2747251689434051,728.0,728.0,0.285500168800354,0.2248424738645553
2f4ell31,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/278_last_only_0.7929.pth,0.7895622849464417,0.2949479222297668,0.8453124761581421,0.1579778790473938,1266.0,1266.0,0.4327461123466491,0.3416800200939178,0.7578529715538025,0.3116982579231262,0.3965624868869781,0.1579779535531997,1266.0,1266.0,0.2887462377548218,0.2188271880149841
hl2xk7ac,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/78_last_only_0.7441.pth,0.7407407164573669,0.3183854222297668,0.5709375143051147,0.1010100916028022,1980.0,1980.0,0.330111026763916,0.2445266842842102,0.7583707571029663,0.3302536010742187,0.0718749985098838,0.1010101661086082,1980.0,1980.0,0.167712926864624,0.127188578248024
aipi012g,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/63_last_only_0.8030.pth,0.8013467788696289,0.2728124856948852,0.7593749761581421,0.1006036326289177,1988.0,1988.0,0.3775970339775085,0.302586168050766,0.7832240462303162,0.2768977284431457,0.1978124976158142,0.1006035879254341,1988.0,1988.0,0.1917712688446045,0.1501998752355575
efkwiy4h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/39_last_only_0.7744.pth,0.7727272510528564,0.258392870426178,0.7674999833106995,0.1284521669149398,1557.0,1557.0,0.3847816884517669,0.297331303358078,0.7626855373382568,0.2700360417366028,0.2553571462631225,0.1284521967172622,1557.0,1557.0,0.2179484665393829,0.1662261486053466
pfuhfl80,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/299_last_only_0.7391.pth,0.7356902360916138,0.3788333237171173,0.3816666603088379,0.0759301409125328,2634.0,2634.0,0.278810054063797,0.2051178365945816,0.7191922664642334,0.3812305033206939,0.0363333337008953,0.0759301260113716,2634.0,2634.0,0.1644979864358902,0.1183056831359863
ceozqqi8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/287_last_only_0.7222.pth,0.7222222089767456,0.3049404621124267,0.5914285778999329,0.0925069376826286,2162.0,2162.0,0.3296253383159637,0.2380627393722534,0.6965826749801636,0.3030983507633209,0.1235714256763458,0.0925069004297256,2162.0,2162.0,0.1730589121580124,0.1205498427152633
l5urykxq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/102_last_only_0.7727.pth,0.7727272510528564,0.3045237958431244,0.5696428418159485,0.0961076393723487,2081.0,2081.0,0.323424756526947,0.2499191164970398,0.7668277621269226,0.3182514011859894,0.0978571400046348,0.0961076244711875,2081.0,2081.0,0.1707387268543243,0.1309271901845932
bj57uggp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/273_last_only_0.7643.pth,0.7626262903213501,0.7227083444595337,0.0784374997019767,0.1663893461227417,1202.0,1202.0,0.3225117325782776,0.2459559291601181,0.7160856127738953,0.7290781140327454,0.000312499993015,0.1663894355297088,1202.0,1202.0,0.2985933423042297,0.2138184010982513
mpz6fuv2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/63_last_only_0.7424.pth,0.7407407164573669,0.2849999964237213,0.5529166460037231,0.0985707268118858,2029.0,2029.0,0.3121624588966369,0.2312314361333847,0.7369692921638489,0.302903801202774,0.1104166656732559,0.09857077896595,2029.0,2029.0,0.1706304252147674,0.1257493793964386
h1hf6xwi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/289_last_only_0.6768.pth,0.6683501601219177,0.7365624904632568,0.0731249973177909,0.1456664204597473,1373.0,1373.0,0.318451315164566,0.2128369808197021,0.6665515899658203,0.7504023909568787,0.0040624998509883,0.1456664651632309,1373.0,1373.0,0.3000437915325165,0.1999946683645248
3sy39uus,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/91_last_only_0.6835.pth,0.6851851940155029,0.2817361056804657,0.5337499976158142,0.1027749255299568,1946.0,1946.0,0.3060870170593261,0.2097262889146804,0.6655160784721375,0.2899030745029449,0.0645833313465118,0.1027749702334404,1946.0,1946.0,0.1524204611778259,0.1014382690191268
xca8q3f3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/45_last_only_0.7929.pth,0.7946127653121948,0.5145238041877747,0.2074999958276748,0.1563721746206283,1279.0,1279.0,0.2927986681461334,0.232661560177803,0.7763203382492065,0.5261171460151672,0.0099999997764825,0.1563721001148224,1279.0,1279.0,0.2308297604322433,0.1791978329420089
dauzof38,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/292_last_only_0.7694.pth,0.7710437774658203,0.7607221603393555,0.0549999997019767,0.0713521242141723,2803.0,2803.0,0.295691430568695,0.2279910445213318,0.7554366588592529,0.7674013376235962,0.0016666667070239,0.0713520646095275,2803.0,2803.0,0.2801400423049927,0.2116280645132064
x8zslnjq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/38_last_only_0.7189.pth,0.7188552021980286,0.6506110429763794,0.168666660785675,0.2314814776182174,864.0,864.0,0.3502530753612518,0.2517812550067901,0.7204003930091858,0.6575276255607605,0.0,0.2314815372228622,864.0,864.0,0.2963364124298095,0.2134808748960495
skqrk4fm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/203_last_only_0.7761.pth,0.7744107842445374,0.622291624546051,0.1828124970197677,0.1215066835284233,1646.0,1646.0,0.3088702857494354,0.2391924858093261,0.7656196355819702,0.6311591863632202,0.0009374999790452,0.1215066835284233,1646.0,1646.0,0.2512011528015136,0.1923245340585708
2qod9lrp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/103_last_only_0.7744.pth,0.7760942578315735,0.4630729258060455,0.2540625035762787,0.2314814776182174,864.0,864.0,0.316205620765686,0.2454053610563278,0.7450811266899109,0.465749979019165,0.0149999996647238,0.2314815372228622,864.0,864.0,0.2374105155467987,0.1768900901079177
l2wj22q3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/94_last_only_0.8047.pth,0.8030303120613098,0.523444414138794,0.3000000119209289,0.1368925422430038,1461.0,1461.0,0.3201123476028442,0.2570599317550659,0.7870210409164429,0.5446629524230957,0.0140000004321336,0.1368924379348755,1461.0,1461.0,0.2318518012762069,0.1824722439050674
m0vsrhue,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/116_last_only_0.8401.pth,0.8383838534355164,0.3291071653366089,0.795714259147644,0.0844238102436065,2369.0,2369.0,0.4030817449092865,0.3379372358322143,0.8015187978744507,0.334316223859787,0.385357141494751,0.0844238325953483,2369.0,2369.0,0.2680324018001556,0.2148330062627792
jf7dcztd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/107_last_only_0.8047.pth,0.8063973188400269,0.5897777676582336,0.1770000010728836,0.2155172377824783,928.0,928.0,0.3274316787719726,0.2640400230884552,0.798239529132843,0.6038079857826233,0.0040000001899898,0.2155171334743499,928.0,928.0,0.2744417190551758,0.2190702259540558
5qh7nv4y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/95_last_only_0.7912.pth,0.7895622849464417,0.2813095450401306,0.647857129573822,0.1013171151280403,1974.0,1974.0,0.3434945940971374,0.2712103724479675,0.7802899479866028,0.2680674195289612,0.1800000071525573,0.1013170853257179,1974.0,1974.0,0.1831281632184982,0.1428930610418319
j78nxwx0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/123_last_only_0.7997.pth,0.7979797720909119,0.7481666803359985,0.0533333346247673,0.1533742398023605,1304.0,1304.0,0.318291425704956,0.253990113735199,0.7688988447189331,0.739234209060669,0.0,0.1533742398023605,1304.0,1304.0,0.297536164522171,0.228775218129158
lbx8c6km,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/89_last_only_0.8249.pth,0.8249158263206482,0.6606666445732117,0.1266666650772094,0.1784121394157409,1121.0,1121.0,0.3219151496887207,0.2655529081821441,0.7861580848693848,0.6593289971351624,0.0053333332762122,0.1784121543169021,1121.0,1121.0,0.2810248136520386,0.2209299355745315
y6hudo74,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/30_project_0.8283.pth,0.8282828330993652,0.2251041531562805,0.684374988079071,0.1060445383191108,1886.0,1886.0,0.3385078907012939,0.2803802788257599,0.8094580769538879,0.2427815496921539,0.1371874958276748,0.1060446202754974,1886.0,1886.0,0.1620045602321624,0.1311358958482742
w7y2si4z,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/319_last_only_0.8384.pth,0.8350168466567993,0.2719444334506988,0.6194444298744202,0.1402524560689926,1426.0,1426.0,0.3438804149627685,0.2871459424495697,0.8047980666160583,0.2700486481189728,0.1205555573105812,0.140252485871315,1426.0,1426.0,0.1769522428512573,0.1424108296632766
zyio9mga,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/64_last_only_0.7811.pth,0.7811447978019714,0.7779444456100464,0.0553333349525928,0.2205071598291397,907.0,907.0,0.3512616753578186,0.2743862271308899,0.7816706895828247,0.7775426506996155,0.0,0.2205073237419128,907.0,907.0,0.3326833248138428,0.2600488066673279
6rdjxa4y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/155_last_only_0.7845.pth,0.7828282713890076,0.2801666557788849,0.6790000200271606,0.1765225082635879,1133.0,1133.0,0.3785631060600281,0.2963499128818512,0.7647566199302673,0.2945509254932403,0.1226666644215583,0.1765225380659103,1133.0,1133.0,0.1979133784770965,0.1513555645942688
2awxb0yo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/36_last_only_0.7997.pth,0.7979797720909119,0.245119035243988,0.7907142639160156,0.1436781734228134,1392.0,1392.0,0.3931705355644226,0.3137421309947967,0.7913358807563782,0.2701848149299621,0.2557142972946167,0.1436781585216522,1392.0,1392.0,0.223192423582077,0.1766201704740524
hh3uj7kt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/259_last_only_0.7795.pth,0.7794612646102905,0.2771666347980499,0.6819999814033508,0.0997008979320526,2006.0,2006.0,0.3529558181762695,0.2751154005527496,0.778391420841217,0.2855062782764435,0.1369999945163726,0.0997009202837944,2006.0,2006.0,0.1740690767765045,0.1354938745498657
8cbu593h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/117_last_only_0.7576.pth,0.7575757503509521,0.2853788137435913,0.5195454359054565,0.1146131828427314,1745.0,1745.0,0.3065124750137329,0.2322064191102981,0.7799447774887085,0.2987575232982635,0.1186363622546196,0.1146131604909896,1745.0,1745.0,0.1773356795310974,0.1383120417594909
afg5w9oo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/87_last_only_0.8182.pth,0.8181818127632141,0.2488541603088379,0.6524999737739563,0.094921700656414,2107.0,2107.0,0.3320919573307037,0.2717115879058838,0.8060061931610107,0.2692835330963135,0.1359374970197677,0.0949216336011886,2107.0,2107.0,0.1667142361402511,0.1343727111816406
0m4z7h6i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/301_project_0.7845.pth,0.7828282713890076,0.2840000092983246,0.574999988079071,0.094921700656414,2107.0,2107.0,0.3179739117622375,0.2489189654588699,0.7742491960525513,0.2912814617156982,0.1000000014901161,0.0949216336011886,2107.0,2107.0,0.162067711353302,0.1254808008670807
590l2xrt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/67_last_only_0.7660.pth,0.7643097639083862,0.3038333356380462,0.57833331823349,0.0853970944881439,2342.0,2342.0,0.3225212693214416,0.2465061545372009,0.731964111328125,0.3030758798122406,0.1236666664481163,0.0853970944881439,2342.0,2342.0,0.1707132160663604,0.1249559447169303
383754m3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/313_last_only_0.7710.pth,0.7727272510528564,0.7083333134651184,0.0579999983310699,0.4395604431629181,455.0,455.0,0.4019646048545837,0.3106090128421783,0.7457714676856995,0.7042973637580872,0.0024999999441206,0.4395603835582733,455.0,455.0,0.3821192681789398,0.2849736511707306
dlqzaah5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/22_last_only_0.8148.pth,0.8131313323974609,0.2920312583446502,0.6465625166893005,0.0749344304203987,2669.0,2669.0,0.3378427624702453,0.2747105360031128,0.8025543689727783,0.2976951897144317,0.1243750005960464,0.0749344676733017,2669.0,2669.0,0.1656682193279266,0.1329577565193176
jwfd0r9z,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/166_last_only_0.7946.pth,0.7929292917251587,0.3002976477146148,0.6992856860160828,0.0988630726933479,2023.0,2023.0,0.3661487996578216,0.2903301119804382,0.7668277621269226,0.2939020097255707,0.1582142859697342,0.0988631099462509,2023.0,2023.0,0.1836597919464111,0.1408354341983795
5972ep6d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/25_last_only_0.8182.pth,0.8181818127632141,0.2909848690032959,0.5645454525947571,0.1256281286478042,1592.0,1592.0,0.3270528316497803,0.2675886750221252,0.7953054904937744,0.2899836599826813,0.0540909096598625,0.1256280988454818,1592.0,1592.0,0.1565675586462021,0.1245190426707267
dk9iobm9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/40_last_only_0.6835.pth,0.6818181872367859,0.3492307960987091,0.5276923179626465,0.0936329588294029,2136.0,2136.0,0.323518693447113,0.2205809354782104,0.6939938068389893,0.3430361449718475,0.073461540043354,0.0936330035328865,2136.0,2136.0,0.1700435727834701,0.1180091872811317
z1jeygzq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/271_last_only_0.6717.pth,0.6767676472663879,0.9107812643051147,0.0103125004097819,0.0678196027874946,2949.0,2949.0,0.3296377956867218,0.223088189959526,0.6525716185569763,0.9193394184112548,0.0,0.0678196027874946,2949.0,2949.0,0.3290530145168304,0.2147306650876999
lipkvcih,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/280_last_only_0.7795.pth,0.7777777910232544,0.5874999761581421,0.1333333402872085,0.2652519941329956,754.0,754.0,0.3286951184272766,0.2556517720222473,0.7559544444084167,0.5884745121002197,0.006000000052154,0.2652520835399627,754.0,754.0,0.2865755558013916,0.2166380584239959
23ueg1ht,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/301_last_only_0.6936.pth,0.6868686676025391,0.4340278208255768,0.2908333241939544,0.0878348723053932,2277.0,2277.0,0.2708986699581146,0.1860718131065368,0.6473938822746277,0.4411478638648987,0.0170833338052034,0.0878348499536514,2277.0,2277.0,0.1820220202207565,0.117839939892292
igeqi7v3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/53_last_only_0.7946.pth,0.7946127653121948,0.3070555627346039,0.6759999990463257,0.1173708960413932,1704.0,1704.0,0.3668088316917419,0.2914709746837616,0.7768381237983704,0.3129206001758575,0.1526666730642318,0.1173709481954574,1704.0,1704.0,0.194319412112236,0.1509547233581543
jaz70a81,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/246_last_only_0.8199.pth,0.8181818127632141,0.5589445233345032,0.3030000030994415,0.1461988240480423,1368.0,1368.0,0.3360477685928345,0.2749481797218323,0.8049706816673279,0.569197952747345,0.0016666667070239,0.1461987942457199,1368.0,1368.0,0.2390211522579193,0.1924050152301788
zzglb4ex,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/266_last_only_0.7609.pth,0.7626262903213501,0.3278788030147552,0.5386363863945007,0.1281230002641677,1561.0,1561.0,0.3315460681915283,0.2528457343578338,0.749568521976471,0.339705616235733,0.0836363658308982,0.1281229257583618,1561.0,1561.0,0.1838216483592987,0.1377869248390197
ptiml1pg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/111_last_only_0.8182.pth,0.816498339176178,0.3021153509616852,0.7315384745597839,0.0889679715037345,2248.0,2248.0,0.3742072582244873,0.305539608001709,0.7989299297332764,0.3105587959289551,0.2453846186399459,0.0889679491519928,2248.0,2248.0,0.2149704545736313,0.1717463284730911
kaajvuyu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/96_last_only_0.7980.pth,0.7979797720909119,0.2750000059604645,0.753125011920929,0.1103143915534019,1813.0,1813.0,0.3794798254966736,0.3028172254562378,0.7920262217521667,0.2963640689849853,0.2059375047683715,0.1103143766522407,1813.0,1813.0,0.2042053192853927,0.1617359668016433
03bg8aon,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/166_last_only_0.7946.pth,0.7929292917251587,0.3002976477146148,0.6992856860160828,0.0988630726933479,2023.0,2023.0,0.3661487996578216,0.2903301119804382,0.7668277621269226,0.2939020097255707,0.1582142859697342,0.0988631099462509,2023.0,2023.0,0.1836597919464111,0.1408354341983795
2k7cz7rl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/95_last_only_0.7946.pth,0.7946127653121948,0.5234615206718445,0.2207692265510559,0.2600779831409454,769.0,769.0,0.3347695767879486,0.2660121917724609,0.786503255367279,0.5401601791381836,0.0069230766966938,0.2600781917572021,769.0,769.0,0.2690538167953491,0.2116117030382156
mglfk0ep,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/253_last_only_0.7997.pth,0.7996633052825928,0.5276281833648682,0.2015384584665298,0.4255318939685821,470.0,470.0,0.3848994970321655,0.3077900111675262,0.7795996069908142,0.5464764833450317,0.0099999997764825,0.4255318343639374,470.0,470.0,0.3273361325263977,0.2551911175251007
29og9fu7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/184_last_only_0.7542.pth,0.752525269985199,0.2942187488079071,0.6262500286102295,0.0937207117676734,2134.0,2134.0,0.3380631804466247,0.2544010877609253,0.737832248210907,0.3036933243274688,0.1321875005960464,0.0937207490205764,2134.0,2134.0,0.1765338629484176,0.1302523761987686
u8jfl3lh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/134_last_only_0.8266.pth,0.8232323527336121,0.6158333420753479,0.1440625041723251,0.1494768261909485,1338.0,1338.0,0.3031242489814758,0.2495416849851608,0.8039351105690002,0.6146662831306458,0.0059374999254941,0.1494769006967544,1338.0,1338.0,0.256693571805954,0.2063649743795395
aw50rv1y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/279_last_only_0.7424.pth,0.7407407164573669,0.3533333539962768,0.4524999856948852,0.1148765087127685,1741.0,1741.0,0.3069033026695251,0.2273357659578323,0.7414566874504089,0.3571724593639374,0.0266666673123836,0.1148765981197357,1741.0,1741.0,0.1662385761737823,0.1232587024569511
kyn0nfre,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/158_last_only_0.8401.pth,0.8383838534355164,0.652916669845581,0.1099999994039535,0.1452432870864868,1377.0,1377.0,0.3027200102806091,0.2537955641746521,0.8217121362686157,0.6584057807922363,0.004285714123398,0.1452432125806808,1377.0,1377.0,0.2693115770816803,0.2212965935468673
qod8vwpl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/222_last_only_0.7963.pth,0.7912458181381226,0.2561111152172088,0.6200000047683716,0.2567394077777862,779.0,779.0,0.3776168525218963,0.2987877428531647,0.7908180952072144,0.2777034640312195,0.0991666689515113,0.2567395567893982,779.0,779.0,0.211203247308731,0.1670233458280563
tpn5w92y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/30_last_only_0.7475.pth,0.747474730014801,0.2996354103088379,0.4637500047683716,0.0829187408089637,2412.0,2412.0,0.2821013927459717,0.2108636647462844,0.7514670491218567,0.3072781264781952,0.0646874979138374,0.0829186961054802,2412.0,2412.0,0.1516281068325042,0.1139435246586799
v7f0sn3r,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/164_last_only_0.8199.pth,0.8181818127632141,0.2664880752563476,0.7964285612106323,0.1666666716337204,1200.0,1200.0,0.4098610877990722,0.3353408873081207,0.8111839890480042,0.2535812854766845,0.2528571486473083,0.1666666567325592,1200.0,1200.0,0.2243683785200119,0.1820040345191955
t2ajumx7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/162_last_only_0.7862.pth,0.7861952781677246,0.2791666388511657,0.6290000081062317,0.1036269441246986,1930.0,1930.0,0.3372645378112793,0.2651557922363281,0.7790818214416504,0.2818495333194732,0.1003333330154419,0.1036268845200538,1930.0,1930.0,0.1619365811347961,0.1261618435382843
6t45q4g7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/90_last_only_0.8131.pth,0.8131313323974609,0.2617857158184051,0.7592856884002686,0.1231527104973793,1624.0,1624.0,0.3814080655574798,0.3101348578929901,0.801863968372345,0.2740327715873718,0.2428571432828903,0.1231527253985405,1624.0,1624.0,0.2133475542068481,0.1710757166147232
u7f03z5n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/41_last_only_0.7374.pth,0.7356902360916138,0.3111666142940521,0.7139999866485596,0.257731944322586,776.0,776.0,0.4276328682899475,0.3146053254604339,0.706247866153717,0.2964690625667572,0.1519999951124191,0.2577321529388428,776.0,776.0,0.2354004234075546,0.1662510484457016
dxxhnk8w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/46_last_only_0.7677.pth,0.7676767706871033,0.2561458349227905,0.6965625286102295,0.0993048623204231,2014.0,2014.0,0.3506710529327392,0.2692020237445831,0.7821884751319885,0.2504356205463409,0.1537500023841858,0.0993048325181007,2014.0,2014.0,0.167830154299736,0.1312748193740844
pdd1o9ym,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/164_last_only_0.7542.pth,0.7542087435722351,0.2363690584897995,0.616428554058075,0.0919117629528045,2176.0,2176.0,0.3149031400680542,0.237502709031105,0.7488781213760376,0.2486903369426727,0.1607142835855484,0.0919117853045463,2176.0,2176.0,0.1671054810285568,0.1251416355371475
oegju3ok,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/181_last_only_0.7778.pth,0.7777777910232544,0.2734999656677246,0.7519999742507935,0.0916590318083763,2182.0,2182.0,0.3723863363265991,0.2896338105201721,0.778391420841217,0.2736095488071441,0.2323333323001861,0.0916590616106987,2182.0,2182.0,0.1992006599903106,0.1550560891628265
6pwzq8t3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/106_last_only_0.7862.pth,0.7845118045806885,0.2879999876022339,0.559499979019165,0.1171646192669868,1707.0,1707.0,0.3215548694133758,0.252263605594635,0.7683810591697693,0.2858885526657104,0.0984999984502792,0.1171646192669868,1707.0,1707.0,0.1671843975782394,0.1284613311290741
qyysj9f6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/290_last_only_0.8199.pth,0.819865345954895,0.5322222709655762,0.3930000066757202,0.139860138297081,1430.0,1430.0,0.3550274968147278,0.2910747528076172,0.8094580769538879,0.5287925601005554,0.0073333331383764,0.139860138297081,1430.0,1430.0,0.2253286838531494,0.1823941171169281
c8nlgz1h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/133_last_only_0.7828.pth,0.7811447978019714,0.6308333873748779,0.1368750035762787,0.1824817508459091,1096.0,1096.0,0.3167300820350647,0.2474120557308197,0.7725232839584351,0.6548140645027161,0.0037499999161809,0.1824817508459091,1096.0,1096.0,0.2803486287593841,0.2165758460760116
7pzvx5ec,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/93_last_only_0.7912.pth,0.7912458181381226,0.593177080154419,0.158437505364418,0.2816901504993438,710.0,710.0,0.344434916973114,0.2725327014923095,0.757680356502533,0.5990507006645203,0.0062500000931322,0.2816903591156006,710.0,710.0,0.2956637144088745,0.2240185886621475
6sgaqzld,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/125_last_only_0.7508.pth,0.747474730014801,0.2183333337306976,0.6234375238418579,0.1249219253659248,1601.0,1601.0,0.3222309350967407,0.2408594787120819,0.742319643497467,0.2481725513935089,0.1599999964237213,0.1249218955636024,1601.0,1601.0,0.1776981353759765,0.1319088190793991
5i0f1idr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/42_last_only_0.8249.pth,0.8232323527336121,0.2586110830307007,0.6558333039283752,0.1168907061219215,1711.0,1711.0,0.3437783718109131,0.2830094695091247,0.8006558418273926,0.2697808444499969,0.1283333301544189,0.1168907731771469,1711.0,1711.0,0.1716683208942413,0.1374472379684448
n4d5ig2t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/132_last_only_0.7660.pth,0.7626262903213501,0.2990740537643432,0.6066666841506958,0.1296176314353943,1543.0,1543.0,0.3451194763183594,0.2631971836090088,0.7673455476760864,0.299311876296997,0.1283333301544189,0.1296176761388778,1543.0,1543.0,0.1857542991638183,0.1425377279520034
0wnbs13x,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/24_last_only_0.7626.pth,0.7609427571296692,0.2851851880550384,0.7566666603088379,0.2247190922498703,890.0,890.0,0.4221903085708618,0.3212626576423645,0.7167759537696838,0.3045873939990997,0.1800000071525573,0.2247190624475479,890.0,890.0,0.2364355027675628,0.1694712787866592
hpaim0wq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/130_last_only_0.7912.pth,0.7912458181381226,0.3629444539546966,0.5379999876022339,0.3795066177845001,527.0,527.0,0.4268170297145843,0.3377171754837036,0.7737314701080322,0.3790230751037597,0.1816666722297668,0.3795068860054016,527.0,527.0,0.3133988976478576,0.2424865961074829
dtkosu00,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/37_last_only_0.8098.pth,0.8097643256187439,0.2498333603143692,0.6393333077430725,0.1034661158919334,1933.0,1933.0,0.3308776021003723,0.2679328918457031,0.7832240462303162,0.2416220307350158,0.1283333301544189,0.1034660637378692,1933.0,1933.0,0.1578071415424347,0.1235983446240425
nnx971kp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/222_last_only_0.8047.pth,0.804713785648346,0.2504444718360901,0.7699999809265137,0.2057613134384155,972.0,972.0,0.4087352752685547,0.3289149105548858,0.7777010798454285,0.2453604787588119,0.2146666646003723,0.2057612538337707,972.0,972.0,0.2219294756650924,0.1725947856903076
v9e3h9l2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/131_last_only_0.8114.pth,0.81144779920578,0.2429687678813934,0.6084374785423279,0.0931532382965087,2147.0,2147.0,0.31485316157341,0.2554869055747986,0.8137728571891785,0.2690543830394745,0.1187499985098838,0.093153178691864,2147.0,2147.0,0.1603191941976547,0.1304634064435959
yc4u3idw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/70_last_only_0.7542.pth,0.7457912564277649,0.352343738079071,0.565625011920929,0.0851426124572753,2349.0,2349.0,0.3343704640865326,0.2493705749511718,0.7566447854042053,0.3339185714721679,0.1421875059604644,0.0851426124572753,2349.0,2349.0,0.1870828866958618,0.1415552943944931
a85e6to5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/95_last_only_0.7912.pth,0.7895622849464417,0.2813095450401306,0.647857129573822,0.1013171151280403,1974.0,1974.0,0.3434945940971374,0.2712103724479675,0.7802899479866028,0.2680674195289612,0.1800000071525573,0.1013170853257179,1974.0,1974.0,0.1831281632184982,0.1428930610418319
wtiikguy,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/118_last_only_0.7542.pth,0.747474730014801,0.289722204208374,0.4600000083446502,0.1105583235621452,1809.0,1809.0,0.2867601811885834,0.2143459916114807,0.7200552225112915,0.3066645264625549,0.0495833344757556,0.1105583682656288,1809.0,1809.0,0.1556020826101303,0.1120420917868614
h70eqtmf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/245_project_0.8047.pth,0.8030303120613098,0.2324999868869781,0.7354545593261719,0.1212121248245239,1650.0,1650.0,0.363055557012558,0.2915446162223816,0.7751122117042542,0.2588666081428528,0.1609090864658355,0.1212120354175567,1650.0,1650.0,0.1803292483091354,0.1397753953933715
1zijqukn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/136_last_only_0.6633.pth,0.6649831533432007,0.3047916889190674,0.5037500262260437,0.0907029509544372,2205.0,2205.0,0.2997482419013977,0.1993275284767151,0.6316879391670227,0.3146314322948456,0.0921875014901161,0.0907029956579208,2205.0,2205.0,0.1658406406641006,0.1047595292329788
z3bstnz6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/110_last_only_0.7172.pth,0.7154881954193115,0.7614285945892334,0.0621428564190864,0.0794912576675415,2516.0,2516.0,0.3010209202766418,0.2153769135475158,0.7204003930091858,0.7642949819564819,0.0003571428533177,0.0794911980628967,2516.0,2516.0,0.2813811302185058,0.2027070820331573
cfoyljm1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/91_last_only_0.6700.pth,0.6683501601219177,0.3678571283817291,0.606071412563324,0.1175088211894035,1702.0,1702.0,0.3638124465942383,0.2431541085243225,0.655850887298584,0.3473748564720154,0.1150000020861625,0.1175088584423065,1702.0,1702.0,0.1932945698499679,0.1267724186182022
9cpnydl0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/110_last_only_0.7997.pth,0.7979797720909119,0.2598717808723449,0.7634615302085876,0.1719690412282943,1163.0,1163.0,0.3984341323375702,0.3179423809051513,0.7985847592353821,0.2866073548793793,0.2703846096992492,0.1719690561294555,1163.0,1163.0,0.2429870069026947,0.1940457224845886
wr8i8rrv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/187_last_only_0.7761.pth,0.7760942578315735,0.2604444324970245,0.6763333082199097,0.0932400897145271,2145.0,2145.0,0.3433392941951751,0.2664636671543121,0.7687262892723083,0.264474093914032,0.1899999976158142,0.0932401195168495,2145.0,2145.0,0.1825714111328125,0.1403474360704422
0h9j3jdd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/95_last_only_0.8182.pth,0.8181818127632141,0.6695833802223206,0.1009375005960464,0.1302931457757949,1535.0,1535.0,0.3002713322639465,0.2456765472888946,0.799965500831604,0.6895430684089661,0.0,0.1302932500839233,1535.0,1535.0,0.2732787728309631,0.2186135947704315
5jrv3q5y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/226_last_only_0.8266.pth,0.8265992999076843,0.5374999642372131,0.3056249916553497,0.1507159024477005,1327.0,1327.0,0.3312802910804748,0.2738360464572906,0.8047980666160583,0.555497407913208,0.0046875001862645,0.1507158577442169,1327.0,1327.0,0.2369669079780578,0.1907105147838592
95fyn5tq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/211_last_only_0.8333.pth,0.8299663066864014,0.5391666889190674,0.3684374988079071,0.148148164153099,1350.0,1350.0,0.3519174754619598,0.2920796573162079,0.7911632657051086,0.5414865612983704,0.006562499795109,0.1481481045484542,1350.0,1350.0,0.2320657223463058,0.1836018711328506
gq7jx649,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/192_last_only_0.7710.pth,0.7710437774658203,0.6720833778381348,0.1071428582072258,0.2372479289770126,843.0,843.0,0.3388247191905975,0.2612486779689789,0.7647566199302673,0.6826536059379578,0.0049999998882412,0.2372477352619171,843.0,843.0,0.3083004653453827,0.23577481508255
49tw0l0z,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/165_last_only_0.7997.pth,0.7996633052825928,0.2895833253860473,0.6153125166893005,0.09337068349123,2142.0,2142.0,0.3327555060386657,0.2660923600196838,0.7813255190849304,0.2872039675712585,0.0968749970197677,0.0933707430958747,2142.0,2142.0,0.1591499149799347,0.1243478879332542
g6et2w45,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/308_last_only_0.6953.pth,0.695286214351654,0.3292424082756042,0.6395454406738281,0.1066666767001152,1875.0,1875.0,0.3584848344326019,0.2492495626211166,0.7002071142196655,0.3350941836833954,0.1681818217039108,0.1066666096448898,1875.0,1875.0,0.2033142149448394,0.1423620581626892
3vcsuxj3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/309_last_only_0.7946.pth,0.7946127653121948,0.7344642877578735,0.0467857159674167,0.1586042791604995,1261.0,1261.0,0.3132847547531128,0.2489400655031204,0.7925440073013306,0.7327055931091309,0.0032142857089638,0.1586042940616607,1261.0,1261.0,0.2981747388839721,0.2363166064023971
iq1zbyp3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/giph3t3j/63_last_only_0.7946.pth,0.7946127653121948,0.2516666650772095,0.699999988079071,0.1007556691765785,1985.0,1985.0,0.3508074283599853,0.2787560522556305,0.7934069633483887,0.26093390583992,0.1829999983310699,0.1007556840777397,1985.0,1985.0,0.1815631985664367,0.144053503870964


==> data/eval/run_report_latest-evaluated-gq39np4m_2024-05-17_13_04_41.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
eezvm0le,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/54_last_only_0.4990.pth,0.8131313323974609,0.5824999809265137,0.9725000262260437,0.49627789855003357,403.0,403.0,0.683759331703186,0.5559861660003662,0.8010010123252869,0.6121007204055786,0.7406250238418579,0.49627822637557983,403.0,403.0,0.6163346767425537,0.49368470907211304
atqs1q4l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/32_last_only_0.4758.pth,0.7895622849464417,0.5691666603088379,0.9266666769981384,0.5390835404396057,371.0,371.0,0.6783056259155273,0.5355645418167114,0.7942699193954468,0.6046684384346008,0.5866666436195374,0.5390835404396057,371.0,371.0,0.5768062472343445,0.4581398367881775
uzmf72cj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/33_last_only_0.5411.pth,0.7457912564277649,0.6055000424385071,1.0,0.6849315166473389,292.0,292.0,0.7634772062301636,0.5693946480751038,0.7295477986335754,0.6126533150672913,0.9950000047683716,0.6849315166473389,292.0,292.0,0.7641949653625488,0.5575167536735535
urmfjmq8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/202_last_only_0.3645.pth,0.627946138381958,0.5304629802703857,0.9638888835906982,0.5194805264472961,385.0,385.0,0.6712774634361267,0.42152610421180725,0.5895754098892212,0.527118980884552,0.8788889050483704,0.5194802284240723,385.0,385.0,0.6418293714523315,0.378406822681427
6nub6sjx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/160_last_only_0.4083.pth,0.7777777910232544,0.5261666774749756,0.9726666808128357,0.3322259187698364,602.0,602.0,0.6103531122207642,0.4747191071510315,0.7704522013664246,0.5200430750846863,0.9120000004768372,0.33222582936286926,602.0,602.0,0.588089644908905,0.4530949592590332
e3a4sr4q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/41_last_only_0.4507.pth,0.8097643256187439,0.5412037372589111,0.9433333277702332,0.44247791171073914,452.0,452.0,0.6423383951187134,0.5201427340507507,0.8003106713294983,0.5639553070068359,0.653333306312561,0.4424780607223511,452.0,452.0,0.553255558013916,0.44277632236480713
isj9l53x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/193_last_only_0.4227.pth,0.7104377150535583,0.6305208802223206,0.9881250262260437,0.5361929535865784,373.0,373.0,0.7182796001434326,0.5102929472923279,0.6888160109519958,0.6063140034675598,0.9768750071525574,0.5361933708190918,373.0,373.0,0.7064608335494995,0.48662152886390686
rlir8b4v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/126_last_only_0.5696.pth,0.7676767706871033,0.5982576012611389,1.0,0.6825938820838928,293.0,293.0,0.7602838277816772,0.5836522579193115,0.7393855452537537,0.6029977202415466,0.9950000047683716,0.6825941801071167,293.0,293.0,0.7601973414421082,0.5620789527893066
fs1sl86y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/38_last_only_0.4664.pth,0.7996633052825928,0.5826190114021301,0.9135714173316956,0.4784688949584961,418.0,418.0,0.6582197546958923,0.526354193687439,0.7965136170387268,0.5989057421684265,0.581428587436676,0.47846925258636475,418.0,418.0,0.5529345273971558,0.44041988253593445
p0uoh8av,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/238_last_only_0.4556.pth,0.7979797720909119,0.5734848380088806,0.9518181681632996,0.4089979827404022,489.0,489.0,0.6447669863700867,0.514510989189148,0.778391420841217,0.5731815695762634,0.7722727060317993,0.4089979827404022,489.0,489.0,0.5848174095153809,0.4552168548107147
wbtilbbl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/39_last_only_0.4338.pth,0.8215488195419312,0.5832222104072571,0.9673333168029785,0.30911901593208313,647.0,647.0,0.6198915243148804,0.5092711448669434,0.7973765730857849,0.6034364700317383,0.8133333325386047,0.3091190457344055,647.0,647.0,0.5752962827682495,0.45872777700424194
xvf7afis,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/116_last_only_0.4336.pth,0.7996633052825928,0.4870833456516266,0.9828571677207947,0.389863520860672,513.0,513.0,0.6199346780776978,0.49573901295661926,0.7868484854698181,0.4956996440887451,0.914642870426178,0.3898637890815735,513.0,513.0,0.6000688076019287,0.47216323018074036
l2wnc3cw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/45_last_only_0.4515.pth,0.816498339176178,0.5743749737739563,0.9633333086967468,0.40567949414253235,493.0,493.0,0.6477959156036377,0.528924286365509,0.8060061931610107,0.5571547150611877,0.8054166436195374,0.4056796729564667,493.0,493.0,0.5894169807434082,0.4750737249851227
xsd9zd54,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/161_last_only_0.4435.pth,0.8063973188400269,0.5343589186668396,0.9700000286102295,0.3731343448162079,536.0,536.0,0.625831127166748,0.5046685338020325,0.793752133846283,0.5303617715835571,0.8519230484962463,0.3731344938278198,536.0,536.0,0.5851397514343262,0.4644559323787689
8ug6ruhs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/32_last_only_79.9663.pth,0.7996633052825928,0.5211805105209351,0.9279166460037231,0.37593984603881836,532.0,532.0,0.6083456873893738,0.4864717125892639,0.7958232760429382,0.5329126715660095,0.71875,0.37594011425971985,532.0,532.0,0.5425342917442322,0.43176141381263733
cayv3mtz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/17_last_only_80.4714.pth,0.804713785648346,0.5453472137451172,0.9483333230018616,0.3683241307735443,543.0,543.0,0.6206682920455933,0.4994603395462036,0.7887469530105591,0.5709859132766724,0.7145833373069763,0.36832424998283386,543.0,543.0,0.5512978434562683,0.43483448028564453
mpafimvt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/59_last_only_81.1448.pth,0.81144779920578,0.5654762387275696,0.9417856931686401,0.3731343448162079,536.0,536.0,0.6267987489700317,0.5086144804954529,0.7868484854698181,0.5684608817100525,0.7553571462631226,0.3731344938278198,536.0,536.0,0.5656508803367615,0.44508153200149536
iglzc9pz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/126_last_only_80.4714.pth,0.804713785648346,0.5400595664978027,0.9789285659790039,0.37037035822868347,540.0,540.0,0.6297861933708191,0.5067976117134094,0.798239529132843,0.5571475028991699,0.908214271068573,0.3703702986240387,540.0,540.0,0.6119107007980347,0.4884513020515442
wsvtg4ih,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/164_last_only_80.1347.pth,0.8013467788696289,0.5335256457328796,0.9611538648605347,0.3372681140899658,593.0,593.0,0.6106492280960083,0.4893417954444885,0.7720054984092712,0.5198966264724731,0.8507692217826843,0.3372681140899658,593.0,593.0,0.5693113207817078,0.4395114779472351
209aqt54,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/33_last_only_79.2929.pth,0.7929292917251587,0.6208333969116211,0.9300000071525574,0.7194244861602783,278.0,278.0,0.7567526698112488,0.6000513434410095,0.7828788161277771,0.6231983304023743,0.7275000214576721,0.719424843788147,278.0,278.0,0.6900410652160645,0.5402185320854187
isld5q2g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/61_last_only_81.3131.pth,0.8131313323974609,0.5968332886695862,0.9409999847412109,0.31847134232521057,628.0,628.0,0.6187682151794434,0.5031397938728333,0.8034173250198364,0.5972875356674194,0.7256666421890259,0.3184712827205658,628.0,628.0,0.5471418499946594,0.4395832419395447
cyzb3n9x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/51_last_only_81.8182.pth,0.8181818127632141,0.5306060910224915,0.9422727227210999,0.42918452620506287,466.0,466.0,0.6340211629867554,0.5187445878982544,0.792371392250061,0.5438840389251709,0.6518181562423706,0.4291844069957733,466.0,466.0,0.541628897190094,0.42917123436927795
qozi75zf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/51_project_80.8081.pth,0.808080792427063,0.539888858795166,0.9700000286102295,0.383877158164978,521.0,521.0,0.6312553882598877,0.5101053714752197,0.7953054904937744,0.5461127758026123,0.7599999904632568,0.3838769793510437,521.0,521.0,0.5633299350738525,0.4480193853378296
634ry9ox,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/153_last_only_79.1246.pth,0.7912458181381226,0.5049445033073425,0.9833333492279053,0.34364262223243713,582.0,582.0,0.6106401681900024,0.48316648602485657,0.7915084362030029,0.5227628350257874,0.9356666803359985,0.34364259243011475,582.0,582.0,0.6006907224655151,0.4754517674446106
bleylj7i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/50_last_only_80.6397.pth,0.8063973188400269,0.6020832657814026,0.9100000262260437,0.5830903649330139,343.0,343.0,0.6983911991119385,0.5631808042526245,0.7925440073013306,0.6297560930252075,0.4816666543483734,0.5830903053283691,343.0,343.0,0.5648376941680908,0.4476587176322937
vdixni35,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/128_last_only_80.6397.pth,0.8063973188400269,0.5815151929855347,0.964090883731842,0.44150111079216003,453.0,453.0,0.6623691320419312,0.534132719039917,0.7973765730857849,0.5559478402137756,0.7468181848526001,0.4415011703968048,453.0,453.0,0.5814224481582642,0.4636126458644867
9x0bkm1y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/65_last_only_80.8081.pth,0.808080792427063,0.5370138883590698,0.9504166841506958,0.38910505175590515,514.0,514.0,0.625511884689331,0.5054641366004944,0.7939247488975525,0.5515155792236328,0.7416666746139526,0.3891049027442932,514.0,514.0,0.5607624053955078,0.44520315527915955
g0795dgq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/59_project_81.1448.pth,0.81144779920578,0.5096153616905212,0.9688461422920227,0.395256906747818,506.0,506.0,0.6245728731155396,0.5068082809448242,0.7975491881370544,0.5064870715141296,0.881538450717926,0.3952566981315613,506.0,506.0,0.5944274663925171,0.47408515214920044
bafa9fv1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/58_last_only_79.9663.pth,0.7996633052825928,0.5961666107177734,0.9980000257492065,0.6557376980781555,305.0,305.0,0.7499680519104004,0.5997219085693359,0.7904729247093201,0.6370065808296204,0.925000011920929,0.655737578868866,305.0,305.0,0.7392480373382568,0.5843555331230164
52q1jy15,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/43_last_only_80.8081.pth,0.808080792427063,0.538402795791626,0.956250011920929,0.390625,512.0,512.0,0.6284259557723999,0.5078189373016357,0.7946150898933411,0.5360636115074158,0.8766666650772095,0.390625,512.0,512.0,0.6011184453964233,0.4776577949523926
azgxw01p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/31_last_only_80.6397.pth,0.8063973188400269,0.5436978936195374,0.9671875238418579,0.33112582564353943,604.0,604.0,0.6140037775039673,0.4951309859752655,0.797721803188324,0.5511705279350281,0.8481249809265137,0.3311258852481842,604.0,604.0,0.5768071413040161,0.4601316452026367
6zqg797x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/254_last_only_80.8081.pth,0.808080792427063,0.585694432258606,0.9766666889190674,0.3752345144748688,533.0,533.0,0.6458652019500732,0.5219112634658813,0.7892647385597229,0.5892424583435059,0.7604166865348816,0.37523457407951355,533.0,533.0,0.5749646425247192,0.453799307346344
n7y21a20,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/68_last_only_80.8081.pth,0.808080792427063,0.559583306312561,0.9612500071525574,0.49382713437080383,405.0,405.0,0.6715534925460815,0.5426694750785828,0.7946150898933411,0.5770719051361084,0.6050000190734863,0.4938274025917053,405.0,405.0,0.5586330890655518,0.4438982903957367
pv2hw4q6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/49_last_only_80.4714.pth,0.804713785648346,0.6236110925674438,0.9591666460037231,0.5420054793357849,369.0,369.0,0.7082610130310059,0.5699474215507507,0.7989299297332764,0.6174207329750061,0.8349999785423279,0.5420054793357849,369.0,369.0,0.6648087501525879,0.531135618686676
fdmk98qx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/121_last_only_80.6397.pth,0.8063973188400269,0.5903703570365906,0.9811111092567444,0.5181346535682678,386.0,386.0,0.6965386867523193,0.5616869330406189,0.785640299320221,0.5927273035049438,0.8983333110809326,0.5181349515914917,386.0,386.0,0.669731855392456,0.5261683464050293
ate2fi4n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/39_last_only_82.1549.pth,0.8215488195419312,0.5498076677322388,0.949999988079071,0.35650622844696045,561.0,561.0,0.6187713146209717,0.5083508491516113,0.8004832863807678,0.5380646586418152,0.7900000214576721,0.3565063178539276,561.0,561.0,0.5615236759185791,0.4494903087615967
r9rfwlne,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/61_last_only_81.1448.pth,0.81144779920578,0.5339880585670471,0.9578571319580078,0.3929273188114166,509.0,509.0,0.6282575130462646,0.5097981691360474,0.798239529132843,0.5746209621429443,0.772857129573822,0.3929271996021271,509.0,509.0,0.5801351070404053,0.4630867838859558
b9ezc6ls,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/47_last_only_80.9764.pth,0.8097643256187439,0.6093333959579468,0.949999988079071,0.2853066921234131,701.0,701.0,0.6148800253868103,0.4979079067707062,0.8008284568786621,0.6080421805381775,0.7646666765213013,0.2853068709373474,701.0,701.0,0.5526719093322754,0.44259539246559143
vsvn1nzc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/40_last_only_79.6296.pth,0.7962962985038757,0.5323958396911621,0.9762499928474426,0.3696857690811157,541.0,541.0,0.6261105537414551,0.498569518327713,0.7935795783996582,0.5532615780830383,0.8931249976158142,0.36968594789505005,541.0,541.0,0.6053575277328491,0.48039937019348145
fp9a06lj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/59_project_79.4613.pth,0.7946127653121948,0.53145831823349,0.9649999737739563,0.3787878751754761,528.0,528.0,0.6250820755958557,0.49669820070266724,0.7890921831130981,0.5223402380943298,0.8984375,0.37878796458244324,528.0,528.0,0.5998552441596985,0.47334107756614685
93641brq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/74_last_only_80.4714.pth,0.804713785648346,0.4871969223022461,0.9613636136054993,0.42283299565315247,473.0,473.0,0.6237978339195251,0.5019786953926086,0.799965500831604,0.5072960257530212,0.8209090828895569,0.4228329360485077,473.0,473.0,0.5836793780326843,0.4669233560562134
l7q0zwwu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/152_last_only_76.4310.pth,0.7643097639083862,0.589679479598999,0.9665384888648987,0.35523977875709534,563.0,563.0,0.6371526122093201,0.48698195815086365,0.7566447854042053,0.6068287491798401,0.9342307448387146,0.3552398383617401,563.0,563.0,0.6320998072624207,0.47827503085136414
rx6rx6or,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/71_last_only_80.4714.pth,0.804713785648346,0.4989583194255829,0.95291668176651,0.3669724762439728,545.0,545.0,0.6062824726104736,0.48788386583328247,0.7991025447845459,0.513911247253418,0.8174999952316284,0.36697253584861755,545.0,545.0,0.5661279559135437,0.4523942768573761
q1wph2te,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/34_last_only_81.1448.pth,0.81144779920578,0.5805833339691162,0.9490000009536743,0.43478259444236755,460.0,460.0,0.6547886729240417,0.5313268303871155,0.8047980666160583,0.5684844851493835,0.7689999938011169,0.434782475233078,460.0,460.0,0.5907556414604187,0.47543901205062866
ygb5xk5p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/41_last_only_79.1246.pth,0.7912458181381226,0.46447914838790894,0.9671875238418579,0.3795066177845001,527.0,527.0,0.603724479675293,0.47769448161125183,0.7887469530105591,0.4659947454929352,0.8890625238418579,0.3795068860054016,527.0,527.0,0.5781880617141724,0.45604407787323
lb7cuxh2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/42_last_only_81.6498.pth,0.816498339176178,0.5767949223518372,0.9753845930099487,0.35971224308013916,556.0,556.0,0.6372972726821899,0.5203521847724915,0.8011736273765564,0.5451191663742065,0.8657692074775696,0.3597124218940735,556.0,556.0,0.5902003049850464,0.4728529155254364
lfg1r15o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/74_last_only_80.9764.pth,0.8097643256187439,0.5473958253860474,0.971875011920929,0.5319148898124695,376.0,376.0,0.6837285757064819,0.5536590218544006,0.7961684465408325,0.5571356415748596,0.7162500023841858,0.5319151878356934,376.0,376.0,0.6017669439315796,0.4791078567504883
tzy6a7jy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/170_last_only_80.1347.pth,0.8013467788696289,0.5797618627548218,0.9599999785423279,0.5649717450141907,354.0,354.0,0.70157790184021,0.5622071623802185,0.784259557723999,0.5747513771057129,0.7278571724891663,0.5649718642234802,354.0,354.0,0.6225268244743347,0.488222599029541
hifuu0bk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/55_last_only_79.7980.pth,0.7979797720909119,0.6549167037010193,0.9334999918937683,0.4319654405117035,463.0,463.0,0.6734607219696045,0.5374080538749695,0.7858129143714905,0.6498419046401978,0.9334999918937683,0.43196532130241394,463.0,463.0,0.6717690825462341,0.527884840965271
43gt4qtw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/78_last_only_79.2929.pth,0.7929292917251587,0.6370832920074463,0.9543750286102295,0.4750594198703766,421.0,421.0,0.688839316368103,0.5462008714675903,0.7844321727752686,0.6273608207702637,0.6681249737739563,0.47505947947502136,421.0,421.0,0.5901817679405212,0.46295756101608276
nwhb7unx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/95_last_only_80.8081.pth,0.808080792427063,0.5795833468437195,0.984499990940094,0.4683840572834015,427.0,427.0,0.677489161491394,0.547465980052948,0.7911632657051086,0.5502445101737976,0.8149999976158142,0.46838390827178955,427.0,427.0,0.611209511756897,0.4835665225982666
50j1314c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/70_last_only_81.3131.pth,0.8131313323974609,0.5751923322677612,0.9661538600921631,0.38684722781181335,517.0,517.0,0.6427311897277832,0.5226248502731323,0.8008284568786621,0.5680297017097473,0.8607692122459412,0.3868471086025238,517.0,517.0,0.605215311050415,0.4846736490726471
r27yxowr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/120_last_only_79.6296.pth,0.7962962985038757,0.5830952525138855,0.9578571319580078,0.5319148898124695,376.0,376.0,0.6909558176994324,0.5502055883407593,0.7903003096580505,0.5910283327102661,0.6385714411735535,0.5319151878356934,376.0,376.0,0.5871716737747192,0.46404194831848145
42dpj21p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/132_last_only_80.4714.pth,0.804713785648346,0.6836904883384705,0.9474999904632568,0.5154638886451721,388.0,388.0,0.715551495552063,0.5758141279220581,0.7813255190849304,0.6835888028144836,0.9514285922050476,0.5154643058776855,388.0,388.0,0.7168272733688354,0.5600754618644714
g2u3zfmc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/94_last_only_80.8081.pth,0.808080792427063,0.5247619152069092,0.9742857217788696,0.4140786826610565,483.0,483.0,0.6377087831497192,0.5153202414512634,0.7925440073013306,0.5228646397590637,0.9135714173316956,0.41407838463783264,483.0,483.0,0.6168381571769714,0.48887139558792114
j3mx6vl8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/33_last_only_80.6397.pth,0.8063973188400269,0.5763888359069824,0.949999988079071,0.643086850643158,311.0,311.0,0.723158597946167,0.5831531286239624,0.7899551391601562,0.5849956274032593,0.6808333396911621,0.6430867910385132,311.0,311.0,0.6363052725791931,0.502652645111084
m022twg2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/133_last_only_81.4815.pth,0.8148148059844971,0.5927976965904236,0.9407142996788025,0.2962963283061981,675.0,675.0,0.6099361181259155,0.49698498845100403,0.8015187978744507,0.6131182909011841,0.6942856907844543,0.29629620909690857,675.0,675.0,0.5345667600631714,0.4284653067588806
coarjhln,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/63_last_only_81.1448.pth,0.81144779920578,0.581987202167511,0.938076913356781,0.3795066177845001,527.0,527.0,0.6331902742385864,0.513800859451294,0.7985847592353821,0.5553269386291504,0.7384615540504456,0.3795068860054016,527.0,527.0,0.5577651262283325,0.4454227387905121
3thj0qnw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/115_project_81.4815.pth,0.8148148059844971,0.570111095905304,0.9653333425521851,0.2923976480960846,684.0,684.0,0.6092807054519653,0.49645093083381653,0.7899551391601562,0.5989971160888672,0.6489999890327454,0.2923975884914398,684.0,684.0,0.5134649276733398,0.4056142568588257
ru6ym3ii,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/45_last_only_81.3131.pth,0.8131313323974609,0.5409896373748779,0.9721875190734863,0.33388981223106384,599.0,599.0,0.6156890392303467,0.5006360411643982,0.7909906506538391,0.5571327209472656,0.8306249976158142,0.3338897228240967,599.0,599.0,0.573882520198822,0.4539357125759125
gsi0cabr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/48_last_only_80.6397.pth,0.804713785648346,0.5525833368301392,0.9459999799728394,0.4683840572834015,427.0,427.0,0.6556558012962341,0.5276152491569519,0.7994477152824402,0.5676757097244263,0.762499988079071,0.46838390827178955,427.0,427.0,0.5995199084281921,0.4792848229408264
56vjr7tp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/92_last_only_79.7980.pth,0.7979797720909119,0.5584259033203125,0.9599999785423279,0.4987531006336212,401.0,401.0,0.6723930239677429,0.5365560054779053,0.7920262217521667,0.5469138026237488,0.8050000071525574,0.49875298142433167,401.0,401.0,0.6168889403343201,0.4885922074317932
sb7s04as,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/54_last_only_82.1549.pth,0.8215488195419312,0.5744871497154236,0.9738461375236511,0.39603960514068604,505.0,505.0,0.6481243371963501,0.5324657559394836,0.8060061931610107,0.5804909467697144,0.8442307710647583,0.39603978395462036,505.0,505.0,0.6069204807281494,0.48918166756629944
12rnxgap,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/183_last_only_78.4512.pth,0.7845118045806885,0.6373611092567444,0.9083333611488342,0.46620044112205505,429.0,429.0,0.6706316471099854,0.5261184573173523,0.7821884751319885,0.6537639498710632,0.9170833230018616,0.4662002921104431,429.0,429.0,0.6790158748626709,0.5311183929443359
bwvzunr7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/70_last_only_81.1448.pth,0.81144779920578,0.5469872355461121,0.9726923108100891,0.4184100329875946,478.0,478.0,0.6460298895835876,0.5242195129394531,0.8006558418273926,0.5425801873207092,0.8615384697914124,0.4184098541736603,478.0,478.0,0.6075095534324646,0.4864060580730438
0m7e216q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/48_last_only_79.1246.pth,0.7912458181381226,0.5243589878082275,0.9338461756706238,0.3752345144748688,533.0,533.0,0.6111465692520142,0.48356717824935913,0.7880566120147705,0.5341198444366455,0.557692289352417,0.37523457407951355,533.0,533.0,0.4890155792236328,0.38537195324897766
my18thlk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/73_last_only_80.6397.pth,0.8063973188400269,0.5556818246841431,0.9331818222999573,0.43010756373405457,465.0,465.0,0.6396571397781372,0.5158178210258484,0.7970314025878906,0.5468817353248596,0.7563636302947998,0.4301072955131531,465.0,465.0,0.5777842402458191,0.4605121910572052
i953idfu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/55_last_only_80.1347.pth,0.8013467788696289,0.6435416340827942,0.9743750095367432,0.5376344323158264,372.0,372.0,0.718517005443573,0.5757812857627869,0.7863306999206543,0.6312984228134155,0.8768749833106995,0.5376342535018921,372.0,372.0,0.6819359064102173,0.5362271666526794
mcbpp7oe,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/36_last_only_79.6296.pth,0.7962962985038757,0.6110000014305115,0.8659999966621399,0.5813953280448914,344.0,344.0,0.6861318349838257,0.5463642477989197,0.7849499583244324,0.6283669471740723,0.39399999380111694,0.5813955664634705,344.0,344.0,0.534587562084198,0.4196244776248932
lacg9on1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/52_last_only_78.6195.pth,0.7861952781677246,0.6128845810890198,0.9915384650230408,0.34364262223243713,582.0,582.0,0.6493552923202515,0.5105200409889221,0.7652744054794312,0.607650637626648,0.9834615588188171,0.34364259243011475,582.0,582.0,0.6449183225631714,0.4935394823551178
1kvv0x5k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/89_last_only_81.3131.pth,0.8131313323974609,0.5763542056083679,0.9737499952316284,0.48543688654899597,412.0,412.0,0.6785137057304382,0.5517207384109497,0.7930617928504944,0.5831608176231384,0.7612500190734863,0.4854370057582855,412.0,412.0,0.6099492907524109,0.48372748494148254
0lxw0zyo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/60_last_only_80.9764.pth,0.8097643256187439,0.5509616136550903,0.9603846073150635,0.39603960514068604,505.0,505.0,0.6357952952384949,0.5148443579673767,0.799965500831604,0.5538109540939331,0.7353846430778503,0.39603978395462036,505.0,505.0,0.5617451667785645,0.44937676191329956
gxfqii6w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/33_last_only_80.8081.pth,0.808080792427063,0.539930522441864,0.9579166769981384,0.390625,512.0,512.0,0.6294907331466675,0.5086793899536133,0.7925440073013306,0.530173659324646,0.877916693687439,0.390625,512.0,512.0,0.5995718240737915,0.4751870632171631
etpgzdl7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/47_project_80.9764.pth,0.8097643256187439,0.5997916460037231,0.9637500047683716,0.6211180090904236,322.0,322.0,0.7282198667526245,0.5896864533424377,0.791853666305542,0.6019449830055237,0.8424999713897705,0.6211180090904236,322.0,322.0,0.6885210275650024,0.5452079176902771
9yvy2r87,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/94_last_only_80.1347.pth,0.7996633052825928,0.5925000309944153,0.9358333349227905,0.5102040767669678,392.0,392.0,0.6795125007629395,0.5433812141418457,0.7832240462303162,0.6149799227714539,0.5666666626930237,0.5102042555809021,392.0,392.0,0.5639503002166748,0.44169944524765015
fzuut51t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/32_last_only_78.4512.pth,0.7845118045806885,0.5827381014823914,0.9942857027053833,0.4210526645183563,475.0,475.0,0.6660255193710327,0.5225048661231995,0.7806351184844971,0.6072789430618286,1.0,0.42105281352996826,475.0,475.0,0.6761106252670288,0.527795672416687
29acxexl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/174_last_only_73.4007.pth,0.7340067625045776,0.6736111640930176,0.9804166555404663,0.395256906747818,506.0,506.0,0.6830949187278748,0.5013962984085083,0.7357611060142517,0.6924415230751038,0.9912499785423279,0.3952566981315613,506.0,506.0,0.6929827928543091,0.5098698139190674
xi3hi7e2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/43_project_80.3030.pth,0.8030303120613098,0.5631250739097595,0.9275000095367432,0.38910505175590515,514.0,514.0,0.6265767216682434,0.5031601190567017,0.7908180952072144,0.548633337020874,0.5920833349227905,0.3891049027442932,514.0,514.0,0.5099405646324158,0.4032702147960663
zqf421mb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/76_project_80.4714.pth,0.804713785648346,0.4986363649368286,0.9549999833106995,0.4319654405117035,463.0,463.0,0.6285339593887329,0.5057899355888367,0.7851225137710571,0.5182122588157654,0.6509090662002563,0.43196532130241394,463.0,463.0,0.5336955785751343,0.41901642084121704
t8l57upr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/116_last_only_81.3131.pth,0.8131313323974609,0.4709523618221283,0.9946428537368774,0.38910505175590515,514.0,514.0,0.6182334423065186,0.5027049779891968,0.7880566120147705,0.5178492665290833,0.8185714483261108,0.3891049027442932,514.0,514.0,0.5751752257347107,0.45327064394950867
bu4o47rc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/172_last_only_80.6397.pth,0.8063973188400269,0.574696958065033,0.9545454382896423,0.3305785357952118,605.0,605.0,0.6199402809143066,0.4999181926250458,0.797721803188324,0.6065264344215393,0.6877272725105286,0.3305785059928894,605.0,605.0,0.5416107177734375,0.43205466866493225
in528e4n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/25_last_only_75.7576.pth,0.7575757503509521,0.5908888578414917,0.925000011920929,0.48899754881858826,409.0,409.0,0.6682955026626587,0.5062844753265381,0.754055917263031,0.5887593030929565,0.9286666512489319,0.4889978766441345,409.0,409.0,0.6688079237937927,0.5043185949325562
o1usvbaf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/107_last_only_79.2929.pth,0.7929292917251587,0.6317856907844543,0.9496428370475769,0.4587155878543854,436.0,436.0,0.6800481081008911,0.5392300486564636,0.7751122117042542,0.6415824294090271,0.9607142806053162,0.4587154686450958,436.0,436.0,0.6870040893554688,0.5325052738189697
199jrmwz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/125_last_only_73.9057.pth,0.7390572428703308,0.7018333673477173,0.9940000176429749,0.5277044773101807,379.0,379.0,0.741179347038269,0.5477739572525024,0.7129789590835571,0.7137449383735657,0.9950000047683716,0.5277042984962463,379.0,379.0,0.7454831004142761,0.5315137505531311
wfxdbs6n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/34_last_only_81.4815.pth,0.816498339176178,0.57770836353302,0.9741666913032532,0.35273364186286926,567.0,567.0,0.6348695755004883,0.5183699727058411,0.8004832863807678,0.598554790019989,0.8791666626930237,0.35273364186286926,567.0,567.0,0.6101517081260681,0.48841625452041626
8rdb73r7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/34_last_only_80.9764.pth,0.8097643256187439,0.5416666865348816,0.9608333110809326,0.3921568691730499,510.0,510.0,0.6315523386001587,0.5114085674285889,0.803589940071106,0.5385986566543579,0.8233333230018616,0.392156720161438,510.0,510.0,0.5846962332725525,0.46985602378845215
xk0o5ugk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/35_last_only_80.9764.pth,0.8097643256187439,0.582604169845581,0.9681249856948853,0.48543688654899597,412.0,412.0,0.678722083568573,0.5496049523353577,0.7970314025878906,0.5850646495819092,0.7124999761581421,0.4854370057582855,412.0,412.0,0.5943338871002197,0.4737027585506439
b0e2t7l9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/47_last_only_78.9562.pth,0.7895622849464417,0.5547916293144226,0.9445833563804626,0.3454231321811676,579.0,579.0,0.6149327158927917,0.4855276942253113,0.78822922706604,0.5502896904945374,0.7054166793823242,0.3454229533672333,579.0,579.0,0.5337097644805908,0.42068564891815186
dp8xq941,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/33_last_only_79.9663.pth,0.7996633052825928,0.5933333039283752,0.9700000286102295,0.3300330340862274,606.0,606.0,0.6311221122741699,0.5046852231025696,0.7927166223526001,0.5767346024513245,0.8615624904632568,0.33003300428390503,606.0,606.0,0.5894433856010437,0.46726158261299133
pzee8htk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/115_last_only_81.3131.pth,0.8131313323974609,0.5584999918937683,0.9919999837875366,0.35335686802864075,566.0,566.0,0.6346189975738525,0.5160285830497742,0.8046254515647888,0.5595360398292542,0.9273333549499512,0.35335710644721985,566.0,566.0,0.6134088635444641,0.4935643970966339
q4289whu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/98_last_only_80.4714.pth,0.804713785648346,0.5683333277702332,0.9522222280502319,0.46296295523643494,432.0,432.0,0.6611728668212891,0.5320549011230469,0.7921988368034363,0.5627608895301819,0.6000000238418579,0.4629630744457245,432.0,432.0,0.5419080257415771,0.42929890751838684
tw1k8lcv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/22_project_81.6498.pth,0.816498339176178,0.5629166960716248,0.9762499928474426,0.39447733759880066,507.0,507.0,0.6445480585098267,0.5262724161148071,0.8008284568786621,0.5798368453979492,0.8641666769981384,0.39447733759880066,507.0,507.0,0.6128270030021667,0.49076929688453674
ga2dsk88,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/154_last_only_82.3232.pth,0.8232323527336121,0.5724999904632568,0.9474999904632568,0.5524861812591553,362.0,362.0,0.6908287405967712,0.568712592124939,0.7928891777992249,0.5791500806808472,0.7425000071525574,0.5524863600730896,362.0,362.0,0.6247121691703796,0.49532753229141235
ruqoxd2l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/18_last_only_80.8081.pth,0.808080792427063,0.5470454692840576,0.9440909028053284,0.4219408929347992,474.0,474.0,0.6376924514770508,0.5153070092201233,0.7920262217521667,0.5543386340141296,0.7627272605895996,0.4219411611557007,474.0,474.0,0.5796689987182617,0.45911306142807007
ejvnrmvh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/246_last_only_81.1448.pth,0.81144779920578,0.5542262196540833,0.9671428799629211,0.3327786922454834,601.0,601.0,0.6180492639541626,0.501514732837677,0.7921988368034363,0.567607581615448,0.7446428537368774,0.3327788710594177,601.0,601.0,0.5483431220054626,0.43439677357673645
ntw8q3to,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/137_last_only_80.8081.pth,0.808080792427063,0.5267423987388611,0.9727272987365723,0.4464285671710968,448.0,448.0,0.6486327648162842,0.5241476893424988,0.799965500831604,0.5578843355178833,0.9350000023841858,0.44642841815948486,448.0,448.0,0.6464375853538513,0.5171277523040771
tyqfsczj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/67_last_only_81.1448.pth,0.81144779920578,0.5518332719802856,0.9593333601951599,0.36900368332862854,542.0,542.0,0.6267234683036804,0.5085533857345581,0.8027269840240479,0.5611450672149658,0.8276666402816772,0.3690034747123718,542.0,542.0,0.5859383940696716,0.4703485667705536
z7i42mur,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/45_last_only_80.8081.pth,0.808080792427063,0.5957778096199036,0.9493333101272583,0.2906976640224457,688.0,688.0,0.6119362711906433,0.4944939613342285,0.7903003096580505,0.59243243932724,0.6383333206176758,0.29069778323173523,688.0,688.0,0.5071545243263245,0.4008043706417084
t8x1oy88,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/36_last_only_80.9764.pth,0.8097643256187439,0.5769872665405273,0.9615384340286255,0.3795066177845001,527.0,527.0,0.6393440961837769,0.5177180171012878,0.8011736273765564,0.5650023818016052,0.814230740070343,0.3795068860054016,527.0,527.0,0.58624666929245,0.4696853756904602
cdn70smy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/194_last_only_80.4714.pth,0.804713785648346,0.5601515173912048,0.9800000190734863,0.4454343020915985,449.0,449.0,0.6618619561195374,0.5326094627380371,0.8051432371139526,0.5462115406990051,0.8972727060317993,0.44543445110321045,449.0,449.0,0.6296395659446716,0.5069500207901001
n84bjof8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/223_last_only_80.1347.pth,0.8013467788696289,0.5977381467819214,0.9635714292526245,0.30165913701057434,663.0,663.0,0.6209895610809326,0.49762797355651855,0.8087676763534546,0.5998162627220154,0.7785714268684387,0.3016592860221863,663.0,663.0,0.5600156784057617,0.4529225826263428
94ilvg4u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/77_last_only_80.4714.pth,0.804713785648346,0.5273436903953552,0.9834374785423279,0.35523977875709534,563.0,563.0,0.6220070123672485,0.500537633895874,0.7956506609916687,0.5344504714012146,0.9256250262260437,0.3552398383617401,563.0,563.0,0.6051051020622253,0.4814522862434387
72pcin0q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/27_last_only_81.9865.pth,0.819865345954895,0.6222435832023621,0.9673076868057251,0.2976190745830536,672.0,672.0,0.6290568113327026,0.5157418847084045,0.8023817539215088,0.6329501867294312,0.7638461589813232,0.29761892557144165,672.0,672.0,0.5648051500320435,0.45318934321403503
algficly,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/91_last_only_81.6498.pth,0.816498339176178,0.5587499737739563,0.9429166913032532,0.317965030670166,629.0,629.0,0.6065438985824585,0.49524208903312683,0.8011736273765564,0.5662042498588562,0.6875,0.3179647922515869,629.0,629.0,0.5238897204399109,0.4197266399860382
bnj9kh2z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/91_last_only_80.8081.pth,0.808080792427063,0.523680567741394,0.9670833349227905,0.3795066177845001,527.0,527.0,0.6234235167503357,0.5037765502929688,0.7956506609916687,0.5009658932685852,0.8933333158493042,0.3795068860054016,527.0,527.0,0.5912687182426453,0.47044333815574646
7hf89elj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/162_last_only_81.4815.pth,0.8148148059844971,0.5443333387374878,0.9704999923706055,0.43010756373405457,465.0,465.0,0.6483136415481567,0.5282555818557739,0.7985847592353821,0.5508765578269958,0.9169999957084656,0.4301072955131531,465.0,465.0,0.6326612830162048,0.505233645439148
k66vzyv5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/68_last_only_82.8283.pth,0.8299663066864014,0.5785833597183228,0.9559999704360962,0.4739336669445038,422.0,422.0,0.6695057153701782,0.5556671619415283,0.7951328754425049,0.5880451798439026,0.7229999899864197,0.47393375635147095,422.0,422.0,0.594992995262146,0.473098486661911
333uxlan,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/100_last_only_80.3030.pth,0.8030303120613098,0.5834524035453796,0.9700000286102295,0.5319148898124695,376.0,376.0,0.6951224207878113,0.5582043528556824,0.7956506609916687,0.5722790360450745,0.7549999952316284,0.5319151878356934,376.0,376.0,0.6197314262390137,0.4930897057056427
xtbmpjzy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/72_last_only_81.8182.pth,0.8181818127632141,0.562666654586792,0.9509999752044678,0.3412969410419464,586.0,586.0,0.6183211803436279,0.5058991312980652,0.8066965937614441,0.5566758513450623,0.8143333196640015,0.34129709005355835,586.0,586.0,0.5707687735557556,0.46043723821640015
fh18ngeo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/121_last_only_81.1448.pth,0.81144779920578,0.4966111183166504,0.9636666774749756,0.36231884360313416,552.0,552.0,0.607532262802124,0.4929807186126709,0.7935795783996582,0.4827744662761688,0.8999999761581421,0.3623187243938446,552.0,552.0,0.5816977024078369,0.4616234302520752
ybp8y0kj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/95_last_only_81.3131.pth,0.8131313323974609,0.542888879776001,0.9863333106040955,0.30911901593208313,647.0,647.0,0.6127804517745972,0.49827098846435547,0.7997928857803345,0.5806246399879456,0.8616666793823242,0.3091190457344055,647.0,647.0,0.5838034749031067,0.466921865940094
7hypiinn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/117_last_only_81.1448.pth,0.8148148059844971,0.5522395968437195,0.9731249809265137,0.3246753215789795,616.0,616.0,0.6166800260543823,0.5024800300598145,0.7903003096580505,0.5539068579673767,0.7856249809265137,0.3246753513813019,616.0,616.0,0.5547357797622681,0.43840786814689636
jpkypnuv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/119_last_only_71.2121.pth,0.7121211886405945,0.7645832300186157,0.9264285564422607,0.3929273188114166,509.0,509.0,0.6946463584899902,0.49467238783836365,0.7026234269142151,0.7506203651428223,0.9046428799629211,0.3929271996021271,509.0,509.0,0.6827301383018494,0.4797021746635437
daepzcx6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/69_last_only_83.1650.pth,0.8316498398780823,0.5472222566604614,0.9670833349227905,0.4098360538482666,488.0,488.0,0.6413805484771729,0.5334040522575378,0.8070417642593384,0.5455268025398254,0.84375,0.4098358750343323,488.0,488.0,0.5997042655944824,0.48398637771606445
71bm2cdh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/113_last_only_80.1347.pth,0.8013467788696289,0.6191666722297668,0.956250011920929,0.41928720474243164,477.0,477.0,0.6649012565612793,0.532816469669342,0.7720054984092712,0.6205738186836243,0.6668750047683716,0.41928690671920776,477.0,477.0,0.5689119100570679,0.4392031133174896
wl2vfti1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/88_last_only_81.1448.pth,0.81144779920578,0.5160937309265137,0.9653124809265137,0.33955857157707214,589.0,589.0,0.6069883108139038,0.49253931641578674,0.7951328754425049,0.5492174625396729,0.893750011920929,0.3395583927631378,589.0,589.0,0.5941752791404724,0.47244828939437866
6tzl71y5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/54_last_only_79.1246.pth,0.7912458181381226,0.5452975630760193,0.9517857432365417,0.33670035004615784,594.0,594.0,0.611261248588562,0.4836578965187073,0.786503255367279,0.547248125076294,0.8003571629524231,0.3367004096508026,594.0,594.0,0.5614352226257324,0.4415706396102905
m64ds5pw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/129_last_only_81.3131.pth,0.8131313323974609,0.5781250596046448,0.956250011920929,0.460829496383667,434.0,434.0,0.6650681495666504,0.5407877564430237,0.7946150898933411,0.5951853394508362,0.6393749713897705,0.46082931756973267,434.0,434.0,0.5651298761367798,0.44906073808670044
ai51f19b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/91_last_only_82.1549.pth,0.8215488195419312,0.5125595331192017,0.949999988079071,0.36036035418510437,555.0,555.0,0.6076399683952332,0.49920588731765747,0.790127694606781,0.5431386232376099,0.7157142758369446,0.36036041378974915,555.0,555.0,0.5397378206253052,0.426461786031723
gtv6e3sw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/117_last_only_81.3131.pth,0.8131313323974609,0.6069270968437195,0.9565625190734863,0.28050491213798523,713.0,713.0,0.6146648526191711,0.49980324506759644,0.7921988368034363,0.5993407964706421,0.6800000071525574,0.28050497174263,713.0,713.0,0.5199486017227173,0.41190266609191895
d23ewfso,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/106_last_only_81.4815.pth,0.8148148059844971,0.5873148441314697,0.9649999737739563,0.4166666567325592,480.0,480.0,0.6563271880149841,0.5347850918769836,0.7903003096580505,0.5947820544242859,0.7188888788223267,0.41666653752326965,480.0,480.0,0.5767791867256165,0.4558287560939789
8cq9zs41,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/64_last_only_81.9865.pth,0.819865345954895,0.5569999814033508,0.9309999942779541,0.35650622844696045,561.0,561.0,0.6148354411125183,0.5040822625160217,0.7975491881370544,0.5599290132522583,0.7866666913032532,0.3565063178539276,561.0,561.0,0.5677007436752319,0.45276927947998047
dnv4yi3r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/27_last_only_82.4916.pth,0.8232323527336121,0.5600757598876953,0.9845454692840576,0.42918452620506287,466.0,466.0,0.6579352617263794,0.5416336059570312,0.7951328754425049,0.5925465226173401,0.8672727346420288,0.4291844069957733,466.0,466.0,0.6296678781509399,0.5006696581840515
l8zplxy4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/205_last_only_80.4714.pth,0.804713785648346,0.5661666393280029,0.9933333396911621,0.39603960514068604,505.0,505.0,0.6518465280532837,0.5245499014854431,0.7868484854698181,0.5675182938575745,0.9169999957084656,0.39603978395462036,505.0,505.0,0.6268526911735535,0.49323809146881104
se752znv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/32_last_only_80.4714.pth,0.804713785648346,0.5701041221618652,0.9743750095367432,0.48543688654899597,412.0,412.0,0.6766387224197388,0.5445005297660828,0.7953054904937744,0.592893123626709,0.7206249833106995,0.4854370057582855,412.0,412.0,0.5996517539024353,0.47690632939338684
06enf98s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/69_last_only_75.7576.pth,0.755892276763916,0.5523484945297241,0.9950000047683716,0.3025718629360199,661.0,661.0,0.6166401505470276,0.46611353754997253,0.734207808971405,0.5708025097846985,0.9986363649368286,0.3025720417499542,661.0,661.0,0.6240036487579346,0.45814836025238037
vjzlh7bz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/322_last_only_71.3805.pth,0.7121211886405945,0.5925000309944153,1.0,0.6622516512870789,302.0,302.0,0.7515839338302612,0.5352188348770142,0.667587161064148,0.5982515215873718,1.0,0.6622517704963684,302.0,302.0,0.7535011172294617,0.5030276775360107
862ml2jb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/290_last_only_75.4209.pth,0.7542087435722351,0.5570833086967468,0.9695833325386047,0.29282572865486145,683.0,683.0,0.6064974665641785,0.45742568373680115,0.7293752431869507,0.5791593194007874,0.7983333468437195,0.29282572865486145,683.0,683.0,0.5567728281021118,0.40609630942344666
09zkuzta,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/102_last_only_75.4209.pth,0.7542087435722351,0.5283888578414917,1.0,0.6211180090904236,322.0,322.0,0.71650230884552,0.540392279624939,0.7316189408302307,0.5620156526565552,0.9990000128746033,0.6211180090904236,322.0,322.0,0.7273778915405273,0.5321634411811829
bak64ck6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/254_last_only_79.6296.pth,0.7962962985038757,0.6054999232292175,0.9300000071525574,0.5571030974388123,359.0,359.0,0.6975343227386475,0.5554440021514893,0.7814980745315552,0.6212419271469116,0.578000009059906,0.5571026802062988,359.0,359.0,0.5854482054710388,0.45752665400505066
2qs89rvg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/145_last_only_74.4108.pth,0.7457912564277649,0.5550000071525574,0.9990000128746033,0.19782394170761108,1011.0,1011.0,0.5839413404464722,0.43549835681915283,0.7114256024360657,0.5554589033126831,0.987500011920929,0.19782385230064392,1011.0,1011.0,0.5802609324455261,0.4128124713897705
pbt6fvy4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/111_last_only_76.4310.pth,0.7626262903213501,0.5392308235168457,0.9950000047683716,0.23612751066684723,847.0,847.0,0.590119481086731,0.45004063844680786,0.7350707650184631,0.5749801993370056,0.9976922869682312,0.23612762987613678,847.0,847.0,0.602933406829834,0.44319871068000793
cwimzcqc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/gq39np4m/84_last_only_78.7879.pth,0.7878788113594055,0.520892858505249,0.9939285516738892,0.23837901651859283,839.0,839.0,0.5844001770019531,0.46043652296066284,0.7804625630378723,0.5364624261856079,0.9821428656578064,0.23837921023368835,839.0,839.0,0.5856615304946899,0.4570868909358978


==> data/eval/run_report_latest-evaluated-h7qe2n3l_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
h2rb32a6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/224_last_only_0.5601.pth,0.747474730014801,0.5837500095367432,1.0,0.7662835121154785,261.0,261.0,0.7833445072174072,0.5855302214622498,0.7569900155067444,0.6144083738327026,1.0,0.7662836909294128,261.0,261.0,0.7935640215873718,0.6007200479507446
nxgkl7dl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/74_last_only_0.5003.pth,0.7491582632064819,0.6288095712661743,0.8592857122421265,0.6097560524940491,328.0,328.0,0.69928377866745,0.5238742232322693,0.7290300130844116,0.650847315788269,0.852142870426178,0.609756350517273,328.0,328.0,0.70424884557724,0.5134185552597046
hqxrioiw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/283_last_only_0.5022.pth,0.7390572428703308,0.5600000619888306,1.0,0.5882353186607361,340.0,340.0,0.7160784602165222,0.5292229652404785,0.7254055738449097,0.5602993369102478,0.9994444251060486,0.5882353782653809,340.0,340.0,0.7159931063652039,0.5193853974342346
96ex875w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/99_last_only_0.5153.pth,0.7255892157554626,0.5412499904632568,0.9950000047683716,0.6666666865348816,300.0,300.0,0.7343055605888367,0.5328041911125183,0.704004168510437,0.5495516657829285,1.0,0.6666666269302368,300.0,300.0,0.7387394309043884,0.5200756192207336
t5umz968,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/69_last_only_0.5019.pth,0.7508417367935181,0.5629629492759705,0.9950000047683716,0.5633803009986877,355.0,355.0,0.7071143984794617,0.5309309959411621,0.7461166977882385,0.582416296005249,0.9961110949516296,0.5633807182312012,355.0,355.0,0.7139694094657898,0.5327044725418091
i8g3knqw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/87_last_only_0.5095.pth,0.7710437774658203,0.578249990940094,0.9955000281333924,0.5649717450141907,354.0,354.0,0.7129072546958923,0.5496826767921448,0.7533655762672424,0.562582790851593,0.9940000176429749,0.5649718642234802,354.0,354.0,0.707184910774231,0.5327687859535217
e0bcrbhm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/118_last_only_0.4689.pth,0.7121211886405945,0.5709999799728394,1.0,0.5763688683509827,347.0,347.0,0.7157896757125854,0.5097289681434631,0.7093545198440552,0.5347105860710144,1.0,0.5763688087463379,347.0,347.0,0.703693151473999,0.4991679191589355
awirhcpi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/55_last_only_0.4314.pth,0.7306397557258606,0.5198148488998413,0.996666669845581,0.4073319733142853,491.0,491.0,0.64127117395401,0.468538224697113,0.7468070387840271,0.5204208493232727,0.9916666746139526,0.4073319733142853,491.0,491.0,0.6398065090179443,0.4778119921684265
2jemv9tq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/263_last_only_0.4736.pth,0.7373737096786499,0.4450000524520874,0.9796428680419922,0.5698005557060242,351.0,351.0,0.6648144721984863,0.4902167022228241,0.7419744729995728,0.4902418255805969,0.9510714411735536,0.569800853729248,351.0,351.0,0.670371413230896,0.4973984658718109
eqmxtufc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/107_last_only_0.5126.pth,0.7609427571296692,0.612166702747345,0.9670000076293944,0.5730658173561096,349.0,349.0,0.7174109220504761,0.5459086298942566,0.7559544444084167,0.6348745226860046,0.9700000286102296,0.573066234588623,349.0,349.0,0.725980281829834,0.5488080382347107
w90wa353,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/153_last_only_0.1000.pth,0.1313131302595138,0.5799999833106995,0.8550000190734863,3.278688430786133,61.0,61.0,0.8116666674613953,0.1065824925899505,0.1218501925468444,0.6018444299697876,0.8100000023841858,3.278687000274658,61.0,61.0,0.803948163986206,0.097961239516735
dkz7lkga,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/243_last_only_0.4440.pth,0.627946138381958,0.6127777695655823,0.9950000047683716,0.7194244861602783,278.0,278.0,0.7757341265678406,0.4871192574501037,0.6173627972602844,0.6305843591690063,0.9900000095367432,0.719424843788147,278.0,278.0,0.7800030708312988,0.4815448820590973
xxhcvyhu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/286_last_only_0.4890.pth,0.7171717286109924,0.5260000824928284,1.0,0.6134969592094421,326.0,326.0,0.7131657004356384,0.5114622712135315,0.7178115248680115,0.549892246723175,0.9955000281333924,0.6134969592094421,326.0,326.0,0.7196297645568848,0.5165585279464722
5vagkr8f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/124_last_only_0.4906.pth,0.755892276763916,0.5370454788208008,0.9990909099578856,0.5420054793357849,369.0,369.0,0.6927139759063721,0.523617148399353,0.7585433125495911,0.5521795153617859,0.9809091091156006,0.5420054793357849,369.0,369.0,0.6916980743408203,0.5246829390525818
euethvb7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/83_last_only_0.4020.pth,0.7508417367935181,0.5407291650772095,0.9900000095367432,0.2873563468456268,696.0,696.0,0.6060285568237305,0.455031543970108,0.7376596331596375,0.5268377065658569,0.9412500262260436,0.2873563170433044,696.0,696.0,0.58514803647995,0.431640088558197
svarbvqy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/82_last_only_0.5213.pth,0.7053872346878052,0.6151666045188904,0.9940000176429749,0.790513813495636,253.0,253.0,0.7998934984207153,0.5642346739768982,0.703658938407898,0.6149565577507019,0.9929999709129332,0.7905133962631226,253.0,253.0,0.7994899749755859,0.5625682473182678
3fhz1z0q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/297_project_0.3146.pth,0.3973063826560974,0.6354166269302368,0.9950000047683716,0.8888888955116272,225.0,225.0,0.8397685885429382,0.3336454331874847,0.3588194549083709,0.626638650894165,0.9950000047683716,0.8888892531394958,225.0,225.0,0.8368427157402039,0.300275444984436
lyyks0sa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/139_last_only_0.5677.pth,0.744107723236084,0.6243751049041748,0.993749976158142,0.7874016165733337,254.0,254.0,0.801842212677002,0.5966569781303406,0.7305833697319031,0.6346620321273804,0.9987499713897704,0.7874018549919128,254.0,254.0,0.8069379329681396,0.5895354151725769
vj1wodmq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/101_last_only_0.5479.pth,0.7592592835426331,0.6306943893432617,0.9950000047683716,0.7067137360572815,283.0,283.0,0.7774693369865417,0.5903007984161377,0.7690714597702026,0.6163108348846436,1.0,0.7067142128944397,283.0,283.0,0.7743417024612427,0.5955241322517395
ok1n3b68,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/144_project_0.4974.pth,0.7255892157554626,0.5777381062507629,0.9950000047683716,0.5865102410316467,341.0,341.0,0.7197494506835938,0.5222424268722534,0.7147048711776733,0.5846245884895325,1.0,0.5865101218223572,341.0,341.0,0.7237116098403931,0.5172402262687683
oytrvjhg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/30_project_0.2340.pth,0.3013468086719513,0.6408333778381348,0.9800000190734864,1.0695186853408811,187.0,187.0,0.8736111521720886,0.2632599472999573,0.2870210707187652,0.6511589288711548,0.9850000143051147,1.0695189237594604,187.0,187.0,0.8787196278572083,0.2522110342979431
tc34wa8s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/255_last_only_0.4133.pth,0.6531986594200134,0.6544444561004639,0.9850000143051147,0.4962778985500335,403.0,403.0,0.7119075059890747,0.465017020702362,0.649982750415802,0.6684790253639221,0.9866666793823242,0.4962782263755798,403.0,403.0,0.717141330242157,0.4661294817924499
dz95p83s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/36_last_only_0.5054.pth,0.7154881954193115,0.5402500033378601,0.9900000095367432,0.647249162197113,309.0,309.0,0.7258331179618835,0.5193250179290771,0.71401447057724,0.5449116230010986,1.0,0.6472488641738892,309.0,309.0,0.7307202219963074,0.5217447876930237
u6b6g6ee,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/231_last_only_0.5916.pth,0.7676767706871033,0.64020836353302,0.9962499737739564,0.8163265585899353,245.0,245.0,0.8175949454307556,0.627648651599884,0.7374870777130127,0.6461216807365417,0.9987499713897704,0.8163262009620667,245.0,245.0,0.820399284362793,0.6050338745117188
ypmhar4q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/160_last_only_0.5236.pth,0.7306397557258606,0.5690624713897705,1.0,0.6711409687995911,298.0,298.0,0.7467344999313354,0.5455939173698425,0.7205730080604553,0.5796715617179871,0.9993749856948853,0.6711411476135254,298.0,298.0,0.7500626444816589,0.5404748916625977
9e274bk9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/154_last_only_0.4501.pth,0.7272727489471436,0.5916666984558105,0.9581249952316284,0.4524886906147003,442.0,442.0,0.6674267649650574,0.485401302576065,0.7088367342948914,0.622286319732666,0.9212499856948853,0.452488511800766,442.0,442.0,0.6653416156768799,0.4716185927391052
h6pyy5yz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/172_last_only_0.4879.pth,0.7104377150535583,0.5047221779823303,0.9979166388511658,0.6042296290397644,331.0,331.0,0.7022895216941833,0.4989329576492309,0.7095270752906799,0.5130037665367126,0.993333339691162,0.6042293906211853,331.0,331.0,0.7035222053527832,0.4991680383682251
dbcim2n1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/94_last_only_0.4801.pth,0.7239057421684265,0.5290972590446472,0.993333339691162,0.5524861812591553,362.0,362.0,0.6916389465332031,0.5006814002990723,0.7359337210655212,0.5592661499977112,0.9904166460037231,0.5524863600730896,362.0,362.0,0.7007230520248413,0.5156857371330261
029pl5g6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/229_last_only_0.4575.pth,0.7491582632064819,0.5901387929916382,0.9212499856948853,0.4629629552364349,432.0,432.0,0.6581172943115234,0.4930340051651001,0.7433552145957947,0.5843071937561035,0.9166666865348816,0.4629630744457245,432.0,432.0,0.6546456813812256,0.4866342842578888
9qd9nf2q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/100_last_only_0.4893.pth,0.744107723236084,0.5385000705718994,0.9975000023841858,0.5698005557060242,351.0,351.0,0.7019335627555847,0.522314190864563,0.7414566874504089,0.5302944183349609,0.9879999756813048,0.569800853729248,351.0,351.0,0.6960317492485046,0.5160773992538452
j26esngx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/289_last_only_0.5179.pth,0.7272727489471436,0.591041624546051,0.9950000047683716,0.6644518375396729,301.0,301.0,0.7501645088195801,0.5455741882324219,0.7112530469894409,0.5824258923530579,0.9956250190734864,0.6644516587257385,301.0,301.0,0.7475008964538574,0.5316622853279114
zs98bdjc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/258_last_only_0.4964.pth,0.7154881954193115,0.5324999094009399,1.0,0.6269592642784119,319.0,319.0,0.7198197245597839,0.5150225162506104,0.720227837562561,0.5439698100090027,1.0,0.6269592046737671,319.0,319.0,0.7236430048942566,0.5211878418922424
lguyx0yw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/102_last_only_0.5037.pth,0.6784511804580688,0.6215000152587891,1.0,0.7299270033836365,274.0,274.0,0.7838090658187866,0.5317761898040771,0.6719019412994385,0.5975046753883362,1.0,0.7299270033836365,274.0,274.0,0.7758105993270874,0.5212686657905579
aushed4u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/270_project_0.5052.pth,0.7138047218322754,0.5534166693687439,0.9950000047683716,0.6825938820838928,293.0,293.0,0.7436701655387878,0.5308352708816528,0.7188470959663391,0.5551333427429199,0.9994999766349792,0.6825941801071167,293.0,293.0,0.7457424998283386,0.5360748171806335
g9hdwn11,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/216_project_0.5015.pth,0.7289562225341797,0.5677082538604736,0.996874988079071,0.6153846383094788,325.0,325.0,0.7266559600830078,0.5297003984451294,0.707628607749939,0.5810801386833191,1.0,0.6153846979141235,325.0,325.0,0.7321549654006958,0.5180938243865967
tesy9ceu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/224_last_only_0.4599.pth,0.7104377150535583,0.51541668176651,0.9916666746139526,0.5102040767669678,392.0,392.0,0.672429084777832,0.4777189791202545,0.7174663543701172,0.5265884399414062,0.9983333349227904,0.5102042555809021,392.0,392.0,0.6783754229545593,0.4867115318775177
0x3ikc6y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/71_last_only_0.4924.pth,0.7390572428703308,0.5349358916282654,0.9857692122459412,0.5665722489356995,353.0,353.0,0.6957591772079468,0.5142058730125427,0.713496744632721,0.5334256887435913,0.9907692074775696,0.5665722489356995,353.0,353.0,0.6969224214553833,0.4972518682479858
xj5cmpi2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/152_last_only_0.5102.pth,0.7356902360916138,0.5770832896232605,0.9990000128746032,0.6079027652740479,329.0,329.0,0.7279953956604004,0.5355790853500366,0.7095270752906799,0.5619311332702637,0.9950000047683716,0.6079025864601135,329.0,329.0,0.7216112017631531,0.51200270652771
1y3n9am8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/87_last_only_0.4917.pth,0.7491582632064819,0.544924259185791,0.9890909194946288,0.5347593426704407,374.0,374.0,0.6895915269851685,0.5166131854057312,0.7430099844932556,0.5787124633789062,0.992727279663086,0.5347594618797302,374.0,374.0,0.7020664215087891,0.5216423869132996
ewxow02j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/99_last_only_0.4717.pth,0.6649831533432007,0.5695000290870667,1.0,0.649350643157959,308.0,308.0,0.739616870880127,0.4918327629566192,0.6282361149787903,0.5875599980354309,0.9990000128746032,0.6493507027626038,308.0,308.0,0.7453035712242126,0.4682266116142273
1iz3985h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/190_last_only_0.5133.pth,0.7003366947174072,0.6102778315544128,1.0,0.7092198729515076,282.0,282.0,0.7731658816337585,0.5414764285087585,0.6955471038818359,0.6081209182739258,1.0,0.709219753742218,282.0,282.0,0.772446870803833,0.5372731685638428
wmklpuqi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/153_last_only_0.4966.pth,0.7255892157554626,0.5170833468437195,1.0,0.5813953280448914,344.0,344.0,0.6994929313659668,0.5075445175170898,0.7304107546806335,0.567305326461792,1.0,0.5813955664634705,344.0,344.0,0.7162336707115173,0.5231447815895081
kt0nwzgm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/103_last_only_0.4847.pth,0.7508417367935181,0.5400757193565369,1.0,0.5208333134651184,384.0,384.0,0.6869696974754333,0.5158055424690247,0.7321366667747498,0.5538742542266846,0.9886363744735718,0.5208335518836975,384.0,384.0,0.6877813339233398,0.5035499334335327
opw4mb5z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/134_last_only_0.4872.pth,0.7138047218322754,0.5023437142372131,0.9996874928474426,0.5970149040222168,335.0,335.0,0.6996819972991943,0.4994363188743591,0.7053849101066589,0.5358718037605286,0.9956250190734864,0.5970152616500854,335.0,335.0,0.7095040678977966,0.5004734396934509
iojddkai,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/36_last_only_0.4948.pth,0.7407407164573669,0.5604166388511658,0.9975000023841858,0.5464481711387634,366.0,366.0,0.7014549970626831,0.51959627866745,0.7449085116386414,0.5585877895355225,0.9940000176429749,0.5464478731155396,366.0,366.0,0.6996785998344421,0.5211965441703796
38ctixrx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/188_last_only_0.4761.pth,0.7104377150535583,0.537857174873352,0.99785715341568,0.5633803009986877,355.0,355.0,0.6996982097625732,0.4970920085906982,0.7086641192436218,0.5301463603973389,0.9950000047683716,0.5633807182312012,355.0,355.0,0.696175754070282,0.4933547675609588
s0b8pezu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/232_last_only_0.5196.pth,0.7542087435722351,0.6117593050003052,0.9944444298744202,0.6079027652740479,329.0,329.0,0.7380355596542358,0.5566328763961792,0.7443907260894775,0.580692708492279,0.995555579662323,0.6079025864601135,329.0,329.0,0.7280503511428833,0.5419539213180542
wf6ior35,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/210_last_only_0.4355.pth,0.7407407164573669,0.4564999938011169,0.9950000047683716,0.4106776416301727,487.0,487.0,0.6207258701324463,0.4597969353199005,0.7324818968772888,0.4782153069972992,0.987500011920929,0.4106774628162384,487.0,487.0,0.6254643201828003,0.4581412971019745
wxplginx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/199_last_only_0.4182.pth,0.5252525210380554,0.5196110606193542,0.9950000047683716,1.6260162591934204,123.0,123.0,0.8382037281990051,0.4402686357498169,0.5321021676063538,0.5351405143737793,0.9986666440963744,1.6260154247283936,123.0,123.0,0.8446024060249329,0.4494147598743438
98sbdgi3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/147_last_only_0.4534.pth,0.7643097639083862,0.5538888573646545,0.968999981880188,0.4000000059604645,500.0,500.0,0.6409629583358765,0.4898942410945892,0.731964111328125,0.5657631754875183,0.9483333230018616,0.3999997973442077,500.0,500.0,0.6380321383476257,0.4670166373252868
4f60zwyy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/30_last_only_0.4580.pth,0.7087541818618774,0.5400000214576721,0.9950000047683716,0.5154638886451721,388.0,388.0,0.6834880113601685,0.4844249784946441,0.701760470867157,0.5378944873809814,0.993749976158142,0.5154643058776855,388.0,388.0,0.682369589805603,0.4788599908351898
ub6mwgym,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/292_last_only_0.4307.pth,0.7373737096786499,0.4328846037387848,0.9853846430778505,0.4310344755649566,464.0,464.0,0.6164345741271973,0.4545426368713379,0.7369692921638489,0.4432473480701446,0.9523077011108398,0.4310342669486999,464.0,464.0,0.608863115310669,0.4487134218215942
i9gn6pkj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/95_last_only_0.5334.pth,0.752525269985199,0.5845000147819519,0.9950000047683716,0.6825938820838928,293.0,293.0,0.7540313601493835,0.5674276351928711,0.7525025606155396,0.5714131593704224,1.0,0.6825941801071167,293.0,293.0,0.7513357996940613,0.5653821229934692
fz0p93pi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/125_last_only_0.5110.pth,0.755892276763916,0.5830303430557251,0.9995454549789428,0.5665722489356995,353.0,353.0,0.7163826823234558,0.541508138179779,0.7519848346710205,0.5653010010719299,0.9986363649368286,0.5665722489356995,353.0,353.0,0.7101699113845825,0.5340369939804077
s3aufwfa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/161_last_only_0.4847.pth,0.755892276763916,0.5878471732139587,0.9162499904632568,0.5479452013969421,365.0,365.0,0.6840142011642456,0.517041027545929,0.7445633411407471,0.589723527431488,0.9045833349227904,0.5479450821876526,365.0,365.0,0.6807507276535034,0.5068620443344116
mdhgwyz6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/155_last_only_0.4589.pth,0.7087541818618774,0.5167187452316284,0.9950000047683716,0.5333333611488342,375.0,375.0,0.6816840171813965,0.4831463992595672,0.7057300806045532,0.5296157002449036,1.0,0.5333331823348999,375.0,375.0,0.687649667263031,0.4852950572967529
urgybl3w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/193_last_only_0.5030.pth,0.6616161465644836,0.6247917413711548,0.9950000047683716,0.7604562640190125,263.0,263.0,0.7934160232543945,0.524936854839325,0.618053138256073,0.6348342895507812,1.0,0.7604561448097229,263.0,263.0,0.7984301447868347,0.4934722483158111
uedl70rh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/168_last_only_0.4744.pth,0.7340067625045776,0.4498485028743744,0.9922727346420288,0.5747126936912537,348.0,348.0,0.6722779273986816,0.4934565424919128,0.7512944340705872,0.5005745887756348,0.9900000095367432,0.5747126340866089,348.0,348.0,0.688429057598114,0.5172129273414612
b0n29jek,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/173_last_only_0.1644.pth,0.2053872048854828,0.5858333706855774,0.9950000047683716,1.3513513803482056,148.0,148.0,0.8602778315544128,0.1766900569200515,0.170693814754486,0.6170409917831421,0.9399999976158142,1.3513513803482056,148.0,148.0,0.8523469567298889,0.1454903483390808
cf78m009,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/171_last_only_0.5104.pth,0.7239057421684265,0.5723958015441895,0.9950000047683716,0.647249162197113,309.0,309.0,0.7382149696350098,0.534398078918457,0.7264411449432373,0.5827462077140808,1.0,0.6472488641738892,309.0,309.0,0.7433316707611084,0.5399867296218872
1vn2j87p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/87_last_only_0.4483.pth,0.6936026811599731,0.5534999370574951,1.0,0.5376344323158264,372.0,372.0,0.6970447897911072,0.4834721386432647,0.6957197189331055,0.555648684501648,0.9950000047683716,0.5376342535018921,372.0,372.0,0.6960943937301636,0.4842866063117981
lq4kvwnn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/110_last_only_0.4331.pth,0.7609427571296692,0.4687499701976776,0.972000002861023,0.4366812407970428,458.0,458.0,0.6258103847503662,0.4762058854103088,0.7557818293571472,0.4921711683273315,0.9144999980926514,0.4366813004016876,458.0,458.0,0.6144508123397827,0.464390754699707
3fmri031,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/260_last_only_0.4360.pth,0.7457912564277649,0.4718888700008392,0.9869999885559082,0.4089979827404022,489.0,489.0,0.622628927230835,0.4643512070178985,0.7399033308029175,0.4930601119995117,0.959999978542328,0.4089979827404022,489.0,489.0,0.6206860542297363,0.4592476785182953
tmyb6d9f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/100_last_only_0.5012.pth,0.7491582632064819,0.5610185265541077,0.9927777647972108,0.5665722489356995,353.0,353.0,0.706789493560791,0.5294972062110901,0.7583707571029663,0.5500927567481995,0.9944444298744202,0.5665722489356995,353.0,353.0,0.7037031650543213,0.5336679220199585
tq4pvdvg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/41_last_only_0.4579.pth,0.7340067625045776,0.5212500095367432,0.8824999928474426,0.6514658331871033,307.0,307.0,0.6850719451904297,0.50284743309021,0.7243700623512268,0.5486589074134827,0.3687500059604645,0.6514660120010376,307.0,307.0,0.5229583382606506,0.3788153529167175
yvplho8z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/222_last_only_0.4640.pth,0.7154881954193115,0.5687499642372131,0.9993749856948853,0.5347593426704407,374.0,374.0,0.7009614706039429,0.5015296339988708,0.703658938407898,0.5497791767120361,0.9900000095367432,0.5347594618797302,374.0,374.0,0.691512942314148,0.486589252948761
7zyv6rrr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/207_last_only_0.4284.pth,0.7255892157554626,0.519230842590332,1.0,0.3294892609119415,607.0,607.0,0.6162400245666504,0.4471371173858642,0.7141870856285095,0.5667030215263367,0.986923098564148,0.3294893503189087,607.0,607.0,0.6277052164077759,0.4482989609241485
ghnkavlr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/260_last_only_0.4028.pth,0.6380471587181091,0.5638332962989807,0.9990000128746032,0.4273504316806793,468.0,468.0,0.6633946299552917,0.4232770502567291,0.6313427686691284,0.5857391953468323,0.9919999837875366,0.4273505508899688,468.0,468.0,0.6683632731437683,0.4219663143157959
8r4nt3jk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/168_last_only_0.4571.pth,0.7676767706871033,0.4907292127609253,0.9568750262260436,0.5263157486915588,380.0,380.0,0.6579734086990356,0.5051109194755554,0.7666551470756531,0.5128419995307922,0.8887500166893005,0.5263157486915588,380.0,380.0,0.6426359415054321,0.492680162191391
x2xz9h34,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/229_last_only_0.3625.pth,0.5151515007019043,0.5791666507720947,0.9950000047683716,0.7968127727508545,251.0,251.0,0.7903264760971069,0.4071378707885742,0.4974111020565033,0.595227062702179,0.9737499952316284,0.796812891960144,251.0,251.0,0.7885966300964355,0.3922567069530487
vspvl10v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/157_last_only_0.4118.pth,0.6969696879386902,0.4897222518920898,0.9991666674613952,0.3663003742694855,546.0,546.0,0.6183964610099792,0.431003600358963,0.7060752511024475,0.5208739042282104,0.98458331823349,0.3663005232810974,546.0,546.0,0.6239192485809326,0.4405339360237121
a3ajr0wj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/144_last_only_0.4417.pth,0.680134654045105,0.5407575964927673,1.0,0.508905827999115,393.0,393.0,0.6832212209701538,0.4646824300289154,0.6841560006141663,0.545139491558075,0.9931818246841432,0.5089055299758911,393.0,393.0,0.6824089884757996,0.466874212026596
gzc161k4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/267_last_only_0.3758.pth,0.6414141654968262,0.5660417079925537,0.956250011920929,0.466200441122055,429.0,429.0,0.6628307700157166,0.4251490533351898,0.6453227400779724,0.5783302187919617,0.7099999785423279,0.4662002921104431,429.0,429.0,0.5848435163497925,0.3774128258228302
4ffssmzr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/146_last_only_0.5046.pth,0.7306397557258606,0.5390740633010864,1.0,0.625,320.0,320.0,0.7213580012321472,0.5270528197288513,0.7257508039474487,0.5493952631950378,0.9950000047683716,0.625,320.0,320.0,0.7231318354606628,0.5248135328292847
z0mfdw4r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/123_last_only_0.5201.pth,0.6700336933135986,0.606666624546051,0.9950000047683716,0.8368200659751892,239.0,239.0,0.8128288984298706,0.5446227192878723,0.6712116003036499,0.61827152967453,1.0,0.8368197083473206,239.0,239.0,0.8183637857437134,0.5492952466011047
ivihl3mj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/111_last_only_0.5103.pth,0.7037037014961243,0.5796666145324707,0.9950000047683716,0.6872852444648743,291.0,291.0,0.7539839744567871,0.5305812954902649,0.6881256699562073,0.6150023341178894,0.9950000047683716,0.6872851848602295,291.0,291.0,0.7657625079154968,0.5269408226013184
n7rvjpgu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/33_last_only_0.4880.pth,0.6936026811599731,0.5862500667572021,1.0,0.643086850643158,311.0,311.0,0.743112325668335,0.5154247283935547,0.6819123029708862,0.5723733305931091,0.9900000095367432,0.6430867910385132,311.0,311.0,0.7351533770561218,0.5013101100921631
jnszilm6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/294_last_only_0.4110.pth,0.7356902360916138,0.5665476322174072,0.9464285969734192,0.3795066177845001,527.0,527.0,0.6308276057243347,0.4640937149524688,0.7148774862289429,0.583829939365387,0.7642857432365417,0.3795068860054016,527.0,527.0,0.5758742094039917,0.4116795063018799
7yv96mzx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/33_last_only_0.4137.pth,0.7491582632064819,0.4875000119209289,0.9896666407585144,0.3294892609119415,607.0,607.0,0.6022186279296875,0.4511570632457733,0.7485329508781433,0.5115947723388672,0.9553333520889282,0.3294893503189087,607.0,607.0,0.598805844783783,0.4482259154319763
wwvb3dg4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/165_last_only_0.4928.pth,0.7239057421684265,0.5581481456756592,0.9994444251060486,0.5917159914970398,338.0,338.0,0.7164362668991089,0.5186323523521423,0.7088367342948914,0.565930187702179,0.9911110997200012,0.5917162895202637,338.0,338.0,0.7162525057792664,0.5077061057090759
l70miwa2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/131_last_only_0.5194.pth,0.683501660823822,0.5824999809265137,1.0,0.8333333134651184,240.0,240.0,0.8052777647972107,0.550408661365509,0.6812219619750977,0.6112532019615173,1.0,0.8333330750465393,240.0,240.0,0.8148621320724487,0.5551019906997681
vjx3bmi8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/99_last_only_0.4934.pth,0.7104377150535583,0.5534259080886841,0.9961110949516296,0.638977587223053,313.0,313.0,0.7295049428939819,0.518267810344696,0.7171211838722229,0.5446061491966248,0.9950000047683716,0.6389774084091187,313.0,313.0,0.7261945605278015,0.520769476890564
gzdsjhst,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/96_last_only_0.4882.pth,0.7390572428703308,0.5342361330986023,0.9991666674613952,0.579710066318512,345.0,345.0,0.7043709754943848,0.5205704569816589,0.7371418476104736,0.5454431176185608,0.9962499737739564,0.5797101259231567,345.0,345.0,0.7071344256401062,0.5212583541870117
hb018epw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/91_last_only_0.5302.pth,0.7390572428703308,0.5587499737739563,0.9925000071525574,0.680272102355957,294.0,294.0,0.7438406944274902,0.5497408509254456,0.7257508039474487,0.5799687504768372,0.9993749856948853,0.680271565914154,294.0,294.0,0.7532051801681519,0.5466392636299133
jen2cgvk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/197_last_only_0.4260.pth,0.6750841736793518,0.4329167008399963,0.9946428537368774,0.5347593426704407,374.0,374.0,0.6541063189506531,0.4415768384933471,0.6687952876091003,0.4701283574104309,0.9842857122421264,0.5347594618797302,374.0,374.0,0.6630578637123108,0.4434499740600586
i95oxcaw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/161_last_only_0.5147.pth,0.7239057421684265,0.5714583396911621,1.0,0.6622516512870789,302.0,302.0,0.7445700168609619,0.5389984846115112,0.7069382071495056,0.5680931210517883,0.993125021457672,0.6622517704963684,302.0,302.0,0.7411566972732544,0.5239520072937012
h6jfjqu2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/49_last_only_0.5093.pth,0.7508417367935181,0.5223333835601807,0.9994999766349792,0.6289308071136475,318.0,318.0,0.7169214487075806,0.5382945537567139,0.742319643497467,0.5560905337333679,0.9980000257492064,0.6289308071136475,318.0,318.0,0.7276738882064819,0.5401666164398193
cvgrbq16,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/69_last_only_0.5154.pth,0.7592592835426331,0.5712037682533264,0.993333339691162,0.6042296290397644,331.0,331.0,0.7229222655296326,0.5488854646682739,0.7395581603050232,0.5832259654998779,0.9927777647972108,0.6042293906211853,331.0,331.0,0.7267444133758545,0.537469744682312
hyh7vwl7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/127_last_only_0.4832.pth,0.7171717286109924,0.5703333616256714,0.9955000281333924,0.6060605645179749,330.0,330.0,0.7239646911621094,0.5192070007324219,0.71177077293396,0.5473911762237549,0.9860000014305116,0.6060603857040405,330.0,330.0,0.7131505012512207,0.5075997114181519
3bwjbrih,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/37_last_only_0.4626.pth,0.5690235495567322,0.6358333826065063,0.9900000095367432,1.0362693071365356,193.0,193.0,0.8752778172492981,0.4980536997318268,0.5434932708740234,0.6536162495613098,0.9950000047683716,1.0362699031829834,193.0,193.0,0.8828721046447754,0.479835033416748
uc8skz3j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/193_last_only_0.5043.pth,0.7272727489471436,0.5488194227218628,0.9950000047683716,0.638977587223053,313.0,313.0,0.727599024772644,0.5291629433631897,0.7122885584831238,0.5530296564102173,0.9929166436195374,0.6389774084091187,313.0,313.0,0.7283079028129578,0.518765389919281
nun03uc3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/184_last_only_0.4982.pth,0.7255892157554626,0.5549999475479126,1.0,0.6097560524940491,328.0,328.0,0.7215853929519653,0.5235745906829834,0.7152226567268372,0.5633682012557983,0.9950000047683716,0.609756350517273,328.0,328.0,0.7227082252502441,0.5168973207473755
cguzxcv6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/58_last_only_0.4927.pth,0.7138047218322754,0.5647727847099304,0.9986363649368286,0.6269592642784119,319.0,319.0,0.7301228046417236,0.521165132522583,0.7088367342948914,0.5778310894966125,0.989545464515686,0.6269592046737671,319.0,319.0,0.7314453125,0.5184752941131592
81nkg17y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/263_last_only_0.5293.pth,0.7508417367935181,0.5836110711097717,0.9991666674613952,0.6734007000923157,297.0,297.0,0.7520594596862793,0.5646776556968689,0.7404211163520813,0.6081805229187012,0.9991666674613952,0.6734008193016052,297.0,297.0,0.7602493762969971,0.5629047155380249
rwaq8k9g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/81_last_only_0.4935.pth,0.7289562225341797,0.5048611164093018,0.9925000071525574,0.5899705290794373,339.0,339.0,0.6957772970199585,0.5071911811828613,0.7226440906524658,0.536739706993103,1.0,0.5899701118469238,339.0,339.0,0.7089033126831055,0.5122848153114319
olfbor4b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/198_last_only_0.5014.pth,0.7087541818618774,0.5607143044471741,1.0,0.6451612114906311,310.0,310.0,0.7352918386459351,0.5211411714553833,0.7236796617507935,0.5537170767784119,0.9950000047683716,0.6451610326766968,310.0,310.0,0.731292724609375,0.5292216539382935
me68u24c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/160_last_only_0.4660.pth,0.6649831533432007,0.57895827293396,1.0,0.6825938820838928,293.0,293.0,0.7538506984710693,0.5012980103492737,0.6204694509506226,0.5899100303649902,1.0,0.6825941801071167,293.0,293.0,0.757501482963562,0.47000652551651
8w2rwlrm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/40_last_only_0.5122.pth,0.7340067625045776,0.507777750492096,0.9950000047683716,0.647249162197113,309.0,309.0,0.7166756391525269,0.5260447859764099,0.7178115248680115,0.5435968637466431,0.9950000047683716,0.6472488641738892,309.0,309.0,0.7286152839660645,0.5230084657669067
bwfafe9v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/232_last_only_0.4919.pth,0.7154881954193115,0.5730207562446594,0.9950000047683716,0.6230530142784119,321.0,321.0,0.7303580045700073,0.5225625038146973,0.7248877882957458,0.549332320690155,0.991249978542328,0.6230529546737671,321.0,321.0,0.7212117910385132,0.5227976441383362
22c77hp0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/287_last_only_0.4758.pth,0.7222222089767456,0.4962778389453888,0.9869999885559082,0.5780346989631653,346.0,346.0,0.6871042251586914,0.4962419271469116,0.7145322561264038,0.5182588696479797,0.9916666746139526,0.5780348777770996,346.0,346.0,0.6959867477416992,0.4973049759864807
tfwufp8j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/263_last_only_0.4735.pth,0.6750841736793518,0.5397619009017944,1.0,0.643086850643158,311.0,311.0,0.7276162505149841,0.4912022054195404,0.6845012307167053,0.5700777173042297,0.991428554058075,0.6430867910385132,311.0,311.0,0.7348644137382507,0.5030155777931213
gnv09wnm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/109_last_only_0.4914.pth,0.7390572428703308,0.5445833206176758,0.9955000281333924,0.5235602259635925,382.0,382.0,0.6878812313079834,0.5083836317062378,0.7233344912528992,0.5444559454917908,1.0,0.5235599875450134,382.0,382.0,0.6893386840820312,0.4986224472522735
mt5qet2i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/247_last_only_0.4261.pth,0.5622895359992981,0.6244444847106934,0.9916666746139526,0.8163265585899353,245.0,245.0,0.8108126521110535,0.4559114575386047,0.5514324903488159,0.6478700041770935,0.9858333468437196,0.8163262009620667,245.0,245.0,0.8166765570640564,0.4503419995307922
51de0bph,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/226_last_only_0.4883.pth,0.7609427571296692,0.5763541460037231,0.944374978542328,0.5263157486915588,380.0,380.0,0.682348370552063,0.5192280411720276,0.7552640438079834,0.6071274280548096,0.9387500286102296,0.5263157486915588,380.0,380.0,0.6907310485839844,0.5216843485832214
85jv5vi4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/167_last_only_0.5165.pth,0.7643097639083862,0.5526851415634155,1.0,0.598802387714386,334.0,334.0,0.717162549495697,0.5481343269348145,0.7521573901176453,0.5805196166038513,0.9994444251060486,0.598802387714386,334.0,334.0,0.7262555360794067,0.5462584495544434
l7ujj8r8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/150_project_0.5003.pth,0.7154881954193115,0.5280128121376038,0.9950000047683716,0.6269592642784119,319.0,319.0,0.7166573405265808,0.5127598643302917,0.7235070466995239,0.5400672554969788,0.9861538410186768,0.6269592046737671,319.0,319.0,0.7177268266677856,0.5192804336547852
hhcejzni,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/107_last_only_0.4427.pth,0.7390572428703308,0.4950595498085022,0.999642848968506,0.4347825944423675,460.0,460.0,0.6431616544723511,0.4753332734107971,0.7335174083709717,0.4965758323669433,0.9578571319580078,0.434782475233078,460.0,460.0,0.6297385096549988,0.4619241654872894
ee3w9nsf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/96_last_only_0.4615.pth,0.7457912564277649,0.524305522441864,0.9983333349227904,0.5076141953468323,394.0,394.0,0.6767510175704956,0.5047149658203125,0.7321366667747498,0.5150579214096069,0.9679166674613952,0.5076141953468323,394.0,394.0,0.663529634475708,0.4857943654060364
73fbzpkx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/79_last_only_0.4515.pth,0.7222222089767456,0.5059722065925598,0.997083306312561,0.4464285671710968,448.0,448.0,0.6498280763626099,0.4693202674388885,0.7181566953659058,0.5081565380096436,0.9920833110809326,0.4464284181594848,448.0,448.0,0.648889422416687,0.4660042822360992
7vtoez4t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/278_project_0.4225.pth,0.7070707082748413,0.5087820291519165,0.993461549282074,0.4175365269184112,479.0,479.0,0.6399266719818115,0.4524734020233154,0.7014152407646179,0.4971474409103393,0.9953846335411072,0.4175363779067993,479.0,479.0,0.6366895437240601,0.4465837478637695
joiq5e4d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/73_last_only_0.5210.pth,0.7272727489471436,0.5228571891784668,0.9950000047683716,0.680272102355957,294.0,294.0,0.7327097654342651,0.5328798294067383,0.7183293104171753,0.5826916098594666,0.99571430683136,0.680271565914154,294.0,294.0,0.7528924942016602,0.5408247709274292
gr23rx3e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/244_last_only_0.4569.pth,0.6902356743812561,0.5751667022705078,0.9959999918937684,0.5449591279029846,367.0,367.0,0.7053753137588501,0.4868752062320709,0.6933034062385559,0.551418125629425,0.9810000061988832,0.544959545135498,367.0,367.0,0.692459225654602,0.4800843298435211
9x1zqnrr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/43_last_only_0.4822.pth,0.6851851940155029,0.5789814591407776,0.998888909816742,0.649350643157959,308.0,308.0,0.7424070239067078,0.5086863040924072,0.7034863829612732,0.5798792839050293,0.9900000095367432,0.6493507027626038,308.0,308.0,0.7397433519363403,0.5203993916511536
s1v94o7p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/228_last_only_0.4995.pth,0.7289562225341797,0.5221666693687439,1.0,0.647249162197113,309.0,309.0,0.723138689994812,0.5271364450454712,0.7228167057037354,0.5455893278121948,0.9965000152587892,0.6472488641738892,309.0,309.0,0.7297794222831726,0.5274967551231384
syqfzl1t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/70_last_only_0.5068.pth,0.6868686676025391,0.5634722113609314,0.9941666722297668,0.7067137360572815,283.0,283.0,0.7547842264175415,0.5184376239776611,0.6765619516372681,0.5896041989326477,0.9950000047683716,0.7067142128944397,283.0,283.0,0.7637728452682495,0.5167396664619446
4k06jg30,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/139_last_only_0.5060.pth,0.7222222089767456,0.5307692289352417,0.9996153712272644,0.6535947918891907,306.0,306.0,0.7279931902885437,0.5257728695869446,0.7128063440322876,0.5301984548568726,1.0,0.6535949110984802,306.0,306.0,0.7279311418533325,0.518873929977417
g25zg6in,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/228_last_only_0.5250.pth,0.7407407164573669,0.5545370578765869,1.0,0.6734007000923157,297.0,297.0,0.7426459193229675,0.5501080751419067,0.7418018579483032,0.5657954216003418,1.0,0.6734008193016052,297.0,297.0,0.7463988065719604,0.5536800026893616
sbsp1c01,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/86_project_0.5289.pth,0.7390572428703308,0.5897618532180786,0.9950000047683716,0.680272102355957,294.0,294.0,0.7550113201141357,0.5579965710639954,0.7247152328491211,0.5884613990783691,0.9900000095367432,0.680271565914154,294.0,294.0,0.7529110312461853,0.545646071434021
i6t461oj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/200_last_only_0.5240.pth,0.7390572428703308,0.5265151858329773,1.0,0.649350643157959,308.0,308.0,0.7252886295318604,0.5360298156738281,0.7229893207550049,0.5474444031715393,0.9990909099578856,0.6493507027626038,308.0,308.0,0.7319620847702026,0.5292007923126221
5c4zd4zr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/130_last_only_0.5160.pth,0.7676767706871033,0.6123148202896118,0.8883333206176758,0.5934718251228333,337.0,337.0,0.6980400085449219,0.5358691215515137,0.7430099844932556,0.6378620266914368,0.8855555653572083,0.5934716463088989,337.0,337.0,0.7056297659873962,0.5242899656295776
x5jxfyfz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/243_last_only_0.5148.pth,0.7676767706871033,0.5828332901000977,0.9990000128746032,0.5813953280448914,344.0,344.0,0.721076250076294,0.5535534620285034,0.7530203461647034,0.5944610834121704,0.9984999895095824,0.5813955664634705,344.0,344.0,0.7247855067253113,0.545778214931488
jybq6zkl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/66_last_only_0.5326.pth,0.7542087435722351,0.5587499737739563,0.9950000047683716,0.6578946709632874,304.0,304.0,0.7372149229049683,0.5560139417648315,0.7414566874504089,0.6152178049087524,0.9950000047683716,0.657894492149353,304.0,304.0,0.7560374140739441,0.5605689883232117
t5ch42w0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/h7qe2n3l/95_last_only_0.4927.pth,0.7508417367935181,0.5994047522544861,0.9514285922050476,0.5128205418586731,390.0,390.0,0.6878846883773804,0.5164925456047058,0.7305833697319031,0.6167759299278259,0.933571457862854,0.5128207802772522,390.0,390.0,0.6877226829528809,0.5024387836456299


==> data/eval/run_report_latest-evaluated-hc6d3t1s_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
26xdv68t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/hc6d3t1s/233_last_only_0.6869.pth,0.6868686676025391,0.4123610854148865,0.9354166388511658,0.1240694746375083,1612.0,1612.0,0.4906157255172729,0.3369885683059692,0.6625819802284241,0.4282221496105194,0.7429166436195374,0.1240695565938949,1612.0,1612.0,0.4317361116409302,0.2860605716705322


==> data/eval/run_report_latest-evaluated-iu6j3x5w_2024-05-17_20_06_32.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
es6o1veb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/61_last_only_84.1751.pth,0.8417508602142334,0.45821434259414673,0.9850000143051147,0.7874016165733337,254.0,254.0,0.7435387372970581,0.625874400138855,0.8355194926261902,0.4716906249523163,0.9700000286102295,0.7874018549919128,254.0,254.0,0.7430309057235718,0.6208168268203735
f6xxlwjz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/155_last_only_87.8788.pth,0.875420868396759,0.4990277588367462,0.9854166507720947,0.5571030974388123,359.0,359.0,0.6805158853530884,0.5957378149032593,0.8595098257064819,0.49892863631248474,0.9866666793823242,0.5571026802062988,359.0,359.0,0.6808993220329285,0.5852396488189697
ih3di1hf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/40_last_only_86.3636.pth,0.8653198480606079,0.4402603805065155,0.9818750023841858,0.3616636097431183,553.0,553.0,0.5945996642112732,0.5145189166069031,0.8548498153686523,0.4525844156742096,0.9662500023841858,0.3616637587547302,553.0,553.0,0.5934994220733643,0.507352888584137
rdzk13i6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/106_last_only_87.3737.pth,0.8737373948097229,0.5729166269302368,0.9900000095367432,0.6191950440406799,323.0,323.0,0.7273706197738647,0.6355308890342712,0.8460476398468018,0.5558593273162842,0.9800000190734863,0.6191953420639038,323.0,323.0,0.7183515429496765,0.6077596545219421
jdjcq8td,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/99_last_only_87.8788.pth,0.8771044015884399,0.47448715567588806,0.9857692122459412,0.5830903649330139,343.0,343.0,0.6811155676841736,0.5974094867706299,0.8588194847106934,0.4928726553916931,0.993461549282074,0.5830903053283691,343.0,343.0,0.6898082494735718,0.592420756816864
a76gnf6p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/187_last_only_87.5421.pth,0.875420868396759,0.44219696521759033,0.975454568862915,0.4385964870452881,456.0,456.0,0.6187493801116943,0.5416660904884338,0.8602002263069153,0.448106050491333,0.9700000286102295,0.4385966658592224,456.0,456.0,0.6189009547233582,0.5323787331581116
4yd3obqb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/307_last_only_86.0269.pth,0.8602693676948547,0.4244791865348816,0.9918749928474426,0.2247190922498703,890.0,890.0,0.5470244288444519,0.470588356256485,0.8446668982505798,0.4475010633468628,0.9793750047683716,0.2247190624475479,890.0,890.0,0.5505317449569702,0.4650159478187561
th4a5sxc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/83_last_only_87.5421.pth,0.875420868396759,0.45428571105003357,0.9857142567634583,0.3125,640.0,640.0,0.5841667056083679,0.5113916993141174,0.8586468696594238,0.45141348242759705,0.9721428751945496,0.3125,640.0,640.0,0.578685462474823,0.4968864619731903
yegcz5jl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/102_last_only_86.5320.pth,0.8653198480606079,0.4117777645587921,0.9763333201408386,0.3169572055339813,631.0,631.0,0.5683561563491821,0.4918098747730255,0.86037278175354,0.4259805381298065,0.9653333425521851,0.3169572949409485,631.0,631.0,0.5694237351417542,0.48991668224334717
c1io9yx2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/285_project_86.8687.pth,0.868686854839325,0.40052083134651184,0.9756249785423279,0.5181346535682678,386.0,386.0,0.6314268112182617,0.5485121607780457,0.8570935726165771,0.4598417282104492,0.9743750095367432,0.5181349515914917,386.0,386.0,0.650783896446228,0.5577827095985413
o4l1j1jc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/119_last_only_87.8788.pth,0.8787878751754761,0.3988461196422577,0.9788461327552795,0.46620044112205505,429.0,429.0,0.614630937576294,0.5401301980018616,0.8595098257064819,0.448337584733963,0.9534615278244019,0.4662002921104431,429.0,429.0,0.6226664781570435,0.5351879596710205
cqwx7lgi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/44_last_only_87.7104.pth,0.8771044015884399,0.4965972304344177,0.9850000143051147,0.5571030974388123,359.0,359.0,0.6795668005943298,0.596051037311554,0.8572661280632019,0.49670201539993286,0.987500011920929,0.5571026802062988,359.0,359.0,0.6804348826408386,0.5833137631416321
wlyf531u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/18_last_only_85.6902.pth,0.8569023609161377,0.43183332681655884,0.9853333234786987,0.38314175605773926,522.0,522.0,0.6001028418540955,0.5142295360565186,0.8429409861564636,0.44779643416404724,0.9513333439826965,0.3831418454647064,522.0,522.0,0.5940905809402466,0.5007833242416382
lk6zy4k5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/83_last_only_83.5017.pth,0.8350168466567993,0.5174999833106995,0.9800000190734863,0.7490636706352234,267.0,267.0,0.7488545775413513,0.6253061890602112,0.8079047203063965,0.5296026468276978,1.0,0.749064028263092,267.0,267.0,0.7595555782318115,0.613648533821106
zd7tdx5n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/118_last_only_88.3838.pth,0.8838383555412292,0.47219693660736084,0.9804545640945435,0.45146727561950684,443.0,443.0,0.6347062587738037,0.5609777569770813,0.8572661280632019,0.49206942319869995,0.982272744178772,0.45146748423576355,443.0,443.0,0.6419365406036377,0.5503104329109192
wdk7mdzv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/84_last_only_86.0269.pth,0.8602693676948547,0.4493589997291565,0.9776923060417175,0.4098360538482666,488.0,488.0,0.6122958064079285,0.5267392992973328,0.8545046448707581,0.47180965542793274,0.9684615135192871,0.4098358750343323,488.0,488.0,0.6167023777961731,0.5269750356674194
2g9xn38u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/153_last_only_88.2155.pth,0.8821548819541931,0.45184525847435,0.9850000143051147,0.4651162922382355,430.0,430.0,0.6339871883392334,0.5592749118804932,0.8622713088989258,0.4794924557209015,0.9892857074737549,0.4651164710521698,430.0,430.0,0.644631564617157,0.5558472871780396
vqx8a0aa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/28_last_only_85.1852.pth,0.8518518805503845,0.38775643706321716,0.9773076772689819,0.2298850566148758,870.0,870.0,0.5316497683525085,0.4528868496417999,0.8443217277526855,0.4047977030277252,0.9619230628013611,0.22988508641719818,870.0,870.0,0.5322019457817078,0.44934967160224915
7a0oetqm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/80_last_only_86.5320.pth,0.8653198480606079,0.42935898900032043,0.9138461351394653,0.4149377644062042,482.0,482.0,0.5860476493835449,0.5071186423301697,0.8638246655464172,0.4261341392993927,0.7696154117584229,0.41493794322013855,482.0,482.0,0.5368958711624146,0.4637838900089264
6uur5si8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/214_last_only_86.0269.pth,0.8602693676948547,0.49967947602272034,0.9800000190734863,0.6779661178588867,295.0,295.0,0.7192152738571167,0.6187188625335693,0.8507076501846313,0.5042539834976196,0.9950000047683716,0.6779666543006897,295.0,295.0,0.7257403135299683,0.6173928380012512
ruz01g7y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/108_last_only_86.5320.pth,0.8636363744735718,0.3982500433921814,0.9854999780654907,0.598802387714386,334.0,334.0,0.6608508229255676,0.5707347989082336,0.8570935726165771,0.4202631115913391,0.9559999704360962,0.598802387714386,334.0,334.0,0.658355176448822,0.5642719864845276
bz455ee2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/226_last_only_83.8384.pth,0.8383838534355164,0.351166695356369,0.9745000004768372,0.283687949180603,705.0,705.0,0.5364515781402588,0.4497523307800293,0.8194684386253357,0.37920206785202026,0.9235000014305115,0.2836878299713135,705.0,705.0,0.5287966728210449,0.4333321750164032
bawfxme2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/28_last_only_86.3636.pth,0.8636363744735718,0.4139583706855774,0.8737499713897705,0.5509641766548157,363.0,363.0,0.6128908395767212,0.5293148159980774,0.841905415058136,0.4225807189941406,0.5912500023841858,0.5509642958641052,363.0,363.0,0.5215983390808105,0.43913647532463074
636rq5xx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/245_last_only_86.7003.pth,0.8670033812522888,0.44265154004096985,0.9881818294525146,0.6349206566810608,315.0,315.0,0.6885846853256226,0.5970052480697632,0.8484639525413513,0.43180787563323975,0.9513636231422424,0.6349207162857056,315.0,315.0,0.6726974248886108,0.5707595348358154
aif6v63v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/286_last_only_83.6700.pth,0.8367003202438354,0.4762963056564331,0.9900000095367432,0.7168459296226501,279.0,279.0,0.7277140617370605,0.6088786125183105,0.8210217356681824,0.4693170487880707,0.9850000143051147,0.7168461084365845,279.0,279.0,0.7237210273742676,0.5941907167434692
sji2m0h9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/77_last_only_86.5320.pth,0.8653198480606079,0.49492424726486206,0.9804545640945435,0.6097560524940491,328.0,328.0,0.695044994354248,0.6014362573623657,0.8562305569648743,0.5038121342658997,0.989545464515686,0.609756350517273,328.0,328.0,0.7010380625724792,0.6002501845359802
vv7dwswv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/13_last_only_80.8081.pth,0.808080792427063,0.49666666984558105,0.9750000238418579,0.638977587223053,313.0,313.0,0.7035481333732605,0.5685237050056458,0.7851225137710571,0.5286662578582764,0.9850000143051147,0.6389774084091187,313.0,313.0,0.7175478935241699,0.5633630156517029
63zbveo1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/91_last_only_88.0471.pth,0.880471408367157,0.4412962794303894,0.9800000190734863,0.7299270033836365,274.0,274.0,0.7170743942260742,0.6313635110855103,0.8482913374900818,0.47081467509269714,0.9750000238418579,0.7299270033836365,274.0,274.0,0.7252472639083862,0.6152209639549255
tqresn2u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/241_project_86.8687.pth,0.868686854839325,0.37488096952438354,0.9878571629524231,0.34364262223243713,582.0,582.0,0.5687936544418335,0.4941035807132721,0.8555402159690857,0.437076210975647,0.9442856907844543,0.34364259243011475,582.0,582.0,0.5750014781951904,0.49193689227104187
6gbn49zy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/18_last_only_87.3737.pth,0.8737373948097229,0.5262500047683716,0.9825000166893005,0.44843050837516785,446.0,446.0,0.6523935198783875,0.5700206160545349,0.8543320894241333,0.5149346590042114,0.9825000166893005,0.4484305679798126,446.0,446.0,0.6486217379570007,0.5541383624076843
2e4gbfg8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/272_last_only_86.7003.pth,0.8670033812522888,0.4781547784805298,0.9750000238418579,0.5277044773101807,379.0,379.0,0.6602864265441895,0.5724705457687378,0.8479461669921875,0.49685612320899963,0.9678571224212646,0.5277042984962463,379.0,379.0,0.6641392111778259,0.5631542801856995
2ozt8czx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/307_last_only_88.2155.pth,0.8821548819541931,0.48645833134651184,0.9887499809265137,0.6644518375396729,301.0,301.0,0.7132200598716736,0.6291705369949341,0.844149112701416,0.4985150992870331,0.9649999737739563,0.6644516587257385,301.0,301.0,0.7093222141265869,0.598773717880249
dgwjonmy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/312_last_only_84.8485.pth,0.8484848737716675,0.4793750047683716,0.9800000190734863,0.5319148898124695,376.0,376.0,0.6637632846832275,0.5631930828094482,0.8424232006072998,0.4878259301185608,0.9225000143051147,0.5319151878356934,376.0,376.0,0.6474137306213379,0.5453963279724121
cyny1vy0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/43_last_only_86.8687.pth,0.868686854839325,0.42712119221687317,0.975454568862915,0.4385964870452881,456.0,456.0,0.6137241125106812,0.5331340432167053,0.8570935726165771,0.4419073164463043,0.9631817936897278,0.4385966658592224,456.0,456.0,0.6145619750022888,0.5267370939254761
znc7a1t8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/155_last_only_86.1953.pth,0.8619528412818909,0.4986458718776703,0.9837499856948853,0.6134969592094421,326.0,326.0,0.6986309885978699,0.6021869778633118,0.8450120687484741,0.5023490190505981,0.9950000047683716,0.6134969592094421,326.0,326.0,0.7036153674125671,0.5945634841918945
9jm6qg5o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/57_last_only_87.2054.pth,0.872053861618042,0.5604166388511658,0.9833333492279053,0.6872852444648743,291.0,291.0,0.7436784505844116,0.6485276818275452,0.8615809679031372,0.5711706876754761,0.9925000071525574,0.6872851848602295,291.0,291.0,0.7503186464309692,0.6464602947235107
jyas1206,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/57_last_only_86.7003.pth,0.8670033812522888,0.4839743375778198,0.9800000190734863,0.5555555820465088,360.0,360.0,0.673176646232605,0.5836464166641235,0.8503624200820923,0.5051220059394836,0.9680769443511963,0.5555554032325745,360.0,360.0,0.6762514114379883,0.5750587582588196
89mgoqxq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/119_last_only_87.3737.pth,0.8737373948097229,0.4327778220176697,0.972083330154419,0.6644518375396729,301.0,301.0,0.6897710561752319,0.6026787757873535,0.8488091230392456,0.446010947227478,0.9662500023841858,0.6644516587257385,301.0,301.0,0.6922375559806824,0.5875775814056396
sus0kr8y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/286_last_only_85.5219.pth,0.8552188277244568,0.40077388286590576,0.9860714077949524,0.3731343448162079,536.0,536.0,0.5866599082946777,0.5017225742340088,0.8515706062316895,0.40738624334335327,0.9457142949104309,0.3731344938278198,536.0,536.0,0.5754116773605347,0.49000367522239685
jgiuz0jf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/121_last_only_87.8788.pth,0.8771044015884399,0.47425001859664917,0.9950000047683716,0.5952381491661072,336.0,336.0,0.6881627440452576,0.6035905480384827,0.8595098257064819,0.4966222941875458,0.9865000247955322,0.5952378511428833,336.0,336.0,0.692786693572998,0.5954569578170776
qhkroi59,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/212_last_only_87.5421.pth,0.875420868396759,0.3709523677825928,0.979285717010498,0.29806259274482727,671.0,671.0,0.5494335889816284,0.4809856414794922,0.8562305569648743,0.39114493131637573,0.9428571462631226,0.2980625629425049,671.0,671.0,0.5440215468406677,0.46580788493156433
ifkdrdol,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/48_last_only_87.0370.pth,0.8703703880310059,0.4820237457752228,0.979285717010498,0.4444444477558136,450.0,450.0,0.6352512836456299,0.5529038906097412,0.8600276112556458,0.47963905334472656,0.9842857122421265,0.4444446265697479,450.0,450.0,0.6361231803894043,0.5470834970474243
3we49nby,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/169_last_only_85.6902.pth,0.8569023609161377,0.40844446420669556,0.9710000157356262,0.23474179208278656,852.0,852.0,0.5380620956420898,0.46106669306755066,0.8610631823539734,0.42823851108551025,0.9366666674613953,0.23474189639091492,852.0,852.0,0.5332157015800476,0.4591324031352997
n6infkb3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/60_last_only_88.5522.pth,0.8855218887329102,0.5169791579246521,0.9850000143051147,0.5586591362953186,358.0,358.0,0.6868795156478882,0.6082468628883362,0.8564031720161438,0.5251860618591309,0.9950000047683716,0.558659017086029,358.0,358.0,0.6929483413696289,0.5934431552886963
pv4dssx1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/157_last_only_87.7104.pth,0.8771044015884399,0.33355554938316345,0.968999981880188,0.3120124638080597,641.0,641.0,0.5381893515586853,0.47204825282096863,0.8524335622787476,0.3885013163089752,0.9096666574478149,0.3120124936103821,641.0,641.0,0.5367268323898315,0.45752397179603577
13g4c0m6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/93_last_only_87.2054.pth,0.872053861618042,0.4426388442516327,0.9950000047683716,0.522193193435669,383.0,383.0,0.6532773971557617,0.5696930885314941,0.8593372702598572,0.460237592458725,0.971666693687439,0.522193431854248,383.0,383.0,0.6513659358024597,0.5597430467605591
z8nasn87,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/33_last_only_87.5421.pth,0.875420868396759,0.4951110780239105,0.9810000061988831,0.6622516512870789,302.0,302.0,0.7127875685691833,0.6239891052246094,0.8507076501846313,0.5101779103279114,0.9943333268165588,0.6622517704963684,302.0,302.0,0.7222543954849243,0.6144273281097412
4mnvzmx9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/257_last_only_86.3636.pth,0.8636363744735718,0.4516667127609253,0.9783333539962769,0.3039513826370239,658.0,658.0,0.5779838562011719,0.49916788935661316,0.8595098257064819,0.4189313054084778,0.9613333344459534,0.30395129323005676,658.0,658.0,0.5614053606987,0.48253342509269714
8bb84dw8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/321_last_only_87.3737.pth,0.8737373948097229,0.5250000357627869,0.9850000143051147,0.6060605645179749,330.0,330.0,0.7053536176681519,0.6162938475608826,0.8372454047203064,0.5135424137115479,0.9925000071525574,0.6060603857040405,330.0,330.0,0.7040342688560486,0.5894494652748108
58u4ofmg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/105_last_only_86.7003.pth,0.8670033812522888,0.4129166305065155,0.9816666841506958,0.5730658173561096,349.0,349.0,0.6558830738067627,0.568652868270874,0.850017249584198,0.4304698705673218,0.9624999761581421,0.573066234588623,349.0,349.0,0.6553453803062439,0.557054877281189
3li9hbiy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/51_project_86.7003.pth,0.8670033812522888,0.5601190328598022,0.9900000095367432,0.6153846383094788,325.0,325.0,0.7218345999717712,0.6258330345153809,0.8562305569648743,0.5556777119636536,0.9942857027053833,0.6153846979141235,325.0,325.0,0.7217826843261719,0.6180123686790466
5392sbbn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/119_last_only_86.8687.pth,0.868686854839325,0.4684848189353943,0.9900000095367432,0.6309147477149963,317.0,317.0,0.6964665651321411,0.6050113439559937,0.8543320894241333,0.49868035316467285,0.989545464515686,0.6309149265289307,317.0,317.0,0.7063802480697632,0.6034833192825317
s44qmevj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/252_last_only_86.8687.pth,0.868686854839325,0.5086110234260559,0.9850000143051147,0.647249162197113,309.0,309.0,0.7136200666427612,0.6199123859405518,0.8453572392463684,0.5399476885795593,0.9908333420753479,0.6472488641738892,309.0,309.0,0.7260099649429321,0.6137377619743347
du1lpp05,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/75_last_only_87.3737.pth,0.8737373948097229,0.5590277910232544,0.9850000143051147,0.6060605645179749,330.0,330.0,0.7166961431503296,0.6262041926383972,0.8624439239501953,0.5631773471832275,0.9900000095367432,0.6060603857040405,330.0,330.0,0.7197459936141968,0.620740532875061
sp5c69jz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/128_last_only_87.0370.pth,0.8703703880310059,0.40493592619895935,0.9803845882415771,0.49382713437080383,405.0,405.0,0.62638258934021,0.545184850692749,0.85812908411026,0.44738802313804626,0.954230785369873,0.4938274025917053,405.0,405.0,0.6318154335021973,0.5421792268753052
ez1g1j7d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/203_last_only_87.5421.pth,0.875420868396759,0.39869049191474915,0.9882143139839172,0.49627789855003357,403.0,403.0,0.6277276277542114,0.5495258569717407,0.8579565286636353,0.4484841525554657,1.0,0.49627822637557983,403.0,403.0,0.6482541561126709,0.5561738610267639
m5ueseym,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/223_last_only_88.2155.pth,0.8821548819541931,0.4451041519641876,0.984375,0.6644518375396729,301.0,301.0,0.6979770064353943,0.6157238483428955,0.8570935726165771,0.4814802408218384,0.9950000047683716,0.6644516587257385,301.0,301.0,0.7136440277099609,0.6116597056388855
5eoz0jyk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/101_last_only_87.5421.pth,0.875420868396759,0.4026923179626465,0.9853846430778503,0.4784688949584961,418.0,418.0,0.6221820116043091,0.5446711182594299,0.86037278175354,0.44700613617897034,0.9738461375236511,0.47846925258636475,418.0,418.0,0.6331071853637695,0.5447081923484802
684mce66,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/41_project_86.1953.pth,0.8619528412818909,0.36598485708236694,0.9350000023841858,0.5319148898124695,376.0,376.0,0.6109666228294373,0.5266244411468506,0.8543320894241333,0.37748590111732483,0.8422726988792419,0.5319151878356934,376.0,376.0,0.5838912725448608,0.49883705377578735
vkvi7pzh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/228_last_only_88.0471.pth,0.880471408367157,0.424935907125473,0.9888461828231812,0.460829496383667,434.0,434.0,0.6248705387115479,0.5501806139945984,0.8652054071426392,0.4540020227432251,0.9773076772689819,0.46082931756973267,434.0,434.0,0.6307129859924316,0.5456962585449219
ri8vrdc0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/234_last_only_85.0168.pth,0.8518518805503845,0.4380556344985962,0.9853333234786987,0.7352941036224365,272.0,272.0,0.7195610404014587,0.6129594445228577,0.8400068879127502,0.45990103483200073,0.984333336353302,0.7352942824363708,272.0,272.0,0.7265095710754395,0.6102730631828308
pbuxxyog,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/141_last_only_87.7104.pth,0.8771044015884399,0.5157142877578735,0.9850000143051147,0.5847952961921692,342.0,342.0,0.6951699256896973,0.6097366213798523,0.8591646552085876,0.5284258723258972,0.9942857027053833,0.5847951769828796,342.0,342.0,0.7025022506713867,0.6035650968551636
sf4xf7ug,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/274_last_only_87.5421.pth,0.875420868396759,0.5897619724273682,0.9850000143051147,0.7352941036224365,272.0,272.0,0.7700187563896179,0.6740905046463013,0.8567483425140381,0.5864238142967224,0.9900000095367432,0.7352942824363708,272.0,272.0,0.7705726623535156,0.6601868271827698
diap37t4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/73_last_only_87.0370.pth,0.8703703880310059,0.41769230365753174,0.9896153807640076,0.5714285969734192,350.0,350.0,0.659578800201416,0.574077844619751,0.8515706062316895,0.44875872135162354,0.9742307662963867,0.5714284181594849,350.0,350.0,0.6648060083389282,0.5661292672157288
ncijt2g9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/24_project_87.7104.pth,0.8771044015884399,0.4684896171092987,0.9900000095367432,0.49627789855003357,403.0,403.0,0.6515891551971436,0.5715117454528809,0.852260947227478,0.5032223463058472,0.9840624928474426,0.49627822637557983,403.0,403.0,0.6611877083778381,0.5635044574737549
o54du93c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/120_last_only_87.3737.pth,0.8737373948097229,0.42633333802223206,0.9850000143051147,0.6211180090904236,322.0,322.0,0.6774837970733643,0.5919429063796997,0.8546772599220276,0.4801573157310486,0.9800000190734863,0.6211180090904236,322.0,322.0,0.693758487701416,0.5929396152496338
w2t8z4xs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/54_last_only_86.8687.pth,0.868686854839325,0.5191666483879089,0.9850000143051147,0.6410256028175354,312.0,312.0,0.7150640487670898,0.6211667656898499,0.8519157767295837,0.5536754727363586,0.979285717010498,0.6410256028175354,312.0,312.0,0.7246623039245605,0.617351233959198
ch1cg1il,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/179_last_only_84.5118.pth,0.8434343338012695,0.5664393901824951,0.9795454740524292,0.7407407164573669,270.0,270.0,0.7622418403625488,0.6429009437561035,0.8425958156585693,0.5508396029472351,0.9795454740524292,0.7407405972480774,270.0,270.0,0.7570419311523438,0.6378803849220276
5wtd3n7h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/141_last_only_86.8687.pth,0.868686854839325,0.594333291053772,0.9750000238418579,0.7490636706352234,267.0,267.0,0.772799015045166,0.6713203191757202,0.8508802056312561,0.6055422425270081,0.9900000095367432,0.749064028263092,267.0,267.0,0.7815355062484741,0.6649931073188782
ft9n9m2s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/79_last_only_88.7205.pth,0.8872053623199463,0.4523485004901886,0.9827272891998291,0.5361929535865784,373.0,373.0,0.6570895910263062,0.5829734206199646,0.8564031720161438,0.47173771262168884,0.9745454788208008,0.5361933708190918,373.0,373.0,0.6608255505561829,0.565933108329773
tuy6fx1j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/124_last_only_85.3535.pth,0.8535353541374207,0.4238888919353485,0.9838888645172119,0.45146727561950684,443.0,443.0,0.6197483539581299,0.5289771556854248,0.8469105958938599,0.44626668095588684,0.971666693687439,0.45146748423576355,443.0,443.0,0.623133659362793,0.5277385115623474
q6w0aun4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/200_last_only_87.5421.pth,0.875420868396759,0.49319443106651306,0.9850000143051147,0.6191950440406799,323.0,323.0,0.6991298198699951,0.6120328307151794,0.8648601770401001,0.5028023719787598,0.9816666841506958,0.6191953420639038,323.0,323.0,0.7012214660644531,0.6064585447311401
kroykbwb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/241_project_87.8788.pth,0.8787878751754761,0.5051667094230652,0.9800000190734863,0.5479452013969421,365.0,365.0,0.6777040362358093,0.5955581068992615,0.8633068799972534,0.4880191683769226,0.984499990940094,0.5479450821876526,365.0,365.0,0.6734880805015564,0.5814269185066223
709yqjda,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/90_last_only_86.7003.pth,0.868686854839325,0.4155128300189972,0.9757692217826843,0.4694835841655731,426.0,426.0,0.6202552318572998,0.5388075709342957,0.8579565286636353,0.4451412260532379,0.9896153807640076,0.46948379278182983,426.0,426.0,0.634746789932251,0.5445851683616638
badllrvz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/112_last_only_88.2155.pth,0.8838383555412292,0.41564106941223145,0.9757692217826843,0.54347825050354,368.0,368.0,0.6449629068374634,0.5700429677963257,0.8598549962043762,0.4567791223526001,0.9553846120834351,0.5434780716896057,368.0,368.0,0.6518806219100952,0.5605227947235107
e2rrolun,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/33_last_only_87.7104.pth,0.8771044015884399,0.44022220373153687,0.9893333315849304,0.45766589045524597,437.0,437.0,0.6290737986564636,0.5517634153366089,0.8536416888237,0.4433714747428894,0.9723333120346069,0.45766597986221313,437.0,437.0,0.6244569420814514,0.5330624580383301
0urpqnpv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/141_last_only_85.6902.pth,0.8552188277244568,0.5090476274490356,0.9807142615318298,0.5063291192054749,395.0,395.0,0.6653637290000916,0.5690315961837769,0.8555402159690857,0.49413394927978516,0.9842857122421265,0.5063289999961853,395.0,395.0,0.6615829467773438,0.5660108327865601
xktkb7t5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/59_last_only_85.5219.pth,0.8552188277244568,0.4855952262878418,0.9857142567634583,0.598802387714386,334.0,334.0,0.6900372505187988,0.5901328325271606,0.8583016991615295,0.5127845406532288,0.9850000143051147,0.598802387714386,334.0,334.0,0.6988623142242432,0.5998347401618958
pklgpkot,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/139_last_only_88.3838.pth,0.8838383555412292,0.39032047986984253,0.9673076868057251,0.25,800.0,800.0,0.5358760356903076,0.47362780570983887,0.8645150065422058,0.4175369441509247,0.9180769324302673,0.25,800.0,800.0,0.5285379886627197,0.4569290280342102
nfjwe9za,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/105_last_only_87.8788.pth,0.8787878751754761,0.4528472423553467,0.9704166650772095,0.39603960514068604,505.0,505.0,0.6064345240592957,0.5329273343086243,0.8665861487388611,0.44052577018737793,0.9479166865348816,0.39603978395462036,505.0,505.0,0.59482741355896,0.5154691934585571
03d5zouv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/133_last_only_88.3838.pth,0.8838383555412292,0.4149242341518402,0.9854545593261719,0.6711409687995911,298.0,298.0,0.690506637096405,0.6102962493896484,0.8507076501846313,0.4701574146747589,0.9818181991577148,0.6711411476135254,298.0,298.0,0.7077056169509888,0.6020506024360657
f3ugm74v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/159_last_only_87.8788.pth,0.8787878751754761,0.46291670203208923,0.9850000143051147,0.4494381844997406,445.0,445.0,0.6324516534805298,0.5557908415794373,0.85812908411026,0.46709272265434265,1.0,0.4494381248950958,445.0,445.0,0.6388436555862427,0.5482103228569031
57nrvgop,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/228_last_only_87.5421.pth,0.875420868396759,0.4906943738460541,0.9837499856948853,0.5730658173561096,349.0,349.0,0.6825034022331238,0.5974777340888977,0.8517431616783142,0.49366387724876404,0.9900000095367432,0.573066234588623,349.0,349.0,0.6855767965316772,0.5839353203773499
u4bxmilz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/253_last_only_87.2054.pth,0.872053861618042,0.48500001430511475,0.9850000143051147,0.6514658331871033,307.0,307.0,0.7071552276611328,0.616677463054657,0.8474283814430237,0.5062713027000427,0.9866666793823242,0.6514660120010376,307.0,307.0,0.7148013114929199,0.6057429313659668
ytglsvtf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/151_last_only_87.2054.pth,0.872053861618042,0.4381944239139557,0.9795833230018616,0.6756756901741028,296.0,296.0,0.6978178024291992,0.6085346937179565,0.8510528206825256,0.48225855827331543,0.9850000143051147,0.6756756901741028,296.0,296.0,0.7143114805221558,0.6079167723655701
43fdftt1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/122_last_only_87.7104.pth,0.8771044015884399,0.42135414481163025,0.9893749952316284,0.35211268067359924,568.0,568.0,0.5876139402389526,0.5153988003730774,0.85812908411026,0.4554702341556549,0.9646875262260437,0.3521125316619873,568.0,568.0,0.5907567739486694,0.5069455504417419
m853blqx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/193_last_only_88.0471.pth,0.880471408367157,0.4533333480358124,0.9662500023841858,0.5524861812591553,362.0,362.0,0.6573565006256104,0.5787836313247681,0.8527787327766418,0.4507519602775574,0.9079166650772095,0.5524863600730896,362.0,362.0,0.6370517015457153,0.5432641506195068
0oj1hnjn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/156_last_only_89.0572.pth,0.8905723690986633,0.46785715222358704,0.9850000143051147,0.6230530142784119,321.0,321.0,0.6919700503349304,0.6162493824958801,0.8565757870674133,0.4905388653278351,0.9950000047683716,0.6230529546737671,321.0,321.0,0.7028639316558838,0.6020562052726746
w6tde8pr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/118_last_only_88.0471.pth,0.880471408367157,0.4645833373069763,0.9737499952316284,0.40816327929496765,490.0,490.0,0.6154989004135132,0.5419291853904724,0.8672764897346497,0.47024667263031006,0.9474999904632568,0.4081631004810333,490.0,490.0,0.6086366176605225,0.5278562307357788
163wbz6y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/113_last_only_87.2054.pth,0.872053861618042,0.44827380776405334,0.9717857241630554,0.5347593426704407,374.0,374.0,0.6516063213348389,0.5682358145713806,0.8583016991615295,0.4765627682209015,0.9842857122421265,0.5347594618797302,374.0,374.0,0.6652026772499084,0.570944607257843
2c1bnik6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/222_last_only_88.3838.pth,0.8838383555412292,0.4062962830066681,0.9755555391311646,0.3802281320095062,526.0,526.0,0.5873600244522095,0.5191313028335571,0.8655505776405334,0.4419199824333191,0.949999988079071,0.38022807240486145,526.0,526.0,0.5907160639762878,0.5112946033477783
onzqf2x6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/298_last_only_88.0471.pth,0.880471408367157,0.3769047260284424,0.9617857336997986,0.3696857690811157,541.0,541.0,0.5694587230682373,0.501392126083374,0.8653779625892639,0.4121965169906616,0.9235714077949524,0.36968594789505005,541.0,541.0,0.5684846639633179,0.49195408821105957
lpfz2pl9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/292_last_only_87.2054.pth,0.872053861618042,0.42750003933906555,0.9891666769981384,0.371747225522995,538.0,538.0,0.5961380004882812,0.5198644399642944,0.8627890944480896,0.44999247789382935,0.9800000190734863,0.37174731492996216,538.0,538.0,0.6005799770355225,0.51817387342453
hpouda33,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/72_last_only_87.0370.pth,0.8703703880310059,0.4145238399505615,0.9750000238418579,0.5319148898124695,376.0,376.0,0.640479564666748,0.5574544668197632,0.8595098257064819,0.4645359218120575,0.9839285612106323,0.5319151878356934,376.0,376.0,0.6601265668869019,0.5673852562904358
5dk6wen7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/20_project_87.3737.pth,0.872053861618042,0.523560643196106,0.9950000047683716,0.5763688683509827,347.0,347.0,0.6983098983764648,0.6089638471603394,0.8600276112556458,0.51138836145401,0.9936363697052002,0.5763688087463379,347.0,347.0,0.6937978267669678,0.5966852903366089
94eg8h35,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/286_last_only_85.3535.pth,0.8535353541374207,0.4910416305065155,0.9950000047683716,0.6349206566810608,315.0,315.0,0.7069873809814453,0.6034387350082397,0.8469105958938599,0.5240926742553711,1.0,0.6349207162857056,315.0,315.0,0.7196711301803589,0.6094971299171448
6nwko9xm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/162_last_only_86.1953.pth,0.8619528412818909,0.575208306312561,0.9900000095367432,0.7352941036224365,272.0,272.0,0.7668341398239136,0.6609748601913452,0.8410424590110779,0.5713220834732056,0.9900000095367432,0.7352942824363708,272.0,272.0,0.7655388116836548,0.6438506245613098
yzfwgm03,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/91_last_only_87.8788.pth,0.8787878751754761,0.46243587136268616,0.9865384697914124,0.5830903649330139,343.0,343.0,0.6773549318313599,0.5952513217926025,0.85812908411026,0.4938238561153412,0.9961538314819336,0.5830903053283691,343.0,343.0,0.6910227537155151,0.5929867029190063
0yg23s5b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/120_last_only_87.0370.pth,0.8703703880310059,0.3943939208984375,0.9609090685844421,0.5524861812591553,362.0,362.0,0.6359297633171082,0.5534944534301758,0.8572661280632019,0.3983403444290161,0.864545464515686,0.5524863600730896,362.0,362.0,0.6051241159439087,0.51875239610672
iojjc5fl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/129_last_only_87.5421.pth,0.875420868396759,0.46119049191474915,0.9950000047683716,0.5665722489356995,353.0,353.0,0.674254298210144,0.5902562737464905,0.8645150065422058,0.4919261932373047,0.9850000143051147,0.5665722489356995,353.0,353.0,0.6811661720275879,0.5888783931732178
b62n9yz0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/197_last_only_85.6902.pth,0.8569023609161377,0.41614586114883423,0.8843749761581421,0.4773269593715668,419.0,419.0,0.5926159620285034,0.5078139901161194,0.8515706062316895,0.40587422251701355,0.6006249785423279,0.47732722759246826,419.0,419.0,0.4946088194847107,0.4211943447589874
fillyq2o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/191_last_only_88.0471.pth,0.880471408367157,0.43324074149131775,0.9900000095367432,0.4140786826610565,483.0,483.0,0.6124398112297058,0.5392357707023621,0.8686572313308716,0.46647030115127563,0.9800000190734863,0.41407838463783264,483.0,483.0,0.6201829314231873,0.5387263894081116
7jukmdo4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/41_last_only_86.1953.pth,0.8619528412818909,0.48108971118927,0.9850000143051147,0.5524861812591553,362.0,362.0,0.6728586554527283,0.5799724459648132,0.866240918636322,0.5163612365722656,0.9996153712272644,0.5524863600730896,362.0,362.0,0.6894876956939697,0.597262442111969
u3r4l56n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/98_last_only_87.2054.pth,0.872053861618042,0.41879627108573914,0.9744444489479065,0.5128205418586731,390.0,390.0,0.6353537440299988,0.5540626645088196,0.8488091230392456,0.4627903699874878,0.9611111283302307,0.5128207802772522,390.0,390.0,0.6455740928649902,0.5479691624641418
7pagi87i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/110_last_only_86.8687.pth,0.868686854839325,0.42595240473747253,0.9950000047683716,0.45146727561950684,443.0,443.0,0.6241399049758911,0.5421821475028992,0.8622713088989258,0.48297610878944397,0.9921428561210632,0.45146748423576355,443.0,443.0,0.642195463180542,0.5537467002868652
kgl2jzkc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/293_last_only_86.1953.pth,0.8619528412818909,0.6341667175292969,0.9950000047683716,0.8230452537536621,243.0,243.0,0.8174039721488953,0.7045636773109436,0.8222299218177795,0.6078872084617615,0.9950000047683716,0.823045015335083,243.0,243.0,0.80864417552948,0.6648914217948914
xisy54vs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/135_last_only_88.5522.pth,0.8855218887329102,0.49142852425575256,0.9785714149475098,0.5952381491661072,336.0,336.0,0.6884126663208008,0.6096044778823853,0.8660683631896973,0.5269280672073364,0.9950000047683716,0.5952378511428833,336.0,336.0,0.7057220339775085,0.6112035512924194
x10onry6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/79_last_only_87.2054.pth,0.872053861618042,0.3774999976158142,0.9790909290313721,0.21715526282787323,921.0,921.0,0.5245820879936218,0.4574638307094574,0.8548498153686523,0.4016021490097046,0.9654545187950134,0.2171553671360016,921.0,921.0,0.5280706882476807,0.4514211416244507
apbnz2ra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/71_last_only_88.2155.pth,0.8821548819541931,0.5223610997200012,0.9900000095367432,0.49504950642585754,404.0,404.0,0.6691368818283081,0.5902823805809021,0.8648601770401001,0.5501745343208313,1.0,0.4950498938560486,404.0,404.0,0.68174147605896,0.5896110534667969
k8w4i38i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/124_last_only_87.0370.pth,0.8703703880310059,0.4578571915626526,0.9903571605682373,0.5899705290794373,339.0,339.0,0.6793949604034424,0.5913252830505371,0.8512253761291504,0.47688475251197815,0.9778571724891663,0.5899701118469238,339.0,339.0,0.6815707087516785,0.5801702737808228
5fzvmeyg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/172_last_only_86.8687.pth,0.868686854839325,0.3956666886806488,0.9825000166893005,0.3921568691730499,510.0,510.0,0.5901078581809998,0.5126189589500427,0.8619261384010315,0.4250437617301941,0.9359999895095825,0.392156720161438,510.0,510.0,0.5844001770019531,0.5037097930908203
6ww06hts,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/98_last_only_87.5421.pth,0.875420868396759,0.5191666483879089,0.9900000095367432,0.6779661178588867,295.0,295.0,0.7290443181991577,0.6382206082344055,0.8526061177253723,0.5331724882125854,1.0,0.6779666543006897,295.0,295.0,0.7370464205741882,0.628410279750824
hfxs37x5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/70_last_only_87.7104.pth,0.8771044015884399,0.42685186862945557,0.9950000047683716,0.4140786826610565,483.0,483.0,0.6119768619537354,0.5367676019668579,0.8665861487388611,0.46238937973976135,0.9827777743339539,0.41407838463783264,483.0,483.0,0.6197485327720642,0.5370655059814453
gw8v29ia,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/55_project_88.0471.pth,0.880471408367157,0.4489583373069763,0.9779166579246521,0.40816327929496765,490.0,490.0,0.6116794347763062,0.5385662317276001,0.8696928024291992,0.4719069004058838,0.9537500143051147,0.4081631004810333,490.0,490.0,0.6112733483314514,0.5316200256347656
gkfr4bsa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/238_last_only_86.5320.pth,0.8653198480606079,0.46541666984558105,0.965624988079071,0.2304147481918335,868.0,868.0,0.5538188219070435,0.47923043370246887,0.8538143038749695,0.44827568531036377,0.9387500286102295,0.23041465878486633,868.0,868.0,0.5391467809677124,0.4603312313556671
lpsvkfiy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/231_last_only_85.8586.pth,0.8585858345031738,0.5265278220176697,0.9416666626930237,0.5952381491661072,336.0,336.0,0.6878108978271484,0.5905447006225586,0.8450120687484741,0.5267094373703003,0.9300000071525574,0.5952378511428833,336.0,336.0,0.6839824914932251,0.577973484992981
4hdlme1q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/124_last_only_88.2155.pth,0.8821548819541931,0.4047222435474396,0.9766666889190674,0.3802281320095062,526.0,526.0,0.587205708026886,0.5180063843727112,0.8652054071426392,0.43963009119033813,0.9561111330986023,0.38022807240486145,526.0,526.0,0.5919897556304932,0.5121927261352539
yht969sr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/225_last_only_88.0471.pth,0.880471408367157,0.4023958444595337,0.9818750023841858,0.43478259444236755,460.0,460.0,0.6063511371612549,0.5338748693466187,0.861753523349762,0.4453320801258087,0.9606249928474426,0.434782475233078,460.0,460.0,0.6135798692703247,0.5287545919418335
s9hmvjgx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/164_last_only_87.2054.pth,0.872053861618042,0.36944442987442017,0.9633333086967468,0.3076923191547394,650.0,650.0,0.5468233823776245,0.476859450340271,0.85812908411026,0.3702177405357361,0.8856666684150696,0.30769234895706177,650.0,650.0,0.5211922526359558,0.44725021719932556
q9pvok7j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/112_last_only_87.5421.pth,0.875420868396759,0.43618056178092957,0.9641666412353516,0.5524861812591553,362.0,362.0,0.6509444713592529,0.5698503851890564,0.8534691333770752,0.4490776062011719,0.9254166483879089,0.5524863600730896,362.0,362.0,0.6423269510269165,0.5482062101364136
oqv0uyjh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/252_last_only_88.2155.pth,0.8821548819541931,0.48233330249786377,0.9950000047683716,0.643086850643158,311.0,311.0,0.7068066596984863,0.6235129237174988,0.8579565286636353,0.5178675651550293,0.9850000143051147,0.6430867910385132,311.0,311.0,0.7153181433677673,0.6137118935585022
bvj1jj5i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/76_last_only_87.7104.pth,0.8771044015884399,0.392685204744339,0.9794444441795349,0.4016064703464508,498.0,498.0,0.5912454128265381,0.5185839533805847,0.8564031720161438,0.43952691555023193,0.9649999737739563,0.4016062319278717,498.0,498.0,0.6020443439483643,0.5155926942825317
g72yguod,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/30_project_85.3535.pth,0.8585858345031738,0.45750001072883606,0.9860000014305115,0.6269592642784119,319.0,319.0,0.6901531219482422,0.5925557017326355,0.8424232006072998,0.48089057207107544,0.9829999804496765,0.6269592046737671,319.0,319.0,0.6969499588012695,0.5871267914772034
qet6y6ma,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/57_project_88.2155.pth,0.880471408367157,0.44015154242515564,0.9900000095367432,0.5571030974388123,359.0,359.0,0.6624182462692261,0.5832403302192688,0.8572661280632019,0.4689343273639679,0.9854545593261719,0.5571026802062988,359.0,359.0,0.6704971790313721,0.5747945308685303
a7xem86n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/95_last_only_89.3939.pth,0.8905723690986633,0.44583332538604736,0.9837499856948853,0.4672897160053253,428.0,428.0,0.6322910189628601,0.5631009340286255,0.8660683631896973,0.4749421179294586,0.9887499809265137,0.4672895073890686,428.0,428.0,0.6436605453491211,0.5574540495872498
3qfgea9z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/33_last_only_87.7104.pth,0.8771044015884399,0.44022220373153687,0.9893333315849304,0.45766589045524597,437.0,437.0,0.6290737986564636,0.5517634153366089,0.8536416888237,0.4433714747428894,0.9723333120346069,0.45766597986221313,437.0,437.0,0.6244569420814514,0.5330624580383301
5r4lvcjh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/248_last_only_87.8788.pth,0.8787878751754761,0.3998611271381378,0.9775000214576721,0.39370080828666687,508.0,508.0,0.5903539657592773,0.518795907497406,0.8626164793968201,0.4272521436214447,0.9462500214576721,0.3937009274959564,508.0,508.0,0.5890676975250244,0.5081394910812378
spva6ttv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/109_last_only_84.8485.pth,0.8484848737716675,0.44574999809265137,0.9854999780654907,0.6042296290397644,331.0,331.0,0.6784932017326355,0.5756912231445312,0.8501898646354675,0.47720423340797424,0.9900000095367432,0.6042293906211853,331.0,331.0,0.6904778480529785,0.5870372653007507
i8wu9ynu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/134_last_only_89.5623.pth,0.8956229090690613,0.5095238089561462,0.9900000095367432,0.5208333134651184,384.0,384.0,0.6734523773193359,0.6031593680381775,0.863997220993042,0.512136697769165,0.9950000047683716,0.5208335518836975,384.0,384.0,0.675990104675293,0.5840535759925842
4n8bvnsn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/249_last_only_87.8788.pth,0.8787878751754761,0.48366665840148926,0.9950000047683716,0.643086850643158,311.0,311.0,0.707251250743866,0.6215237975120544,0.8576112985610962,0.519142210483551,0.9850000143051147,0.6430867910385132,311.0,311.0,0.7157430648803711,0.6138293147087097
27d3sk9z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/133_last_only_89.3939.pth,0.8939393758773804,0.4426666498184204,0.9900000095367432,0.5509641766548157,363.0,363.0,0.661210298538208,0.5910819172859192,0.8589920401573181,0.4631880521774292,0.9900000095367432,0.5509642958641052,363.0,363.0,0.6680507659912109,0.5738502740859985
3cbxudip,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/62_last_only_86.5320.pth,0.8653198480606079,0.4295833110809326,0.8987500071525574,0.483091801404953,414.0,414.0,0.6038084030151367,0.5224874019622803,0.8550224304199219,0.42824992537498474,0.6518750190734863,0.48309147357940674,414.0,414.0,0.5210721492767334,0.44552838802337646
hx8ot4vz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/133_last_only_87.2054.pth,0.872053861618042,0.49361109733581543,0.9750000238418579,0.7272727489471436,275.0,275.0,0.7319612503051758,0.6383096575737,0.863997220993042,0.5203810334205627,0.9800000190734863,0.7272723913192749,275.0,275.0,0.7425512075424194,0.6415621638298035
mxkw171z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/312_last_only_87.7104.pth,0.8771044015884399,0.4151666760444641,0.9850000143051147,0.29411765933036804,680.0,680.0,0.5647614598274231,0.4953547716140747,0.8584742546081543,0.4566497206687927,0.9670000076293945,0.29411768913269043,680.0,680.0,0.5725891590118408,0.49155303835868835
5jc9dg1i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/36_last_only_87.0370.pth,0.868686854839325,0.4101282060146332,0.9942307472229004,0.4761904776096344,420.0,420.0,0.6268498301506042,0.5445362329483032,0.8614083528518677,0.45294317603111267,0.9649999737739563,0.4761905372142792,420.0,420.0,0.6313779354095459,0.543874204158783
bk8t6h46,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/157_last_only_87.5421.pth,0.875420868396759,0.4062121510505676,0.9900000095367432,0.6006006598472595,333.0,333.0,0.665604293346405,0.5826838612556458,0.8572661280632019,0.4802825450897217,0.9900000095367432,0.6006008386611938,333.0,333.0,0.6902944445610046,0.5917660593986511
myunbqz8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/164_last_only_87.7104.pth,0.8771044015884399,0.36515626311302185,0.9721875190734863,0.3968254029750824,504.0,504.0,0.5780564546585083,0.5070158839225769,0.8600276112556458,0.4197118282318115,0.9262499809265137,0.3968256115913391,504.0,504.0,0.580929160118103,0.4996151030063629
80xgs87v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/90_last_only_88.0471.pth,0.880471408367157,0.477222204208374,0.9933333396911621,0.5555555820465088,360.0,360.0,0.6753703951835632,0.59464430809021,0.8596824407577515,0.49377384781837463,0.9743333458900452,0.5555554032325745,360.0,360.0,0.6745542287826538,0.5799024105072021
m4pnri01,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/202_last_only_88.3838.pth,0.8838383555412292,0.45104163885116577,0.9800000190734863,0.45045045018196106,444.0,444.0,0.6271640658378601,0.5543116331100464,0.8657231330871582,0.45707181096076965,0.9893749952316284,0.4504507780075073,444.0,444.0,0.6322991847991943,0.5473960041999817
66c2aw6c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/152_last_only_87.7104.pth,0.8771044015884399,0.4078788161277771,0.971818208694458,0.3110419809818268,643.0,643.0,0.5635796785354614,0.4943182170391083,0.8620986938476562,0.40887558460235596,0.9486363530158997,0.31104201078414917,643.0,643.0,0.5561846494674683,0.47948604822158813
ivuk6g3m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/58_last_only_86.3636.pth,0.8636363744735718,0.4134615361690521,0.9453846216201782,0.3802281320095062,526.0,526.0,0.5796914100646973,0.5006425976753235,0.8619261384010315,0.4404369294643402,0.8426923155784607,0.38022807240486145,526.0,526.0,0.5544524192810059,0.4778970181941986
npxfpyul,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/181_last_only_87.8788.pth,0.8787878751754761,0.5038541555404663,0.9900000095367432,0.5681818127632141,352.0,352.0,0.6873453855514526,0.6040307879447937,0.8615809679031372,0.5347699522972107,0.9900000095367432,0.5681819319725037,352.0,352.0,0.6976506114006042,0.6010825037956238
zcgq3egj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/117_last_only_88.0471.pth,0.880471408367157,0.4542500078678131,0.9800000190734863,0.5730658173561096,349.0,349.0,0.6691052913665771,0.5891280770301819,0.8622713088989258,0.48283183574676514,0.9835000038146973,0.573066234588623,349.0,349.0,0.6797994375228882,0.586171567440033
iua63ywu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/25_last_only_87.5421.pth,0.875420868396759,0.39394450187683105,0.996666669845581,0.4237288534641266,472.0,472.0,0.6047800183296204,0.5294370651245117,0.8538143038749695,0.4551222026348114,0.9620000123977661,0.42372891306877136,472.0,472.0,0.6136170625686646,0.5239150524139404
9mvzo9o7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/74_last_only_86.5320.pth,0.8653198480606079,0.4704166650772095,0.9757142663002014,0.3929273188114166,509.0,509.0,0.6130194067955017,0.5304578542709351,0.8557128310203552,0.4526144862174988,0.9546428322792053,0.3929271996021271,509.0,509.0,0.6000615358352661,0.5134803652763367
7evdzdkp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/181_last_only_87.5421.pth,0.875420868396759,0.5019444227218628,0.9833333492279053,0.4524886906147003,442.0,442.0,0.6459221839904785,0.5654537677764893,0.8479461669921875,0.5241768956184387,0.9850000143051147,0.452488511800766,442.0,442.0,0.653888463973999,0.554462194442749
zodgqash,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/97_last_only_86.3636.pth,0.8636363744735718,0.3815000057220459,0.9819999933242798,0.19782394170761108,1011.0,1011.0,0.5204412937164307,0.449472039937973,0.864342451095581,0.43291381001472473,0.9486666917800903,0.19782385230064392,1011.0,1011.0,0.5264681577682495,0.4550487697124481
lkx5iltv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/245_last_only_88.2155.pth,0.8821548819541931,0.43740740418434143,0.995555579662323,0.5420054793357849,369.0,369.0,0.658322811126709,0.5807426571846008,0.8589920401573181,0.49079063534736633,0.9794444441795349,0.5420054793357849,369.0,369.0,0.670746922492981,0.5761662721633911
f7fe0uyk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/257_last_only_87.2054.pth,0.872053861618042,0.4320833384990692,0.9866666793823242,0.34423407912254333,581.0,581.0,0.5876613855361938,0.51247239112854,0.8574387431144714,0.4427986145019531,0.9516666531562805,0.34423425793647766,581.0,581.0,0.579566478729248,0.49694275856018066
iqdraf53,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/160_last_only_87.3737.pth,0.8737373948097229,0.38494446873664856,0.9723333120346069,0.5813953280448914,344.0,344.0,0.6462243795394897,0.564630389213562,0.8481187224388123,0.45876944065093994,0.9543333053588867,0.5813955664634705,344.0,344.0,0.6648327708244324,0.5638571381568909
d0lkj117,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/312_last_only_75.5892.pth,0.7542087435722351,0.4091110825538635,0.984666645526886,0.6711409687995911,298.0,298.0,0.6883062720298767,0.5191265940666199,0.7419744729995728,0.4464653730392456,0.9793333411216736,0.6711411476135254,298.0,298.0,0.6989799737930298,0.5186253190040588
shjfcdiu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/163_last_only_88.8889.pth,0.8872053623199463,0.4454166889190674,0.981249988079071,0.36297640204429626,551.0,551.0,0.5965477228164673,0.5292603373527527,0.8539868593215942,0.457734614610672,0.9584375023841858,0.3629762530326843,551.0,551.0,0.5930494666099548,0.5064564347267151
s44oz9kc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/144_last_only_88.2155.pth,0.8821548819541931,0.4075757563114166,0.9750000238418579,0.42462846636772156,471.0,471.0,0.6024014353752136,0.531411349773407,0.8534691333770752,0.4327002763748169,0.9436363577842712,0.4246286153793335,471.0,471.0,0.6003217697143555,0.5123561024665833
id74zy04,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/126_last_only_87.7104.pth,0.8771044015884399,0.40339744091033936,0.9888461828231812,0.3454231321811676,579.0,579.0,0.5792222619056702,0.5080384016036987,0.8593372702598572,0.42353007197380066,0.9784615635871887,0.3454229533672333,579.0,579.0,0.5824715495109558,0.5005394816398621
34pgstce,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/164_last_only_88.3838.pth,0.8838383555412292,0.3598809242248535,0.9621428847312927,0.28901734948158264,692.0,692.0,0.5370137095451355,0.4746333062648773,0.8652054071426392,0.376852810382843,0.9328571557998657,0.2890174388885498,692.0,692.0,0.5329091548919678,0.46107587218284607
58li2gsm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/30_project_86.7003.pth,0.8670033812522888,0.46738094091415405,0.9950000047683716,0.5665722489356995,353.0,353.0,0.6763176918029785,0.5863697528839111,0.8612357378005981,0.49492332339286804,0.9850000143051147,0.5665722489356995,353.0,353.0,0.6821651458740234,0.5875049829483032
mj2p6w4u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/32_last_only_87.0370.pth,0.8703703880310059,0.3761458694934845,0.9721875190734863,0.3968254029750824,504.0,504.0,0.5817196369171143,0.5063115358352661,0.8567483425140381,0.41960257291793823,0.9278125166893005,0.3968256115913391,504.0,504.0,0.5814136266708374,0.4981251657009125
dhl2kcy9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/174_last_only_87.5421.pth,0.875420868396759,0.46839743852615356,0.9850000143051147,0.5420054793357849,369.0,369.0,0.6651343107223511,0.582272469997406,0.8593372702598572,0.49336135387420654,0.9896153807640076,0.5420054793357849,369.0,369.0,0.6749941110610962,0.580047607421875
007i619r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/117_last_only_87.8788.pth,0.8787878751754761,0.4009722173213959,0.9825000166893005,0.39370080828666687,508.0,508.0,0.5923910140991211,0.5205860137939453,0.8608905673027039,0.4280969798564911,0.9420833587646484,0.3937009274959564,508.0,508.0,0.587960422039032,0.5061695575714111
sr9yqiyi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/99_last_only_86.8687.pth,0.868686854839325,0.37522730231285095,0.9704545736312866,0.5730658173561096,349.0,349.0,0.6395825743675232,0.5555969476699829,0.8555402159690857,0.42582520842552185,0.9445454478263855,0.573066234588623,349.0,349.0,0.6478123068809509,0.5542294979095459
63j7vb9d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/54_last_only_86.3636.pth,0.8636363744735718,0.39577779173851013,0.9763333201408386,0.5813953280448914,344.0,344.0,0.6511688232421875,0.5623731017112732,0.8438039422035217,0.45987531542778015,0.9643333554267883,0.5813955664634705,344.0,344.0,0.6685347557067871,0.5641122460365295
ehibuxe9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/180_last_only_86.8687.pth,0.868686854839325,0.5296666026115417,0.9890000224113464,0.5952381491661072,336.0,336.0,0.7046349048614502,0.6121070981025696,0.8646876215934753,0.5368528962135315,0.984000027179718,0.5952378511428833,336.0,336.0,0.7053636312484741,0.6099191904067993
haoff4bd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/58_last_only_87.0370.pth,0.8703703880310059,0.4642360806465149,0.9800000190734863,0.4524886906147003,442.0,442.0,0.6322416067123413,0.5502843856811523,0.8539868593215942,0.4766608774662018,0.9641666412353516,0.452488511800766,442.0,442.0,0.631105363368988,0.5389556884765625
lvkms4ly,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/84_project_86.1953.pth,0.8602693676948547,0.4766666293144226,0.9881250262260437,0.6711409687995911,298.0,298.0,0.7119776010513306,0.6124925017356873,0.8498446941375732,0.47883591055870056,0.9856250286102295,0.6711411476135254,298.0,298.0,0.7118673324584961,0.6049766540527344
70ljz21t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/180_last_only_88.0471.pth,0.880471408367157,0.4376852214336395,0.8855555653572083,0.4454343020915985,449.0,449.0,0.5895583629608154,0.5190892815589905,0.8665861487388611,0.4307362735271454,0.7588889002799988,0.44543445110321045,449.0,449.0,0.5450198650360107,0.47230666875839233
54ohju4l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/38_last_only_87.5421.pth,0.875420868396759,0.4517592787742615,0.9844444394111633,0.2386634796857834,838.0,838.0,0.5582890510559082,0.48873788118362427,0.8534691333770752,0.4698634445667267,0.9800000190734863,0.23866361379623413,838.0,838.0,0.5628423690795898,0.48036858439445496
yb3idy9l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/28_project_85.3535.pth,0.8552188277244568,0.40871793031692505,0.9915384650230408,0.5714285969734192,350.0,350.0,0.6572283506393433,0.5620740652084351,0.8503624200820923,0.4473915100097656,0.9700000286102295,0.5714284181594849,350.0,350.0,0.6629400253295898,0.5637392997741699
1fq0aig5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/75_last_only_85.5219.pth,0.8552188277244568,0.4042777419090271,0.9693333506584167,0.23474179208278656,852.0,852.0,0.536117672920227,0.45849794149398804,0.8574387431144714,0.42425835132598877,0.9419999718666077,0.23474189639091492,852.0,852.0,0.5336667895317078,0.4575865864753723
cljqi3j0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/22_last_only_86.3636.pth,0.8636363744735718,0.41975003480911255,0.9860000014305115,0.2621231973171234,763.0,763.0,0.5559577345848083,0.48014533519744873,0.8583016991615295,0.452371746301651,0.9620000123977661,0.26212313771247864,763.0,763.0,0.5588316321372986,0.47964614629745483
pzqharux,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/127_last_only_86.0269.pth,0.8602693676948547,0.49722224473953247,0.8799999952316284,0.7874016165733337,254.0,254.0,0.7215412855148315,0.620719850063324,0.8305143117904663,0.4847615659236908,0.6366666555404663,0.7874018549919128,254.0,254.0,0.6362767219543457,0.5284368991851807
2xwki2cg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/77_last_only_83.1650.pth,0.8316498398780823,0.5683333873748779,0.4724999964237213,0.8130081295967102,246.0,246.0,0.6179471611976624,0.5139156579971313,0.8110113739967346,0.5463331341743469,0.0949999988079071,0.8130077123641968,246.0,246.0,0.48478031158447266,0.393162339925766
xl66jvxn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/20_project_87.7104.pth,0.8771044015884399,0.49385422468185425,0.9900000095367432,0.5154638886451721,388.0,388.0,0.666439414024353,0.5845369696617126,0.85588538646698,0.5213457345962524,1.0,0.5154643058776855,388.0,388.0,0.6789366602897644,0.5810919404029846
f08t1aoc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/25_last_only_87.5421.pth,0.875420868396759,0.39394450187683105,0.996666669845581,0.4237288534641266,472.0,472.0,0.6047800183296204,0.5294370651245117,0.8538143038749695,0.4551222026348114,0.9620000123977661,0.42372891306877136,472.0,472.0,0.6136170625686646,0.5239150524139404
ggylbzx5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/24_last_only_86.7003.pth,0.8670033812522888,0.4028787910938263,0.9722727537155151,0.3110419809818268,643.0,643.0,0.562064528465271,0.48731184005737305,0.8526061177253723,0.4122437536716461,0.953181803226471,0.31104201078414917,643.0,643.0,0.5588225722312927,0.47645553946495056
lw47hahq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/iu6j3x5w/24_project_85.6902.pth,0.8569023609161377,0.47232142090797424,0.9807142615318298,0.3929273188114166,509.0,509.0,0.6153210401535034,0.5272700786590576,0.850017249584198,0.45483681559562683,0.9574999809265137,0.3929271996021271,509.0,509.0,0.6017546653747559,0.5115018486976624


==> data/eval/run_report_latest-evaluated-ksdpctcy_2024-05-17_12_53_33.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
265iykt6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/203_last_only_0.7677.pth,0.7676767706871033,0.5112121105194092,0.9731818437576294,0.42918452620506287,466.0,466.0,0.6378595232963562,0.48966994881629944,0.7673455476760864,0.5042533278465271,0.9440909028053284,0.4291844069957733,466.0,466.0,0.6258429288864136,0.48023778200149536
mkdbrr5h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/46_last_only_0.7761.pth,0.7760942578315735,0.5395512580871582,0.9873076677322388,0.3430531322956085,583.0,583.0,0.623304009437561,0.4837426543235779,0.7618225812911987,0.5442176461219788,0.9553846120834351,0.3430531919002533,583.0,583.0,0.6142184734344482,0.467925488948822
0uxhq29w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/171_last_only_0.7727.pth,0.7727272510528564,0.5246666073799133,0.9833333492279053,0.298953652381897,669.0,669.0,0.6023179292678833,0.4654274880886078,0.7561269998550415,0.5232085585594177,0.9586666822433472,0.2989538013935089,669.0,669.0,0.5936096906661987,0.448844313621521
vxw1mfv4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/222_last_only_0.7795.pth,0.7794612646102905,0.5282576084136963,0.9695454835891724,0.3968254029750824,504.0,504.0,0.6315428614616394,0.49226319789886475,0.7713151574134827,0.533092737197876,0.878636360168457,0.3968256115913391,504.0,504.0,0.6028515696525574,0.4649885594844818
4mzl1p3j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/119_last_only_0.7407.pth,0.7407407164573669,0.460357129573822,0.9757142663002014,0.36496350169181824,548.0,548.0,0.6003450155258179,0.4447000026702881,0.743700385093689,0.4942064881324768,0.9503571391105652,0.36496350169181824,548.0,548.0,0.6031757593154907,0.4485820531845093
bf9c0125,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/246_last_only_0.7576.pth,0.7575757503509521,0.48510417342185974,0.9821875095367432,0.31397172808647156,637.0,637.0,0.5937544703483582,0.44981399178504944,0.7519848346710205,0.506166934967041,0.9543750286102295,0.31397169828414917,637.0,637.0,0.5915045738220215,0.444802463054657
pbeg5jd2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/74_last_only_0.7710.pth,0.7693602442741394,0.48696428537368774,0.9814285635948181,0.33898305892944336,590.0,590.0,0.602458655834198,0.463507741689682,0.7552640438079834,0.503699541091919,0.9403571486473083,0.33898332715034485,590.0,590.0,0.5943467020988464,0.4488886892795563
uvq1z0he,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/100_last_only_0.7576.pth,0.7575757503509521,0.5055128335952759,0.9811538457870483,0.38167938590049744,524.0,524.0,0.6227820515632629,0.47180458903312683,0.7564722299575806,0.509859025478363,0.9538461565971375,0.381679505109787,524.0,524.0,0.615128219127655,0.4653274118900299
ckr42tyc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/139_last_only_0.7626.pth,0.7643097639083862,0.4819791913032532,0.9859374761581421,0.3159557580947876,633.0,633.0,0.5946241617202759,0.4544770419597626,0.7618225812911987,0.4964161813259125,0.9518749713897705,0.31595590710639954,633.0,633.0,0.5880823731422424,0.44801443815231323
n3k412b2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/181_last_only_0.7795.pth,0.7794612646102905,0.5176852345466614,0.972777783870697,0.4672897160053253,428.0,428.0,0.6525842547416687,0.5086641311645508,0.7683810591697693,0.5244442820549011,0.9144444465637207,0.4672895073890686,428.0,428.0,0.6353927850723267,0.4882237911224365
x7dulvlf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/65_last_only_0.7727.pth,0.7727272510528564,0.4763636291027069,0.9877272844314575,0.4048583209514618,494.0,494.0,0.6229830980300903,0.48139601945877075,0.768035888671875,0.5165694952011108,0.9263636469841003,0.40485817193984985,494.0,494.0,0.615930438041687,0.4730566740036011
jzx07i63,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/224_last_only_0.7559.pth,0.755892276763916,0.5062121152877808,0.9804545640945435,0.36900368332862854,542.0,542.0,0.618556797504425,0.46756231784820557,0.7654470205307007,0.5138139724731445,0.9309090971946716,0.3690034747123718,542.0,542.0,0.604575514793396,0.4627705216407776
ytqj28if,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/211_last_only_0.7677.pth,0.7676767706871033,0.5842778086662292,0.9296666383743286,0.5899705290794373,339.0,339.0,0.7013050317764282,0.5383755564689636,0.749568521976471,0.6042637825012207,0.9233333468437195,0.5899701118469238,339.0,339.0,0.7058557868003845,0.5290873050689697
bpdjc9fz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/148_last_only_0.7542.pth,0.7542087435722351,0.5004487633705139,0.9738461375236511,0.3802281320095062,526.0,526.0,0.6181743144989014,0.4662324786186218,0.7663099765777588,0.5078727006912231,0.9011538624763489,0.38022807240486145,526.0,526.0,0.5964182615280151,0.45704126358032227
oxxzusoa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/133_last_only_0.7525.pth,0.752525269985199,0.49577778577804565,0.9826666712760925,0.31397172808647156,637.0,637.0,0.597472071647644,0.4496128261089325,0.7597514390945435,0.5106922388076782,0.9493333101272583,0.31397169828414917,637.0,637.0,0.5913324356079102,0.44926565885543823
0ss76wl4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/219_last_only_0.7694.pth,0.7693602442741394,0.4932639002799988,0.971666693687439,0.39840638637542725,502.0,502.0,0.6211123466491699,0.47785913944244385,0.7668277621269226,0.49304845929145813,0.9287499785423279,0.398406445980072,502.0,502.0,0.6067349910736084,0.46526122093200684
is7b128w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/56_last_only_0.7710.pth,0.7710437774658203,0.5465971827507019,0.9733333587646484,0.3663003742694855,546.0,546.0,0.6287436485290527,0.4847888648509979,0.7600966691970825,0.5519250631332397,0.8729166388511658,0.3663005232810974,546.0,546.0,0.5970474481582642,0.4538137912750244
9fnv7yi7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/239_project_0.7576.pth,0.755892276763916,0.5132051706314087,0.9730769395828247,0.3683241307735443,543.0,543.0,0.6182020902633667,0.46729418635368347,0.7671729326248169,0.5152134299278259,0.9430769085884094,0.36832424998283386,543.0,543.0,0.608871579170227,0.4671097993850708
iinupqo4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/35_last_only_0.7727.pth,0.7727272510528564,0.5137499570846558,0.9785714149475098,0.3696857690811157,541.0,541.0,0.6206690669059753,0.4796079099178314,0.7575077414512634,0.5213824510574341,0.9264285564422607,0.36968594789505005,541.0,541.0,0.6058323383331299,0.45892268419265747
n0bwns3q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/189_last_only_0.7475.pth,0.747474730014801,0.4365555942058563,0.971666693687439,0.3724394738674164,537.0,537.0,0.5935539603233337,0.44366657733917236,0.743700385093689,0.4580594003200531,0.9539999961853027,0.3724396526813507,537.0,537.0,0.5948330163955688,0.4423775374889374
fknuzuxv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/102_last_only_0.7593.pth,0.7609427571296692,0.48411107063293457,0.984000027179718,0.29806259274482727,671.0,671.0,0.5887245535850525,0.4479856789112091,0.7587159276008606,0.5203518271446228,0.9536666870117188,0.2980625629425049,671.0,671.0,0.5906937122344971,0.44816872477531433
xn04d3d3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/53_project_0.7559.pth,0.752525269985199,0.4800926148891449,0.976111114025116,0.4739336669445038,422.0,422.0,0.6433791518211365,0.48415908217430115,0.7706247568130493,0.5112887620925903,0.8616666793823242,0.47393375635147095,422.0,422.0,0.6156297922134399,0.47441956400871277
jfh7544v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/192_last_only_0.7660.pth,0.7659932374954224,0.5039393901824951,0.9786363840103149,0.41753652691841125,479.0,479.0,0.6333707571029663,0.48515772819519043,0.7758025527000427,0.5183893442153931,0.9263636469841003,0.4175363779067993,479.0,479.0,0.6207631826400757,0.481589674949646
w8ldyzds,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/93_last_only_0.7542.pth,0.7542087435722351,0.5196794867515564,0.9592307806015015,0.3246753215789795,616.0,616.0,0.601195216178894,0.45342668890953064,0.7535381317138672,0.5167361497879028,0.9057692289352417,0.3246753513813019,616.0,616.0,0.5823935866355896,0.43885576725006104
kxxz0yql,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/249_last_only_0.7576.pth,0.7575757503509521,0.5036458373069763,0.9871875047683716,0.283687949180603,705.0,705.0,0.5915071368217468,0.44811147451400757,0.7626855373382568,0.49813705682754517,0.9553124904632568,0.2836878299713135,705.0,705.0,0.5790457725524902,0.4416298270225525
gbinvljm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/307_last_only_0.7677.pth,0.7693602442741394,0.5383974313735962,0.9680769443511963,0.2751031219959259,727.0,727.0,0.5938591957092285,0.45689165592193604,0.7640662789344788,0.5309720039367676,0.9119230508804321,0.2751033306121826,727.0,727.0,0.5726661682128906,0.43755489587783813
v8oy41lp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/115_last_only_0.7609.pth,0.7609427571296692,0.527055561542511,0.9803333282470703,0.2621231973171234,763.0,763.0,0.589837372303009,0.4488324820995331,0.7549188733100891,0.5405017137527466,0.9326666593551636,0.26212313771247864,763.0,763.0,0.5784305334091187,0.43666812777519226
jf4tpnfh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/72_last_only_0.7593.pth,0.7592592835426331,0.4974444508552551,0.9810000061988831,0.31999996304512024,625.0,625.0,0.5994815230369568,0.4551618993282318,0.7578529715538025,0.5009822249412537,0.9466666579246521,0.3199998736381531,625.0,625.0,0.5892162322998047,0.4465392827987671
3k3s8zt5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/264_last_only_0.7727.pth,0.7727272510528564,0.4738541841506958,0.9837499856948853,0.3044140040874481,657.0,657.0,0.5873394012451172,0.45385316014289856,0.7611321806907654,0.49163326621055603,0.957812488079071,0.30441391468048096,657.0,657.0,0.58461993932724,0.44497305154800415
fxxqippu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/254_last_only_0.7525.pth,0.752525269985199,0.48467952013015747,0.9873076677322388,0.3636363744735718,550.0,550.0,0.611874520778656,0.46045103669166565,0.762167751789093,0.48535603284835815,0.9530768990516663,0.36363619565963745,550.0,550.0,0.6006897687911987,0.4578263759613037
l6gp7a0z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/74_last_only_0.7761.pth,0.7760942578315735,0.5451666116714478,0.9700000286102295,0.35087719559669495,570.0,570.0,0.6220146417617798,0.48274198174476624,0.7673455476760864,0.5500569939613342,0.8075000047683716,0.35087719559669495,570.0,570.0,0.5694780945777893,0.4369864761829376
2luf3vji,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/89_last_only_0.7576.pth,0.7575757503509521,0.5005356669425964,0.9732142686843872,0.3039513826370239,658.0,658.0,0.5925671458244324,0.448914498090744,0.7530203461647034,0.4967693090438843,0.943928599357605,0.30395129323005676,658.0,658.0,0.5815497636795044,0.4379188120365143
jlhypf7n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/296_last_only_0.7593.pth,0.7592592835426331,0.48391029238700867,0.9888461828231812,0.3745318353176117,534.0,534.0,0.6157628297805786,0.46752363443374634,0.7694166302680969,0.5063791871070862,0.9661538600921631,0.374532014131546,534.0,534.0,0.6156883835792542,0.47372087836265564
i7qwfa6c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/251_last_only_0.7609.pth,0.7609427571296692,0.507611095905304,0.987666666507721,0.289855033159256,690.0,690.0,0.5950443148612976,0.4527946710586548,0.7659648060798645,0.5122413039207458,0.972000002861023,0.28985506296157837,690.0,690.0,0.5913654565811157,0.4529651403427124
170s58n6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/58_last_only_0.7677.pth,0.7676767706871033,0.47211113572120667,0.968999981880188,0.32948926091194153,607.0,607.0,0.5902001261711121,0.4530829191207886,0.7557818293571472,0.4945999085903168,0.9263333082199097,0.3294893503189087,607.0,607.0,0.5834742188453674,0.4409792125225067
vhubq0f3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/129_last_only_0.7508.pth,0.7508417367935181,0.5190740823745728,0.9877777695655823,0.4987531006336212,401.0,401.0,0.6685349941253662,0.5019639730453491,0.7632033228874207,0.5111839771270752,0.8422222137451172,0.49875298142433167,401.0,401.0,0.6173864006996155,0.4711913466453552
ajtim893,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/154_project_0.7576.pth,0.7575757503509521,0.4904487133026123,0.9815384745597839,0.35273364186286926,567.0,567.0,0.6082403063774109,0.4607881009578705,0.7602692246437073,0.5075832605361938,0.9503846168518066,0.35273364186286926,567.0,567.0,0.6035671830177307,0.45887354016304016
cgivlkh7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/214_last_only_0.7626.pth,0.7626262903213501,0.5176784992218018,0.9878571629524231,0.35650622844696045,561.0,561.0,0.6206806898117065,0.47334742546081543,0.7740766406059265,0.5051210522651672,0.9549999833106995,0.3565063178539276,561.0,561.0,0.6055424213409424,0.4687362313270569
qnthwxuf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/272_last_only_0.7643.pth,0.7643097639083862,0.5190555453300476,0.9773333072662354,0.2844950258731842,703.0,703.0,0.5936279892921448,0.4537156820297241,0.7745944261550903,0.5268867015838623,0.9610000252723694,0.28449514508247375,703.0,703.0,0.5907939672470093,0.45762571692466736
jnj9m71w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/50_last_only_0.7710.pth,0.7693602442741394,0.47613635659217834,0.9881818294525146,0.41753652691841125,479.0,479.0,0.6272849440574646,0.4826081097126007,0.7654470205307007,0.5044712424278259,0.9359090924263,0.4175363779067993,479.0,479.0,0.6193056106567383,0.47404563426971436
138jv8l2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/142_last_only_0.7795.pth,0.7794612646102905,0.5058333873748779,0.9860000014305115,0.2985074520111084,670.0,670.0,0.5967803001403809,0.4651671350002289,0.7668277621269226,0.5091071128845215,0.9413333535194397,0.2985076308250427,670.0,670.0,0.5829827189445496,0.44704732298851013
sv0q4fjc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/84_last_only_0.7593.pth,0.7592592835426331,0.47256410121917725,0.9788461327552795,0.371747225522995,538.0,538.0,0.6077191829681396,0.46141642332077026,0.7587159276008606,0.4852053225040436,0.9573076963424683,0.37174731492996216,538.0,538.0,0.6047534942626953,0.4588361084461212
qh9skl0x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/43_last_only_0.7593.pth,0.7592592835426331,0.5375833511352539,0.9674999713897705,0.4319654405117035,463.0,463.0,0.6456829309463501,0.49024075269699097,0.7673455476760864,0.5353049039840698,0.8955000042915344,0.43196532130241394,463.0,463.0,0.6209234595298767,0.47646284103393555
znsxqbds,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/57_last_only_0.7559.pth,0.755892276763916,0.5423148274421692,0.9377777576446533,0.40567949414253235,493.0,493.0,0.6285907030105591,0.4751468598842621,0.7581981420516968,0.5501530766487122,0.7933333516120911,0.4056796729564667,493.0,493.0,0.5830553770065308,0.44207149744033813
lzp4g2yh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/93_last_only_0.7475.pth,0.747474730014801,0.507023811340332,0.9785714149475098,0.34423407912254333,581.0,581.0,0.609943151473999,0.455917090177536,0.7416292428970337,0.48715344071388245,0.9014285802841187,0.34423425793647766,581.0,581.0,0.5776054263114929,0.42836907505989075
xoesdgcx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/256_last_only_0.7694.pth,0.7693602442741394,0.5092856884002686,0.9971428513526917,0.3289473354816437,608.0,608.0,0.6117919683456421,0.47068843245506287,0.7661373615264893,0.5172119736671448,0.9614285826683044,0.3289472460746765,608.0,608.0,0.6025292873382568,0.4616202116012573
du51eeit,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/66_last_only_0.7660.pth,0.7659932374954224,0.5295000076293945,0.9735000133514404,0.4184100329875946,478.0,478.0,0.640470027923584,0.4905956983566284,0.7635484933853149,0.517081618309021,0.8889999985694885,0.4184098541736603,478.0,478.0,0.6081638336181641,0.46436259150505066
11pcciri,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/60_last_only_0.7609.pth,0.7609427571296692,0.5296353697776794,0.9768750071525574,0.289855033159256,690.0,690.0,0.5987884998321533,0.45564377307891846,0.7659648060798645,0.5307124257087708,0.9546874761581421,0.28985506296157837,690.0,690.0,0.5917516946792603,0.45326095819473267
1876914x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/64_last_only_0.7593.pth,0.7592592835426331,0.5185118913650513,0.9717857241630554,0.3210272789001465,623.0,623.0,0.6037749648094177,0.4584217369556427,0.7564722299575806,0.5005292892456055,0.9021428823471069,0.321027547121048,623.0,623.0,0.5745666027069092,0.4346436858177185
9xn8npsw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/41_last_only_0.7576.pth,0.7575757503509521,0.4990385174751282,0.982692301273346,0.3780718147754669,529.0,529.0,0.6199342608451843,0.4696471691131592,0.7651018500328064,0.5154166221618652,0.9353846311569214,0.378072053194046,529.0,529.0,0.609624445438385,0.4664247930049896
c4n21blv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/157_last_only_0.7795.pth,0.7794612646102905,0.5051785707473755,0.9642857313156128,0.3472222089767456,576.0,576.0,0.6055622100830078,0.4720122814178467,0.7685536742210388,0.5161925554275513,0.9474999904632568,0.34722211956977844,576.0,576.0,0.603638231754303,0.46392837166786194
nvn4g0e9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/235_last_only_0.7407.pth,0.7390572428703308,0.43697917461395264,0.9628124833106995,0.3205128014087677,624.0,624.0,0.5734348297119141,0.42380115389823914,0.7447359561920166,0.4587564766407013,0.9228125214576721,0.3205128014087677,624.0,624.0,0.5673606395721436,0.42253386974334717
zu8x8s0t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/94_last_only_0.7576.pth,0.7575757503509521,0.49974361062049866,0.9757692217826843,0.36231884360313416,552.0,552.0,0.6126105785369873,0.4640989303588867,0.7595788836479187,0.506005585193634,0.9503846168518066,0.3623187243938446,552.0,552.0,0.6062363386154175,0.4604843258857727
sb7yuhbc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/65_last_only_0.7778.pth,0.7777777910232544,0.5002272725105286,0.9740909337997437,0.43478259444236755,460.0,460.0,0.6363669633865356,0.49495208263397217,0.7659648060798645,0.5087397694587708,0.9154545664787292,0.434782475233078,460.0,460.0,0.6196589469909668,0.4746369421482086
swovamlf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/88_last_only_0.7778.pth,0.7777777910232544,0.5006060600280762,0.9549999833106995,0.49140048027038574,407.0,407.0,0.649002194404602,0.5047795176506042,0.7637211084365845,0.49102783203125,0.8718181848526001,0.49140027165412903,407.0,407.0,0.6180821061134338,0.47204235196113586
yy3neulr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/39_last_only_0.7778.pth,0.7777777910232544,0.5352272987365723,0.9668181538581848,0.4140786826610565,483.0,483.0,0.6387080550193787,0.4967729449272156,0.7709699869155884,0.5272429585456848,0.8968181610107422,0.41407838463783264,483.0,483.0,0.6127132177352905,0.4723834991455078
uva7fhm7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/155_last_only_0.7576.pth,0.7575757503509521,0.48651042580604553,0.9896875023841858,0.31152650713920593,642.0,642.0,0.5959081649780273,0.4514455795288086,0.7533655762672424,0.48922333121299744,0.9634374976158142,0.31152647733688354,642.0,642.0,0.5880624651908875,0.44302600622177124
xvf8scn8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/131_last_only_0.7542.pth,0.7542087435722351,0.48605555295944214,0.9903333187103271,0.32310178875923157,619.0,619.0,0.5998302698135376,0.4523972272872925,0.7571625709533691,0.49081388115882874,0.9459999799728394,0.32310178875923157,619.0,619.0,0.5866385698318481,0.44418075680732727
5gfh18x4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/62_last_only_0.7761.pth,0.7760942578315735,0.5170833468437195,0.965499997138977,0.48426151275634766,413.0,413.0,0.655614972114563,0.508819043636322,0.7637211084365845,0.5097690224647522,0.8740000128746033,0.484261155128479,413.0,413.0,0.6226767301559448,0.4755513668060303
01pwdj33,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/107_last_only_0.7492.pth,0.7491582632064819,0.5140476226806641,0.9700000286102295,0.5115089416503906,391.0,391.0,0.6651855707168579,0.4983292520046234,0.7656196355819702,0.5171696543693542,0.8492857217788696,0.5115089416503906,391.0,391.0,0.6259881258010864,0.47926878929138184
te6arajg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/62_last_only_0.7744.pth,0.7744107842445374,0.5363333225250244,0.9539999961853027,0.31999996304512024,625.0,625.0,0.6034444570541382,0.46731388568878174,0.757680356502533,0.5270302295684814,0.9350000023841858,0.3199998736381531,625.0,625.0,0.594010055065155,0.45006975531578064
lplepd78,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/326_last_only_0.7660.pth,0.7659932374954224,0.5067708492279053,0.9900000095367432,0.299401193857193,668.0,668.0,0.5987240076065063,0.45861855149269104,0.770279586315155,0.5143696069717407,0.9606249928474426,0.299401193857193,668.0,668.0,0.5914652347564697,0.4555935859680176
lvgd8xuq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/307_last_only_0.7761.pth,0.7760942578315735,0.5087500214576721,0.9721428751945496,0.3663003742694855,546.0,546.0,0.6157311201095581,0.47786539793014526,0.768035888671875,0.5008334517478943,0.9517857432365417,0.3663005232810974,546.0,546.0,0.6063065528869629,0.46566519141197205
espvmuij,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/80_last_only_0.7744.pth,0.7744107842445374,0.5070000290870667,0.9903333187103271,0.30816641449928284,649.0,649.0,0.6018332839012146,0.4660661816596985,0.765792191028595,0.5151312947273254,0.9233333468437195,0.3081664741039276,649.0,649.0,0.5822104215621948,0.4458521902561188
sgna77bl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/280_last_only_0.7727.pth,0.7727272510528564,0.5377777814865112,0.9773333072662354,0.3164556920528412,632.0,632.0,0.6105222702026367,0.4717671871185303,0.7645840644836426,0.5117235779762268,0.9543333053588867,0.31645578145980835,632.0,632.0,0.5941709280014038,0.4542936086654663
9ir7vcqy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/313_last_only_0.7660.pth,0.7659932374954224,0.48505210876464844,0.9818750023841858,0.2865329086780548,698.0,698.0,0.5844866633415222,0.44771283864974976,0.7626855373382568,0.5069221258163452,0.9584375023841858,0.2865331172943115,698.0,698.0,0.5839642882347107,0.4453811049461365
e8h8apal,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/229_last_only_0.7609.pth,0.7609427571296692,0.47531259059906006,0.9850000143051147,0.2985074520111084,670.0,670.0,0.5862733721733093,0.4461204707622528,0.7632033228874207,0.49439024925231934,0.9725000262260437,0.2985076308250427,670.0,670.0,0.5884659886360168,0.4491192102432251
j70naytm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/323_last_only_0.7727.pth,0.7727272510528564,0.5293055772781372,0.9783333539962769,0.3745318353176117,534.0,534.0,0.6273902654647827,0.4848015606403351,0.7666551470756531,0.5209516882896423,0.9141666889190674,0.374532014131546,534.0,534.0,0.603216826915741,0.4624592959880829
29x5y2gc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/32_last_only_0.7828.pth,0.7828282713890076,0.5340476632118225,0.9803571701049805,0.3344481289386749,598.0,598.0,0.6162843704223633,0.4824448227882385,0.7552640438079834,0.539247453212738,0.9367856979370117,0.33444803953170776,598.0,598.0,0.6034937500953674,0.45579713582992554
l4iug8su,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/256_last_only_0.7660.pth,0.7659932374954224,0.5228205323219299,0.9753845930099487,0.2751031219959259,727.0,727.0,0.5911027789115906,0.45278072357177734,0.7694166302680969,0.5277151465415955,0.9003846049308777,0.2751033306121826,727.0,727.0,0.5677343606948853,0.4368242621421814
4yzxgp02,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/56_last_only_0.7475.pth,0.747474730014801,0.4920555353164673,0.9950000047683716,0.2985074520111084,670.0,670.0,0.5951876640319824,0.4448877274990082,0.7538833022117615,0.5127995014190674,0.9416666626930237,0.2985076308250427,670.0,670.0,0.5843245983123779,0.4405125677585602
of11hpgc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/174_last_only_0.7727.pth,0.7727272510528564,0.5144444704055786,0.9494444727897644,0.522193193435669,383.0,383.0,0.6620273590087891,0.5115665793418884,0.7633758783340454,0.510760486125946,0.8755555748939514,0.522193431854248,383.0,383.0,0.6361698508262634,0.48563671112060547
xzkodu92,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/121_last_only_0.7525.pth,0.752525269985199,0.4918452799320221,0.979285717010498,0.30674847960472107,652.0,652.0,0.5926265120506287,0.4459664225578308,0.7630307078361511,0.5221495628356934,0.954285740852356,0.30674847960472107,652.0,652.0,0.5943946242332458,0.4535413384437561
2kd3iicn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/234_last_only_0.7559.pth,0.755892276763916,0.5041666626930237,0.9900000095367432,0.30816641449928284,649.0,649.0,0.6007777452468872,0.45412325859069824,0.7623403668403625,0.5365294218063354,0.9480769038200378,0.3081664741039276,649.0,649.0,0.5975909233093262,0.45556768774986267
dw852gzt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/141_last_only_0.7626.pth,0.7626262903213501,0.47517862915992737,0.9882143139839172,0.34246575832366943,584.0,584.0,0.6019529104232788,0.45906510949134827,0.7604418396949768,0.5102646946907043,0.9653571248054504,0.34246575832366943,584.0,584.0,0.606029212474823,0.46084997057914734
y6ag1d90,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/56_last_only_0.7643.pth,0.7643097639083862,0.5380833148956299,0.9779999852180481,0.4166666567325592,480.0,480.0,0.6442500352859497,0.49240660667419434,0.7664825916290283,0.540259599685669,0.8255000114440918,0.41666653752326965,480.0,480.0,0.5941420793533325,0.4553995728492737
kqdhi2bl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/142_last_only_0.7626.pth,0.7626262903213501,0.49068182706832886,0.9713636636734009,0.42918452620506287,466.0,466.0,0.6304100155830383,0.48076725006103516,0.7690714597702026,0.5053362250328064,0.9540908932685852,0.4291844069957733,466.0,466.0,0.6295372247695923,0.48415911197662354
cewmdxyd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/243_last_only_0.7744.pth,0.7744107842445374,0.48705556988716125,0.9836666584014893,0.31999996304512024,625.0,625.0,0.596907377243042,0.4622515141963959,0.7682085037231445,0.5033146739006042,0.9480000138282776,0.3199998736381531,625.0,625.0,0.5904382467269897,0.45357969403266907
txzxy2fy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/52_last_only_0.7508.pth,0.7508417367935181,0.5583333373069763,0.9588888883590698,0.42283299565315247,473.0,473.0,0.6466851234436035,0.4855581820011139,0.7454262971878052,0.5748249888420105,0.8149999976158142,0.4228329360485077,473.0,473.0,0.6042193174362183,0.4504009783267975
doys73do,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/36_last_only_0.7559.pth,0.755892276763916,0.5405303239822388,0.985909104347229,0.38759687542915344,516.0,516.0,0.6380121111869812,0.48226842284202576,0.762167751789093,0.5443428754806519,0.9313636422157288,0.3875967562198639,516.0,516.0,0.6211010813713074,0.47338321805000305
jsuvj6fb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/57_last_only_0.7525.pth,0.752525269985199,0.49297624826431274,0.9800000190734863,0.30674847960472107,652.0,652.0,0.5932415723800659,0.4464292824268341,0.7675181031227112,0.5202415585517883,0.9432142972946167,0.30674847960472107,652.0,652.0,0.5900681018829346,0.45288795232772827
8f2fs4ry,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/193_last_only_0.7609.pth,0.7609427571296692,0.48652777075767517,0.9766666889190674,0.34423407912254333,581.0,581.0,0.6024762392044067,0.45844992995262146,0.7630307078361511,0.518707811832428,0.909583330154419,0.34423425793647766,581.0,581.0,0.5908418297767639,0.45083045959472656
kowi34le,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/53_last_only_0.7542.pth,0.7542087435722351,0.4827975928783417,0.9753571152687073,0.3384094536304474,591.0,591.0,0.5988547205924988,0.45166146755218506,0.7638936638832092,0.5106744766235352,0.9389285445213318,0.3384094536304474,591.0,591.0,0.5960041880607605,0.4552838206291199
udyxb37b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/73_last_only_0.7727.pth,0.7727272510528564,0.488571435213089,0.9775000214576721,0.3590664565563202,557.0,557.0,0.6083793044090271,0.47011128067970276,0.7633758783340454,0.5094354152679443,0.920714259147644,0.3590662181377411,557.0,557.0,0.5964053273200989,0.45528143644332886
jt4h9w1u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/36_last_only_0.7710.pth,0.7710437774658203,0.5533333420753479,0.9779999852180481,0.6944444179534912,288.0,288.0,0.7419258952140808,0.5720573663711548,0.7663099765777588,0.5469506978988647,0.8579999804496765,0.6944442391395569,288.0,288.0,0.6997983455657959,0.5362624526023865
wc0tqilc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/43_last_only_0.7441.pth,0.744107723236084,0.550000011920929,0.9746428728103638,0.28050491213798523,713.0,713.0,0.6017159223556519,0.44774147868156433,0.7557818293571472,0.5272932648658752,0.9035714268684387,0.28050497174263,713.0,713.0,0.5704566240310669,0.4311407506465912
taccyxdn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/67_last_only_0.7677.pth,0.7676767706871033,0.45037877559661865,0.9654545187950134,0.42918452620506287,466.0,466.0,0.6150059700012207,0.4721257984638214,0.7609596252441406,0.5033707022666931,0.8872727155685425,0.4291844069957733,466.0,466.0,0.6066092848777771,0.46160516142845154
wh9fhc29,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/291_last_only_0.7458.pth,0.7457912564277649,0.5428645610809326,0.9868749976158142,0.2770083248615265,722.0,722.0,0.6022493243217468,0.44915229082107544,0.7449085116386414,0.537487804889679,0.9556249976158142,0.2770082652568817,722.0,722.0,0.590040385723114,0.43952611088752747
3sloz0mn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/31_last_only_0.7475.pth,0.747474730014801,0.513796329498291,0.9561111330986023,0.522193193435669,383.0,383.0,0.6640335917472839,0.4963483214378357,0.7614774107933044,0.529600977897644,0.882777750492096,0.522193431854248,383.0,383.0,0.6448574066162109,0.4910443425178528
vg1qs8cb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/73_last_only_0.7593.pth,0.7592592835426331,0.5071667432785034,0.9660000205039978,0.44742730259895325,447.0,447.0,0.6401979923248291,0.4860762655735016,0.7701070308685303,0.5130056142807007,0.8730000257492065,0.4474276304244995,447.0,447.0,0.6111444234848022,0.47064661979675293
9nphb067,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/134_last_only_0.7727.pth,0.7727272510528564,0.49551287293434143,0.9780769348144531,0.3327786922454834,601.0,601.0,0.6021228432655334,0.46527671813964844,0.7630307078361511,0.5051222443580627,0.9276922941207886,0.3327788710594177,601.0,601.0,0.5885311365127563,0.4490673243999481
evepqqtj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/99_last_only_0.7424.pth,0.7424242496490479,0.4637500047683716,0.9765625,0.3322259187698364,602.0,602.0,0.5908461809158325,0.43865853548049927,0.7535381317138672,0.4853215515613556,0.9637500047683716,0.33222582936286926,602.0,602.0,0.5937658548355103,0.4474252164363861
6gxhep6o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/163_last_only_0.7508.pth,0.7508417367935181,0.5340476632118225,0.9928571581840515,0.395256906747818,506.0,506.0,0.6407206058502197,0.4810797870159149,0.7566447854042053,0.540482759475708,0.956428587436676,0.3952566981315613,506.0,506.0,0.63072270154953,0.47723305225372314
5nc0qdh1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/165_last_only_0.7744.pth,0.7744107842445374,0.5041666626930237,0.9745833277702332,0.45045045018196106,444.0,444.0,0.6430668234825134,0.49799787998199463,0.7678633332252502,0.4899995028972626,0.9070833325386047,0.4504507780075073,444.0,444.0,0.6158446073532104,0.47288450598716736
x0606ak2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/222_last_only_0.7643.pth,0.7643097639083862,0.5327083468437195,0.9903125166893005,0.2702702581882477,740.0,740.0,0.59776371717453,0.45687663555145264,0.7632033228874207,0.5313534736633301,0.956250011920929,0.27027031779289246,740.0,740.0,0.585957944393158,0.4472050368785858
dj5jru7m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/58_last_only_0.7694.pth,0.7693602442741394,0.5424404740333557,0.9821428656578064,0.3344481289386749,598.0,598.0,0.6196771860122681,0.4767549932003021,0.7651018500328064,0.5294244289398193,0.9085714221000671,0.33444803953170776,598.0,598.0,0.5908146500587463,0.4520333707332611
dj5jru7m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/58_last_only_0.7694.pth,0.7693602442741394,0.5424404740333557,0.9821428656578064,0.3344481289386749,598.0,598.0,0.6196771860122681,0.4767549932003021,0.7651018500328064,0.5294244289398193,0.9085714221000671,0.33444803953170776,598.0,598.0,0.5908146500587463,0.4520333707332611
czxxo0re,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/57_last_only_0.7593.pth,0.7592592835426331,0.520297646522522,0.9682142734527588,0.3333333432674408,600.0,600.0,0.6072818040847778,0.4610843360424042,0.7452536821365356,0.5426518321037292,0.8949999809265137,0.3333333134651184,600.0,600.0,0.5903283953666687,0.43994441628456116
rwrpb3cu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/73_last_only_0.7643.pth,0.7643097639083862,0.4748809337615967,0.9903571605682373,0.3546099364757538,564.0,564.0,0.6066160202026367,0.46364253759384155,0.7645840644836426,0.5171209573745728,0.9164285659790039,0.354609876871109,564.0,564.0,0.5960531234741211,0.4557327330112457
vtleoep7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/154_last_only_0.7694.pth,0.7693602442741394,0.5196874737739563,0.9793750047683716,0.30674847960472107,652.0,652.0,0.6019369959831238,0.4631063938140869,0.7647566199302673,0.5082411766052246,0.9693750143051147,0.30674847960472107,652.0,652.0,0.5947882533073425,0.45486825704574585
cgbo9i3u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/57_last_only_0.7694.pth,0.7693602442741394,0.5241666436195374,0.9803125262260437,0.2865329086780548,698.0,698.0,0.5970040559768677,0.45931118726730347,0.7487055659294128,0.5371434688568115,0.9178125262260437,0.2865331172943115,698.0,698.0,0.5804964303970337,0.4346209168434143
mmyz6sji,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/220_last_only_0.7694.pth,0.7693602442741394,0.5661666989326477,0.972000002861023,0.41067764163017273,487.0,487.0,0.6496148109436035,0.4997878074645996,0.7628581523895264,0.5397797226905823,0.8514999747276306,0.4106774628162384,487.0,487.0,0.6006523966789246,0.45821258425712585
94ows5ez,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/257_last_only_0.7778.pth,0.7777777910232544,0.4995555877685547,0.9936666488647461,0.31999996304512024,625.0,625.0,0.6044074296951294,0.4700946807861328,0.768035888671875,0.4984301030635834,0.9523333311080933,0.3199998736381531,625.0,625.0,0.5902544260025024,0.45333659648895264
plz6ist7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/63_last_only_0.7357.pth,0.7356902360916138,0.5009375214576721,0.9809374809265137,0.30816641449928284,649.0,649.0,0.5966805219650269,0.43897202610969543,0.7544010877609253,0.5047752857208252,0.9621875286102295,0.3081664741039276,649.0,649.0,0.5917097926139832,0.44638651609420776
89sd17ah,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/155_last_only_0.7744.pth,0.7744107842445374,0.5431944131851196,0.9800000190734863,0.3824091851711273,523.0,523.0,0.6352012157440186,0.49190667271614075,0.7707973718643188,0.510796844959259,0.9116666913032532,0.38240939378738403,523.0,523.0,0.6016243696212769,0.46373048424720764
nonsdgr3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/65_last_only_0.7576.pth,0.7575757503509521,0.5169697403907776,0.9645454287528992,0.3802281320095062,526.0,526.0,0.6205810904502869,0.47013717889785767,0.7623403668403625,0.5057202577590942,0.871363639831543,0.38022807240486145,526.0,526.0,0.5857706665992737,0.44655662775039673
5qtwj0nx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/310_last_only_0.7593.pth,0.7592592835426331,0.49401041865348816,0.9759374856948853,0.2857142984867096,700.0,700.0,0.5852207541465759,0.4443342983722687,0.762167751789093,0.5156015753746033,0.9624999761581421,0.28571420907974243,700.0,700.0,0.5879386067390442,0.44810783863067627
0ttbqgcr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/61_last_only_0.7492.pth,0.7491582632064819,0.48921871185302734,0.9800000190734863,0.29411765933036804,680.0,680.0,0.5877788066864014,0.4403393566608429,0.7431825995445251,0.5070434808731079,0.9306250214576721,0.29411768913269043,680.0,680.0,0.5772621035575867,0.42901113629341125
vq1tthx5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/67_last_only_0.7677.pth,0.7676767706871033,0.45037877559661865,0.9654545187950134,0.42918452620506287,466.0,466.0,0.6150059700012207,0.4721257984638214,0.7609596252441406,0.5033707022666931,0.8872727155685425,0.4291844069957733,466.0,466.0,0.6066092848777771,0.46160516142845154
v4hiadlv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/54_last_only_0.7626.pth,0.7626262903213501,0.527999997138977,0.9753333330154419,0.2853066921234131,701.0,701.0,0.5962133407592773,0.4546879827976227,0.7630307078361511,0.5224301815032959,0.9110000133514404,0.2853068709373474,701.0,701.0,0.5729123950004578,0.4371497631072998
xga5fs3i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/252_last_only_0.7626.pth,0.7626262903213501,0.50739586353302,0.9906250238418579,0.31397172808647156,637.0,637.0,0.6039975881576538,0.46062442660331726,0.7695892453193665,0.5215492248535156,0.9512500166893005,0.31397169828414917,637.0,637.0,0.595590353012085,0.4583599269390106
qavjen6s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/136_last_only_0.7626.pth,0.7626262903213501,0.502333402633667,0.987666666507721,0.3236245810985565,618.0,618.0,0.604541540145874,0.461039274930954,0.7614774107933044,0.5020893812179565,0.9480000138282776,0.3236244320869446,618.0,618.0,0.5912379622459412,0.45021435618400574
9aoz2q2v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/53_last_only_0.7609.pth,0.7609427571296692,0.5307499766349792,0.9629999995231628,0.4535147249698639,441.0,441.0,0.6490882635116577,0.4939190149307251,0.7711425423622131,0.5187214612960815,0.840499997138977,0.45351454615592957,441.0,441.0,0.6042453646659851,0.4659593105316162
n4g17jgn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/201_last_only_0.7660.pth,0.7659932374954224,0.53125,0.9934375286102295,0.29411765933036804,680.0,680.0,0.6062684059143066,0.46439749002456665,0.7649292349815369,0.5175485014915466,0.9606249928474426,0.29411768913269043,680.0,680.0,0.5907637476921082,0.4518924653530121
w8nd90a8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/47_last_only_0.7811.pth,0.7811447978019714,0.5302082896232605,0.9771875143051147,0.2985074520111084,670.0,670.0,0.6019677519798279,0.47022396326065063,0.7690714597702026,0.5393902063369751,0.9215624928474426,0.2985076308250427,670.0,670.0,0.58648681640625,0.4510502815246582
1y9iovb9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/160_last_only_0.7710.pth,0.7710437774658203,0.5031410455703735,0.982692301273346,0.349040150642395,573.0,573.0,0.6116244792938232,0.47158923745155334,0.7640662789344788,0.5040302872657776,0.9461538195610046,0.34904026985168457,573.0,573.0,0.5997414588928223,0.4582422375679016
lbdluh59,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/76_last_only_0.7626.pth,0.7626262903213501,0.51171875,0.9862499833106995,0.289855033159256,690.0,690.0,0.5959412455558777,0.45448046922683716,0.7566447854042053,0.501609206199646,0.9549999833106995,0.28985506296157837,690.0,690.0,0.5821547508239746,0.44048434495925903
et5nhin5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/68_last_only_0.7609.pth,0.7609427571296692,0.4989583194255829,0.9765625,0.30674847960472107,652.0,652.0,0.5940897464752197,0.4520682990550995,0.762167751789093,0.49816063046455383,0.9431250095367432,0.30674847960472107,652.0,652.0,0.5826780796051025,0.44409844279289246
bzo9snm9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/175_project_0.7626.pth,0.7626262903213501,0.5182812213897705,0.9906250238418579,0.31446540355682373,636.0,636.0,0.6077905893325806,0.46351706981658936,0.7635484933853149,0.5146037340164185,0.953125,0.31446540355682373,636.0,636.0,0.5940647125244141,0.45359721779823303
giqj3vys,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/71_last_only_0.7441.pth,0.744107723236084,0.49698716402053833,0.9726923108100891,0.34423407912254333,581.0,581.0,0.604637861251831,0.44991570711135864,0.756299614906311,0.5084774494171143,0.9061538577079773,0.34423425793647766,581.0,581.0,0.586288571357727,0.44340983033180237
8ubuhm4h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/55_last_only_0.7576.pth,0.7575757503509521,0.5430356860160828,0.9757142663002014,0.3236245810985565,618.0,618.0,0.6141248941421509,0.46524614095687866,0.7637211084365845,0.5314398407936096,0.8935714364051819,0.3236244320869446,618.0,618.0,0.582878589630127,0.44515669345855713
ku9v3dns,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/130_last_only_0.7475.pth,0.747474730014801,0.5145512819290161,0.9896153807640076,0.30816641449928284,649.0,649.0,0.6041110754013062,0.4515577554702759,0.7533655762672424,0.5298440456390381,0.9449999928474426,0.3081664741039276,649.0,649.0,0.5943368673324585,0.4477529227733612
38ieh7fh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/118_last_only_0.7626.pth,0.7626262903213501,0.5077604055404663,0.9871875047683716,0.299401193857193,668.0,668.0,0.598116397857666,0.45613929629325867,0.7640662789344788,0.5039166212081909,0.9528124928474426,0.299401193857193,668.0,668.0,0.5853767395019531,0.4472666382789612
nvxxg6k4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/312_last_only_0.7626.pth,0.7626262903213501,0.5197916626930237,0.9928125143051147,0.30581042170524597,654.0,654.0,0.6061382293701172,0.46225693821907043,0.7628581523895264,0.5324092507362366,0.9737499952316284,0.30581027269363403,654.0,654.0,0.603989839553833,0.4607585668563843
s0x9a21s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/66_last_only_0.7542.pth,0.7542087435722351,0.5134896039962769,0.9831249713897705,0.32414910197257996,617.0,617.0,0.6069212555885315,0.4577453136444092,0.7640662789344788,0.5094736218452454,0.942187488079071,0.324148952960968,617.0,617.0,0.5919367074966431,0.45227888226509094
a10li9zr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/151_last_only_0.7037.pth,0.7037037014961243,0.5303333401679993,0.9980000257492065,0.35149383544921875,569.0,569.0,0.6266090869903564,0.44094714522361755,0.6845012307167053,0.5539512634277344,0.9956666827201843,0.35149383544921875,569.0,569.0,0.6337039470672607,0.43377113342285156
llg91qaj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/113_last_only_0.7710.pth,0.7710437774658203,0.5137222409248352,0.9793333411216736,0.31397172808647156,637.0,637.0,0.6023424863815308,0.46443241834640503,0.7611321806907654,0.5208921432495117,0.9580000042915344,0.31397169828414917,637.0,637.0,0.5976213216781616,0.4548688232898712
gvqqhifm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/53_project_0.7054.pth,0.7053872346878052,0.4715476334095001,0.989642858505249,0.18744142353534698,1067.0,1067.0,0.5495439767837524,0.3876413106918335,0.6995167136192322,0.4716983437538147,0.9767857193946838,0.18744149804115295,1067.0,1067.0,0.545308530330658,0.38145244121551514
r21hq49w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/328_last_only_0.6633.pth,0.6632996797561646,0.41716665029525757,0.987500011920929,0.22909508645534515,873.0,873.0,0.544587254524231,0.36122456192970276,0.672074556350708,0.4270363450050354,0.972000002861023,0.2290951907634735,873.0,873.0,0.542710542678833,0.3647419512271881
02nq3g9g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/151_last_only_0.6717.pth,0.6717171669006348,0.5810416340827942,0.9150000214576721,0.5649717450141907,354.0,354.0,0.6870045065879822,0.4614727199077606,0.67794269323349,0.574773907661438,0.4099999964237213,0.5649718642234802,354.0,354.0,0.5165818929672241,0.3502129316329956
0wbxv5tt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/286_last_only_0.7020.pth,0.7020202279090881,0.5298437476158142,0.9950000047683716,0.5291004776954651,378.0,378.0,0.6846480369567871,0.4806367754936218,0.7026234269142151,0.5367994904518127,0.9965624809265137,0.5291004776954651,378.0,378.0,0.6874874830245972,0.4830448031425476
0r5gp1bp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/189_last_only_0.6751.pth,0.6750841736793518,0.5759721994400024,0.9608333110809326,0.3724394738674164,537.0,537.0,0.6364150047302246,0.4296337068080902,0.6791508197784424,0.5677711963653564,0.7850000262260437,0.3724396526813507,537.0,537.0,0.575070321559906,0.39055949449539185
hf9r69bk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/185_last_only_0.7593.pth,0.7592592835426331,0.4957812428474426,0.979687511920929,0.3044140040874481,657.0,657.0,0.5932942628860474,0.4504641890525818,0.7638936638832092,0.4879790246486664,0.9593750238418579,0.30441391468048096,657.0,657.0,0.5839226841926575,0.4460548460483551
umjlwcq1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/ksdpctcy/315_last_only_0.7172.pth,0.7171717286109924,0.5454166531562805,0.9946428537368774,0.5555555820465088,360.0,360.0,0.6985383033752441,0.5009719133377075,0.7071108222007751,0.5061977505683899,0.9939285516738892,0.5555554032325745,360.0,360.0,0.6852272748947144,0.48453161120414734


==> data/eval/run_report_latest-evaluated-oexnj6n3_2024-05-17_08_58_12.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
n1t1iq3d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/74_project_76.5993.pth,0.7659932374954224,0.9771667122840881,0.0010000000474974513,0.35846146941185,4328.0,481.0,0.44554275274276733,0.3412827253341675,0.7583707571029663,0.9680560231208801,0.0,0.3584614098072052,4328.0,481.0,0.44217249751091003,0.33533069491386414
xcfdf31y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/124_last_only_74.9158.pth,0.7491582632064819,0.8907291889190674,0.08187499642372131,0.47118690609931946,1966.0,393.0,0.4812636971473694,0.3605426847934723,0.7449085116386414,0.9098386168479919,0.009999999776482582,0.47118714451789856,1966.0,393.0,0.46367526054382324,0.34539565443992615
s5yhfoil,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/81_last_only_76.7677.pth,0.7676767706871033,0.82962965965271,0.05833333358168602,0.5131626129150391,3023.0,336.0,0.46704185009002686,0.3585371673107147,0.7571625709533691,0.8460575938224792,0.0,0.5131626129150391,3023.0,336.0,0.4530734419822693,0.3430502414703369
iihxt8tn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/90_last_only_74.2424.pth,0.7424242496490479,0.7379687428474426,0.06843750178813934,0.36528345942497253,4248.0,472.0,0.3905632197856903,0.28996360301971436,0.7435277700424194,0.7716426849365234,0.0003124999930150807,0.36528339982032776,4248.0,472.0,0.37907952070236206,0.28185614943504333
5xry8tko,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/137_last_only_75.4209.pth,0.7542087435722351,0.9305729866027832,0.014999999664723873,0.45320644974708557,2759.0,394.0,0.46625980734825134,0.3516572117805481,0.7490507364273071,0.9293084740638733,0.0,0.4532065689563751,2759.0,394.0,0.4608383774757385,0.3451913297176361
lrkt16sx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/110_last_only_74.7475.pth,0.747474730014801,0.8372916579246521,0.05781250074505806,0.354032427072525,4383.0,487.0,0.41637885570526123,0.31123268604278564,0.7469796538352966,0.8483881950378418,0.004999999888241291,0.3540324866771698,4383.0,487.0,0.4024735689163208,0.3006395697593689
3daz8cuv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/86_last_only_78.1145.pth,0.7811447978019714,0.8106061220169067,0.026363635435700417,0.3483106791973114,4455.0,495.0,0.39509350061416626,0.3086252212524414,0.7537107467651367,0.8233917951583862,0.009545454755425453,0.34831053018569946,4455.0,495.0,0.39374929666519165,0.2967730760574341
i9w3jpw3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/48_last_only_72.7273.pth,0.7272727489471436,0.9484524130821228,0.03678571432828903,0.3991059958934784,3888.0,432.0,0.4614480435848236,0.33559858798980713,0.7235070466995239,0.9306104183197021,0.009999999776482582,0.3991057276725769,3888.0,432.0,0.44657206535339355,0.3230980336666107
hl9tjri0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/99_last_only_74.7475.pth,0.747474730014801,0.91322922706604,0.07124999910593033,0.440897673368454,2101.0,420.0,0.47512564063072205,0.3551444113254547,0.7488781213760376,0.9113929271697998,0.009999999776482582,0.44089749455451965,2101.0,420.0,0.45409679412841797,0.3400631546974182
k47urk9i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/108_last_only_75.9259.pth,0.7592592835426331,0.8763636350631714,0.029545454308390617,0.40096232295036316,3870.0,430.0,0.43562382459640503,0.3307514190673828,0.7580255270004272,0.8858338594436646,0.004999999888241291,0.40096232295036316,3870.0,430.0,0.43059873580932617,0.3264048397541046
kkouopek,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/92_last_only_75.5892.pth,0.755892276763916,0.700083315372467,0.1340000033378601,0.42258283495903015,3672.0,408.0,0.41888874769210815,0.31663477420806885,0.7528477907180786,0.7009933590888977,0.019999999552965164,0.4225826561450958,3672.0,408.0,0.38119202852249146,0.2869795858860016
7e8h1ymb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/78_last_only_77.1044.pth,0.7710437774658203,0.9721970558166504,0.00909090880304575,0.5379524827003479,2566.0,327.0,0.506413459777832,0.39046695828437805,0.7697618007659912,0.9783419370651245,0.0,0.5379524827003479,2566.0,327.0,0.5054315328598022,0.38906189799308777
dnw3frkt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/47_last_only_74.2424.pth,0.7424242496490479,0.8692857027053833,0.03928571566939354,0.3414134681224823,4545.0,505.0,0.4166616201400757,0.309339702129364,0.7473248243331909,0.8825253844261169,0.0,0.3414134681224823,4545.0,505.0,0.4079796075820923,0.30489328503608704
0kc2top8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/184_last_only_76.0943.pth,0.7592592835426331,0.8337500095367432,0.01785714365541935,0.3038128614425659,4397.0,582.0,0.3851400315761566,0.2924211323261261,0.7568174004554749,0.848173975944519,0.0,0.3038128912448883,4397.0,582.0,0.3839956223964691,0.2906145751476288
27hgeg47,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/87_last_only_75.9259.pth,0.7592592835426331,0.9789999723434448,0.0,0.5116136074066162,3033.0,337.0,0.4968712031841278,0.37725406885147095,0.7488781213760376,0.9803727269172668,0.0,0.5116137862205505,3033.0,337.0,0.49732884764671326,0.3724386990070343
ddyr4kr8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/77_last_only_75.7576.pth,0.755892276763916,0.8217856884002686,0.03464285656809807,0.3898331820964813,1936.0,484.0,0.4154205918312073,0.31401321291923523,0.7666551470756531,0.8137251734733582,0.0,0.38983333110809326,1936.0,484.0,0.40118616819381714,0.3075714409351349
97s7ksyz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/56_last_only_73.9057.pth,0.7356902360916138,0.9577272534370422,0.007272727321833372,0.44551369547843933,3483.0,387.0,0.4701712131500244,0.34590035676956177,0.7431825995445251,0.9504931569099426,0.004545454401522875,0.4455133378505707,3483.0,387.0,0.4668506383895874,0.346955269575119
mtij1aee,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/88_last_only_75.0842.pth,0.7508417367935181,0.7308333516120911,0.09000000357627869,0.42258283495903015,3672.0,408.0,0.4144720733165741,0.3112029433250427,0.7545737028121948,0.7324856519699097,0.004999999888241291,0.4225826561450958,3672.0,408.0,0.3866894245147705,0.29178565740585327
g7m6odfc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/90_last_only_74.5791.pth,0.7457912564277649,0.9365150928497314,0.009999999776482582,0.5044899582862854,1496.0,374.0,0.48366832733154297,0.3607155978679657,0.7530203461647034,0.9241656064987183,0.0,0.5044899582862854,1496.0,374.0,0.4762185513973236,0.35860225558280945
2vc110gd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/25_last_only_73.5690.pth,0.7356902360916138,0.8510606288909912,0.026818182319402695,0.33092859387397766,4689.0,521.0,0.40293580293655396,0.2964359223842621,0.7492233514785767,0.8542918562889099,0.005454545374959707,0.3309287428855896,4689.0,521.0,0.396891713142395,0.29736053943634033
xzdcnrh2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/71_last_only_74.2424.pth,0.7424242496490479,0.7998076677322388,0.023461539298295975,0.35335686802864075,566.0,566.0,0.39220869541168213,0.29118525981903076,0.7545737028121948,0.7974496483802795,0.0,0.35335710644721985,566.0,566.0,0.3836022615432739,0.28945618867874146
sopuvx76,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/62_last_only_70.8754.pth,0.7087541818618774,1.0,0.0,0.6557376980781555,305.0,305.0,0.5519125461578369,0.39117032289505005,0.6948567628860474,1.0,0.0,0.655737578868866,305.0,305.0,0.5519125461578369,0.3835001587867737
3ktfzx0o,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/93_last_only_73.4007.pth,0.7323232293128967,0.76500004529953,0.13199999928474426,0.5321412682533264,2916.0,324.0,0.47638043761253357,0.34886446595191956,0.7155678272247314,0.7956686615943909,0.0010000000474974513,0.5321411490440369,2916.0,324.0,0.44293662905693054,0.3169512152671814
qokadwb7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/57_project_71.2121.pth,0.7121211886405945,0.9572917222976685,0.0062500000931322575,0.4144562780857086,3744.0,416.0,0.459332674741745,0.327100545167923,0.7336900234222412,0.9567375779151917,0.0,0.4144560396671295,3744.0,416.0,0.45706456899642944,0.33534371852874756
btatar9d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/69_last_only_72.0539.pth,0.7205387353897095,0.893277645111084,0.024000000208616257,0.38461539149284363,520.0,520.0,0.4339643716812134,0.3126881420612335,0.7402485609054565,0.8946025371551514,0.0,0.38461512327194214,520.0,520.0,0.4264059066772461,0.31564635038375854
c2rjb0ci,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/144_last_only_74.7475.pth,0.747474730014801,0.8851562738418579,0.012500000186264515,0.23650728166103363,6561.0,729.0,0.37805455923080444,0.2825862169265747,0.7305833697319031,0.8981574773788452,0.009999999776482582,0.2365073710680008,6561.0,729.0,0.3815549612045288,0.2787577211856842
akv5kclk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/87_last_only_76.0943.pth,0.7609427571296692,0.7437500953674316,0.13375000655651093,0.43649062514305115,3555.0,395.0,0.43799692392349243,0.33329057693481445,0.7619951963424683,0.7616435289382935,0.021250000223517418,0.43649083375930786,3555.0,395.0,0.4064614772796631,0.3097216784954071
5gaxveqm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/55_project_74.9158.pth,0.7491582632064819,0.9758333563804626,0.010312500409781933,0.43429163098335266,3573.0,397.0,0.4734792113304138,0.3547108769416809,0.7500863075256348,0.9782795906066895,0.0,0.434291809797287,3573.0,397.0,0.4708571434020996,0.3531835079193115
3qz0u4s1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/42_last_only_74.7475.pth,0.7491582632064819,0.9973809719085693,0.0,0.5952381491661072,1267.0,317.0,0.5308730602264404,0.3977079391479492,0.7480151653289795,0.997308075428009,0.0,0.5952378511428833,1267.0,317.0,0.5308486819267273,0.3970828652381897
yt24nl61,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/239_last_only_70.2020.pth,0.7020202279090881,0.9232222437858582,0.021666666492819786,0.35186484456062317,4410.0,490.0,0.4322512745857239,0.3034491240978241,0.7064204216003418,0.9110766053199768,0.0,0.3518650531768799,4410.0,490.0,0.4209805428981781,0.2973892390727997
gdjc6wl7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/55_last_only_74.2424.pth,0.7424242496490479,0.8347618579864502,0.062142856419086456,0.3483106791973114,4455.0,495.0,0.4150718152523041,0.30815938115119934,0.7545737028121948,0.8472305536270142,0.014999999664723873,0.34831053018569946,4455.0,495.0,0.40351372957229614,0.3044808506965637
zmgzix2v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/59_project_70.3704.pth,0.7037037014961243,0.9134523868560791,0.0071428571827709675,0.5225479602813721,1105.0,368.0,0.48104774951934814,0.3385150730609894,0.7333448529243469,0.925072968006134,0.0,0.5225481986999512,1105.0,368.0,0.4825403690338135,0.3538684844970703
drvhgt51,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/171_last_only_73.5690.pth,0.7356902360916138,0.9615625143051147,0.0021875000093132257,0.37125036120414734,2534.0,498.0,0.44500014185905457,0.32738226652145386,0.7364515066146851,0.9701029062271118,0.0,0.3712502121925354,2534.0,498.0,0.44711774587631226,0.3292805254459381
ai13tyd1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/239_last_only_69.6970.pth,0.6969696879386902,0.9406410455703735,0.0003846153849735856,0.3483106791973114,4455.0,495.0,0.4297787845134735,0.29954278469085693,0.6972730159759521,0.9516925811767578,0.0,0.34831053018569946,4455.0,495.0,0.4333343505859375,0.3021523356437683
6j60mxb9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/137_last_only_74.2424.pth,0.7424242496490479,0.940416693687439,0.0071875001303851604,0.37078234553337097,4185.0,465.0,0.43946218490600586,0.32626739144325256,0.734207808971405,0.9521887898445129,0.0,0.3707822859287262,4185.0,465.0,0.4409903883934021,0.32377859950065613
nmgzlf61,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/84_last_only_76.0943.pth,0.7609427571296692,0.8014582991600037,0.0768750011920929,0.39453956484794617,3933.0,437.0,0.4242909550666809,0.3228611350059509,0.7492233514785767,0.8329599499702454,0.009999999776482582,0.39453941583633423,3933.0,437.0,0.4124997854232788,0.3090544641017914
ujge62rn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/56_last_only_75.4209.pth,0.7542087435722351,0.7905833721160889,0.07000000029802322,0.4174668490886688,3717.0,413.0,0.42601677775382996,0.3213055729866028,0.754055917263031,0.795435905456543,0.004999999888241291,0.41746699810028076,3717.0,413.0,0.405967652797699,0.3061223030090332
pja2t9x9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/85_last_only_75.9259.pth,0.7592592835426331,0.8317221403121948,0.0573333315551281,0.28977108001708984,5355.0,595.0,0.3929421901702881,0.29834499955177307,0.7609596252441406,0.830501139163971,0.005333333276212215,0.28977110981941223,5355.0,595.0,0.37520188093185425,0.2855134904384613
hmbv0di1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/31_last_only_73.4007.pth,0.7340067625045776,0.8445238471031189,0.014999999664723873,0.3281378448009491,2300.0,575.0,0.39588722586631775,0.29058390855789185,0.7554366588592529,0.8452956676483154,0.0,0.32813775539398193,2300.0,575.0,0.3911444842815399,0.29548487067222595
84uwo2c4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/96_last_only_75.0842.pth,0.7508417367935181,0.9397779107093811,0.013333333656191826,0.4028359353542328,3852.0,428.0,0.45198237895965576,0.33936724066734314,0.748187780380249,0.9443702101707458,0.0,0.402835875749588,3852.0,428.0,0.44906872510910034,0.33598774671554565
cvhoh6ul,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/68_last_only_76.2626.pth,0.7626262903213501,0.8702777624130249,0.019999999552965164,0.45612117648124695,3402.0,378.0,0.44879966974258423,0.3422664403915405,0.770279586315155,0.9033127427101135,0.009999999776482582,0.4561213254928589,3402.0,378.0,0.4564780592918396,0.3516157269477844
nil1mnh4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/43_last_only_75.4209.pth,0.7542087435722351,0.9983333349227905,0.0,0.2845759689807892,1379.0,689.0,0.42763644456863403,0.322527140378952,0.7564722299575806,0.997962236404419,0.0,0.2845761775970459,1379.0,689.0,0.4275128245353699,0.3234015703201294
7w24ffsx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/51_last_only_74.0741.pth,0.7407407164573669,1.0,0.0,0.5177591443061829,2997.0,333.0,0.5059196949005127,0.374755322933197,0.7455989122390747,0.9996667504310608,0.0,0.5177592635154724,2997.0,333.0,0.5058087110519409,0.3771304190158844
rlc668kp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/151_last_only_74.4108.pth,0.744107723236084,1.0,0.0,0.3980574905872345,1896.0,474.0,0.4660191535949707,0.34676843881607056,0.7393855452537537,1.0,0.0,0.398057758808136,1896.0,474.0,0.46601924300193787,0.3445678949356079
07hu4k35,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/55_last_only_75.4209.pth,0.755892276763916,0.8200520873069763,0.015625,0.38399508595466614,4041.0,449.0,0.4065574109554291,0.30731362104415894,0.7573351860046387,0.8258323073387146,0.0,0.38399508595466614,4041.0,449.0,0.40327581763267517,0.30541497468948364
ajg5csig,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/32_last_only_76.2626.pth,0.7626262903213501,0.8897778391838074,0.01366666704416275,0.30843254923820496,5031.0,559.0,0.4039590060710907,0.30806976556777954,0.7521573901176453,0.9090667366981506,0.0,0.3084324598312378,5031.0,559.0,0.40583309531211853,0.3052503764629364
iqbs3hrr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/72_project_74.2424.pth,0.7407407164573669,0.8438333868980408,0.032999999821186066,0.2993294894695282,5184.0,576.0,0.3920542895793915,0.290410578250885,0.7343803644180298,0.839510440826416,0.004999999888241291,0.29932957887649536,5184.0,576.0,0.38128000497817993,0.2800045609474182
x2rt7mtz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/249_last_only_70.7071.pth,0.7070707082748413,0.7780555486679077,0.11722221970558167,0.416458398103714,3726.0,414.0,0.43724536895751953,0.3091633915901184,0.6967552900314331,0.7989504933357239,0.014999999664723873,0.41645824909210205,3726.0,414.0,0.41013628244400024,0.2857646346092224
n7uskdx4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/68_last_only_75.9259.pth,0.7592592835426331,0.7463636994361877,0.07000000029802322,0.34364262223243713,582.0,582.0,0.3866688013076782,0.29358187317848206,0.7476699948310852,0.7420568466186523,0.019999999552965164,0.34364259243011475,582.0,582.0,0.36856648325920105,0.27556610107421875
t9s38ngz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/183_last_only_70.5387.pth,0.7070707082748413,0.9848718047142029,0.0,0.4197271764278412,3343.0,418.0,0.4681996703147888,0.3310502767562866,0.7302381992340088,0.9911482930183411,0.0,0.41972729563713074,3343.0,418.0,0.4702918529510498,0.34342506527900696
jby4muit,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/78_last_only_73.4007.pth,0.7340067625045776,0.8231250047683716,0.03687499836087227,0.4040240943431854,1868.0,467.0,0.4213413894176483,0.30926743149757385,0.7361063361167908,0.8209589123725891,0.004999999888241291,0.4040240943431854,1868.0,467.0,0.40999433398246765,0.3017994165420532
1bsep43j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/53_last_only_75.7576.pth,0.7592592835426331,0.981333315372467,0.014999999664723873,0.45985469222068787,2391.0,395.0,0.48539599776268005,0.368541419506073,0.7506040930747986,0.9770155549049377,0.0,0.4598545432090759,2391.0,395.0,0.4789566993713379,0.35950684547424316
qhfu8g3a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/57_project_72.2222.pth,0.7222222089767456,0.831458330154419,0.023125000298023224,0.3140506446361542,4941.0,549.0,0.38954469561576843,0.28133782744407654,0.7421470284461975,0.852347195148468,0.0,0.3140506446361542,4941.0,549.0,0.3887992799282074,0.28854623436927795
6lw1ss34,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/107_project_74.9158.pth,0.7491582632064819,0.8070834279060364,0.10249999910593033,0.42362114787101746,3663.0,407.0,0.44440150260925293,0.33292704820632935,0.7428374290466309,0.7976481914520264,0.004999999888241291,0.4236208200454712,3663.0,407.0,0.4087563455104828,0.3036395013332367
5vfa262s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/40_last_only_77.7778.pth,0.7777777910232544,0.7969872355461121,0.048076923936605453,0.2652519941329956,5850.0,650.0,0.3701053559780121,0.2878597378730774,0.7664825916290283,0.8056631088256836,0.003846153849735856,0.26525208353996277,5850.0,650.0,0.3582538068294525,0.27459532022476196
h5jlie0o,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/105_project_75.2525.pth,0.752525269985199,0.9853030443191528,0.009999999776482582,0.4647271931171417,1624.0,406.0,0.48667675256729126,0.3662365674972534,0.7485329508781433,0.9902815222740173,0.0,0.46472737193107605,1624.0,406.0,0.48500296473503113,0.3630406856536865
sazyiyai,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/95_last_only_75.7576.pth,0.7575757503509521,0.9534615278244019,0.009999999776482582,0.4471072256565094,1688.0,422.0,0.47018957138061523,0.35620421171188354,0.7581981420516968,0.9515746235847473,0.0,0.4471072852611542,1688.0,422.0,0.46622729301452637,0.3534926772117615
f2wc2yn2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/42_last_only_73.0640.pth,0.7306397557258606,0.7551282048225403,0.048461537808179855,0.30534350872039795,655.0,655.0,0.3696444630622864,0.2700769305229187,0.7531929612159729,0.7733274102210999,0.0,0.3053435981273651,655.0,655.0,0.35955700278282166,0.27081578969955444
9vqymehy,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/82_last_only_74.5791.pth,0.7457912564277649,0.8329488635063171,0.01923076994717121,0.354032427072525,4383.0,487.0,0.40207070112228394,0.29986080527305603,0.7442181706428528,0.8587597012519836,0.004999999888241291,0.3540324866771698,4383.0,487.0,0.4059307277202606,0.3021010160446167
gobpfy9x,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/81_last_only_74.0741.pth,0.7407407164573669,0.8143589496612549,0.04307692125439644,0.43871191143989563,3537.0,393.0,0.4320492446422577,0.32003647089004517,0.7474974393844604,0.8537538647651672,0.0,0.4387117326259613,3537.0,393.0,0.43082186579704285,0.3220382332801819
qetx7raw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/88_last_only_73.7374.pth,0.7373737096786499,0.9509375095367432,0.0,0.36683785915374756,4230.0,470.0,0.4392584562301636,0.3238976299762726,0.7426648139953613,0.9565043449401855,0.0,0.36683788895606995,4230.0,470.0,0.44111406803131104,0.3275998830795288
prdup9mx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/57_project_74.7475.pth,0.747474730014801,0.839055597782135,0.029666665941476822,0.38812342286109924,3617.0,452.0,0.41894859075546265,0.313153475522995,0.7592337131500244,0.8541333079338074,0.0,0.38812321424484253,3617.0,452.0,0.4140855073928833,0.3143876791000366
eqdj362v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/75_last_only_73.9057.pth,0.7390572428703308,0.9837879538536072,0.0,0.413462370634079,3753.0,417.0,0.4657500982284546,0.344215989112854,0.7371418476104736,0.9917237162590027,0.0,0.41346219182014465,3753.0,417.0,0.46839532256126404,0.34527379274368286
8gljg8x6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/38_last_only_76.0943.pth,0.7609427571296692,0.9860606789588928,0.004999999888241291,0.29675352573394775,5229.0,581.0,0.4292714297771454,0.3266509771347046,0.7418018579483032,0.9872047901153564,0.0,0.2967536151409149,5229.0,581.0,0.42798614501953125,0.3174809217453003
3d0nqk5e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/98_last_only_75.0842.pth,0.7508417367935181,0.7831771373748779,0.09593749791383743,0.2993384599685669,4105.0,598.0,0.3928177058696747,0.2949439287185669,0.7509492635726929,0.7862996459007263,0.009999999776482582,0.2993384301662445,4105.0,598.0,0.36521267890930176,0.2742561995983124
3d0nqk5e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/98_last_only_75.0842.pth,0.7508417367935181,0.7831771373748779,0.09593749791383743,0.2993384599685669,4105.0,598.0,0.3928177058696747,0.2949439287185669,0.7509492635726929,0.7862996459007263,0.009999999776482582,0.2993384301662445,4105.0,598.0,0.36521267890930176,0.2742561995983124
aw3hlpd5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/82_last_only_75.7576.pth,0.755892276763916,0.948020875453949,0.004999999888241291,0.32106852531433105,4833.0,537.0,0.42469650506973267,0.3210248053073883,0.7499136924743652,0.9522737264633179,0.0,0.32106855511665344,4833.0,537.0,0.4244474172592163,0.31829893589019775
ur74oj8e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/70_project_75.7576.pth,0.7575757503509521,0.9521666765213013,0.0,0.4813246428966522,1568.0,392.0,0.4778304696083069,0.3619927763938904,0.7602692246437073,0.961470901966095,0.0,0.4813247323036194,1568.0,392.0,0.4809318780899048,0.36563771963119507
16m88g44,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/83_last_only_73.5690.pth,0.7356902360916138,0.9585607051849365,0.029999999329447746,0.6136851906776428,2526.0,281.0,0.5340819358825684,0.3929188549518585,0.7468070387840271,0.9732171297073364,0.0,0.6136854887008667,2526.0,281.0,0.528967559337616,0.3950366973876953
fy6p3t4w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/82_last_only_74.2424.pth,0.7424242496490479,0.7402604818344116,0.07000000029802322,0.36528345942497253,4248.0,472.0,0.39184802770614624,0.2909174859523773,0.7464618682861328,0.768065333366394,0.0009374999790452421,0.36528339982032776,4248.0,472.0,0.3780953884124756,0.2822338044643402
kqoqffyw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/71_last_only_76.5993.pth,0.7659932374954224,0.8561111092567444,0.029999999329447746,0.43649062514305115,3555.0,395.0,0.44086724519729614,0.33770132064819336,0.7664825916290283,0.866408109664917,0.0,0.43649083375930786,3555.0,395.0,0.43429964780807495,0.3328831195831299
kca2s2gu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/74_last_only_76.2626.pth,0.7626262903213501,0.8799167275428772,0.057999998331069946,0.39453956484794617,3933.0,437.0,0.4441520869731903,0.3387220501899719,0.7483603954315186,0.8883259296417236,0.009999999776482582,0.39453941583633423,3933.0,437.0,0.43095511198043823,0.3225097358226776
9t5i0tc6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/138_project_74.2424.pth,0.7424242496490479,0.9527084231376648,0.016249999403953552,0.32976090908050537,2787.0,562.0,0.43290644884109497,0.3214002549648285,0.7364515066146851,0.9537217617034912,0.0,0.329760879278183,2787.0,562.0,0.4278275668621063,0.31507426500320435
ctopkss8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/47_project_75.2525.pth,0.752525269985199,0.9754165410995483,0.0003124999930150807,0.45491766929626465,3411.0,379.0,0.4768822193145752,0.3588659167289734,0.7431825995445251,0.967521607875824,0.0,0.45491787791252136,3411.0,379.0,0.4741464853286743,0.35237741470336914
kmxq0frf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/89_last_only_73.9057.pth,0.7407407164573669,0.8434445261955261,0.03533333167433739,0.4085635244846344,3798.0,422.0,0.42911380529403687,0.31786206364631653,0.7307559251785278,0.8605330586433411,0.004999999888241291,0.4085635840892792,3798.0,422.0,0.4246988892555237,0.3103512227535248
8bo6dwau,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/139_last_only_76.7677.pth,0.7676767706871033,0.9958332180976868,0.009999999776482582,0.44551369547843933,3483.0,387.0,0.4837822914123535,0.37138843536376953,0.7587159276008606,0.9977863430976868,0.0,0.4455133378505707,3483.0,387.0,0.4810999035835266,0.36501815915107727
k06ytp52,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/125_last_only_77.6094.pth,0.7760942578315735,0.8253571391105652,0.06285714358091354,0.45612117648124695,3402.0,378.0,0.4481118321418762,0.34777700901031494,0.7544010877609253,0.8144468665122986,0.007857142947614193,0.4561213254928589,3402.0,378.0,0.42614173889160156,0.3214817941188812
81ew4nhq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/143_last_only_75.7576.pth,0.7575757503509521,0.9872221946716309,0.0,0.41277965903282166,3401.0,425.0,0.4666672945022583,0.35353583097457886,0.7405937314033508,0.9891149997711182,0.0,0.41277945041656494,3401.0,425.0,0.46729815006256104,0.3460780680179596
7on0v1ak,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/113_last_only_74.9158.pth,0.7491582632064819,0.8682407736778259,0.028333334252238274,0.460999459028244,3366.0,374.0,0.4525245130062103,0.33901247382164,0.7457714676856995,0.8885028958320618,0.0,0.46099910140037537,3366.0,374.0,0.4498339891433716,0.33547335863113403
w3ny1bpj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/60_last_only_76.2626.pth,0.7626262903213501,0.9789744019508362,0.029999999329447746,0.44923630356788635,1680.0,420.0,0.4860702455043793,0.3706899583339691,0.7633758783340454,0.9787930250167847,0.0,0.44923603534698486,1680.0,420.0,0.47600969672203064,0.3633743226528168
86bh3d12,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/94_last_only_75.0842.pth,0.7508417367935181,0.7676785588264465,0.03821428492665291,0.3046180009841919,5094.0,566.0,0.37017032504081726,0.2779393196105957,0.7525025606155396,0.7844635248184204,0.0,0.3046179711818695,5094.0,566.0,0.3630271852016449,0.2731788754463196
557org6n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/72_last_only_77.4411.pth,0.7744107842445374,0.7379487156867981,0.054230768233537674,0.3900764286518097,3978.0,442.0,0.3940853476524353,0.30518394708633423,0.7656196355819702,0.7491839528083801,0.0007692307699471712,0.39007630944252014,3978.0,442.0,0.38000985980033875,0.2909429967403412
1ybqubi3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/108_last_only_74.9158.pth,0.7491582632064819,0.9401514530181885,0.009999999776482582,0.46979236602783203,3303.0,367.0,0.4733146131038666,0.3545875549316406,0.7462892532348633,0.9461904168128967,0.0,0.4697920083999634,3303.0,367.0,0.47199416160583496,0.35224416851997375
ud2kzz8x,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/145_last_only_74.4108.pth,0.7424242496490479,0.8665000796318054,0.03999999910593033,0.4235672950744629,1363.0,454.0,0.4433557987213135,0.32915809750556946,0.7428374290466309,0.8708751797676086,0.004999999888241291,0.423566997051239,1363.0,454.0,0.4331474006175995,0.32175809144973755
rdo4xigo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/42_last_only_75.2525.pth,0.752525269985199,0.9988542199134827,0.0,0.2845759689807892,1379.0,689.0,0.42781007289886475,0.3219378888607025,0.7580255270004272,0.9980412125587463,0.0,0.2845761775970459,1379.0,689.0,0.4275391101837158,0.3240855634212494
ou61634r,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/82_last_only_72.5589.pth,0.7255892157554626,0.9640476703643799,0.02500000037252903,0.4501665532588959,3447.0,383.0,0.4797380864620209,0.34809279441833496,0.7084915637969971,0.9588747024536133,0.0,0.4501666724681854,3447.0,383.0,0.4696804881095886,0.3327646553516388
zwygprf7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/93_last_only_74.7475.pth,0.747474730014801,0.8669791221618652,0.03218749910593033,0.26773762702941895,747.0,747.0,0.3889680802822113,0.29074379801750183,0.7509492635726929,0.8669235706329346,0.004999999888241291,0.2677374482154846,747.0,747.0,0.3798869848251343,0.2852758467197418
0dcbkpe0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/76_project_74.4108.pth,0.744107723236084,0.8895313143730164,0.019999999552965164,0.3645112216472626,4257.0,473.0,0.42468082904815674,0.3160082995891571,0.7480151653289795,0.8848341107368469,0.0,0.3645113706588745,4257.0,473.0,0.41644853353500366,0.3115098178386688
524g2o2t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/95_last_only_75.9259.pth,0.7592592835426331,0.7768056392669678,0.10166666656732559,0.35330697894096375,4392.0,488.0,0.4105931222438812,0.31174662709236145,0.7649292349815369,0.7814857959747314,0.009999999776482582,0.3533070385456085,4392.0,488.0,0.3815976083278656,0.29189518094062805
9vz4akzp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/72_last_only_74.9158.pth,0.7491582632064819,0.8202778100967407,0.04500000178813934,0.28977108001708984,5355.0,595.0,0.3850162923336029,0.2884381413459778,0.756299614906311,0.827083170413971,0.005333333276212215,0.28977110981941223,5355.0,595.0,0.37406253814697266,0.2829033434391022
2kpjsi00,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/296_last_only_74.0741.pth,0.7407407164573669,0.9620555639266968,0.019999999552965164,0.3587057888507843,2104.0,526.0,0.4469204545021057,0.33105218410491943,0.7419744729995728,0.9702300429344177,0.0,0.35870569944381714,2104.0,526.0,0.4429785907268524,0.32867881655693054
5s8cu5un,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/116_last_only_72.2222.pth,0.7205387353897095,0.9866666197776794,0.005625000223517418,0.3264453411102295,1723.0,590.0,0.4395790100097656,0.316733717918396,0.7409389019012451,0.9863699078559875,0.0,0.3264453709125519,1723.0,590.0,0.4376051127910614,0.324238657951355
nhskamxh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/81_last_only_73.5690.pth,0.7356902360916138,0.8470237255096436,0.06714285910129547,0.42362114787101746,3663.0,407.0,0.44592925906181335,0.32806581258773804,0.7343803644180298,0.8535307049751282,0.009999999776482582,0.4236208200454712,3663.0,407.0,0.4290505349636078,0.3150862753391266
63do4xtr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/82_last_only_76.0943.pth,0.7609427571296692,0.9890741109848022,0.0,0.510047972202301,2750.0,344.0,0.4997074007987976,0.3802487254142761,0.7452536821365356,0.987268328666687,0.0,0.510047972202301,2750.0,344.0,0.49910545349121094,0.3719601631164551
hhzex081,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/86_last_only_74.7475.pth,0.747474730014801,0.9836666584014893,0.004999999888241291,0.5030434131622314,2484.0,355.0,0.4972366988658905,0.3716718554496765,0.7462892532348633,0.9833569526672363,0.0,0.5030436515808105,2484.0,355.0,0.4954668879508972,0.3697616159915924
nuijm5yk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/113_last_only_71.2121.pth,0.7121211886405945,0.9707407355308533,0.029999999329447746,0.32166752219200134,4824.0,536.0,0.44080275297164917,0.3139049708843231,0.7115982174873352,0.9706307053565979,0.0,0.32166746258735657,4824.0,536.0,0.4307660758495331,0.3065323829650879
b2c646uk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/214_last_only_72.8956.pth,0.7289562225341797,0.9411806464195251,0.007499999832361937,0.32347801327705383,4797.0,533.0,0.4240529239177704,0.309116005897522,0.7164307832717896,0.9431751370429993,0.0,0.3234780430793762,4797.0,533.0,0.4222177267074585,0.3024897873401642
f6om5rhe,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/78_project_73.5690.pth,0.7356902360916138,0.9392858147621155,0.004999999888241291,0.3842754364013672,1964.0,491.0,0.44285374879837036,0.3258031904697418,0.7480151653289795,0.9454931020736694,0.0,0.3842754364013672,1964.0,491.0,0.4432561993598938,0.3315623700618744
marlkch9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/51_project_73.7374.pth,0.7373737096786499,0.7899166941642761,0.06750000268220901,0.4174668490886688,3717.0,413.0,0.4249611794948578,0.3133552074432373,0.7592337131500244,0.8125969171524048,0.0,0.41746699810028076,3717.0,413.0,0.4100213050842285,0.3113020062446594
vdax74t8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/56_last_only_75.5892.pth,0.755892276763916,0.9910606741905212,0.004999999888241291,0.5880623459815979,982.0,327.0,0.5280410051345825,0.3991421163082123,0.7455989122390747,0.9886866211891174,0.0,0.5880623459815979,982.0,327.0,0.525583028793335,0.39187413454055786
eqt5tamj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/118_last_only_73.0640.pth,0.7306397557258606,0.9852777719497681,0.0,0.4491353929042816,3106.0,391.0,0.478137731552124,0.34934642910957336,0.7407662868499756,0.9826050400733948,0.0,0.44913527369499207,3106.0,391.0,0.4772467613220215,0.35352832078933716
jewl44oh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/102_last_only_69.6970.pth,0.6969696879386902,0.8811905384063721,0.011785713955760002,0.375629186630249,4131.0,459.0,0.4228684902191162,0.29472652077674866,0.7214359641075134,0.8967611193656921,0.004999999888241291,0.37562936544418335,4131.0,459.0,0.42579683661460876,0.3071851432323456
j6ak2bgp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/59_project_75.4209.pth,0.7542087435722351,0.9816665649414062,0.0,0.5752416253089905,1312.0,328.0,0.5189694166183472,0.39141127467155457,0.7578529715538025,0.9836127161979675,0.0,0.5752415060997009,1312.0,328.0,0.5196180939674377,0.39379411935806274
zvo9i9go,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/305_last_only_68.1818.pth,0.6818181872367859,0.7875000834465027,0.15000000596046448,0.596587598323822,2601.0,289.0,0.5113625526428223,0.3486562967300415,0.6719019412994385,0.8108127117156982,0.004999999888241291,0.5965877771377563,2601.0,289.0,0.47080016136169434,0.31633153557777405
3043orjo,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/55_last_only_74.0741.pth,0.7407407164573669,0.88776034116745,0.006874999962747097,0.3699866831302643,4194.0,466.0,0.4215407073497772,0.31225237250328064,0.7428374290466309,0.8851200342178345,0.004687500186264515,0.36998680233955383,4194.0,466.0,0.41993147134780884,0.3119408190250397
6oknd0xp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/79_last_only_70.8754.pth,0.7070707082748413,0.8686110973358154,0.058888889849185944,0.2878360450267792,5391.0,599.0,0.40511202812194824,0.2864428460597992,0.7021056413650513,0.8708629012107849,0.0,0.2878360450267792,5391.0,599.0,0.38623297214508057,0.2711763381958008
srqahyzm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/74_last_only_72.7273.pth,0.7272727489471436,0.8255208730697632,0.035624999552965164,0.4040240943431854,1868.0,467.0,0.421723335981369,0.30670788884162903,0.7321366667747498,0.8247539401054382,0.0,0.4040240943431854,1868.0,467.0,0.4095926880836487,0.2998778223991394
gk41ew8g,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/55_project_72.7273.pth,0.7272727489471436,0.9983332753181458,0.0,0.513188898563385,2434.0,348.0,0.5038407444953918,0.3664296567440033,0.7502588629722595,0.997588038444519,0.0,0.5131891965866089,2434.0,348.0,0.5035924315452576,0.37782469391822815
2l90me96,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/89_last_only_71.7172.pth,0.7171717286109924,0.8686979413032532,0.029062500223517418,0.4332004487514496,3582.0,398.0,0.4436536431312561,0.3181758522987366,0.7186744809150696,0.8676671385765076,0.0,0.4332006573677063,3582.0,398.0,0.4336225986480713,0.31163349747657776
d9a05b9s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/100_last_only_74.2424.pth,0.7424242496490479,0.8330208659172058,0.03656249865889549,0.3691944181919098,4203.0,467.0,0.41292592883110046,0.3065662086009979,0.7550914883613586,0.8450900912284851,0.004999999888241291,0.3691942095756531,4203.0,467.0,0.40642809867858887,0.3068903982639313
bed5vf39,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/112_last_only_77.6094.pth,0.7760942578315735,0.9128788113594055,0.014999999664723873,0.30898526310920715,5022.0,558.0,0.41228803992271423,0.3199743926525116,0.7462892532348633,0.9282702207565308,0.004999999888241291,0.3089854121208191,5022.0,558.0,0.4140852093696594,0.3090273439884186
8kdvfpd2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/38_last_only_73.5690.pth,0.7356902360916138,0.8323438167572021,0.043437499552965164,0.2962436378002167,5238.0,582.0,0.39067500829696655,0.2874158024787903,0.7419744729995728,0.8474132418632507,0.009999999776482582,0.2962436378002167,5238.0,582.0,0.3845522999763489,0.2853280007839203
210vo5w4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/131_last_only_74.7475.pth,0.747474730014801,0.96875,0.009999999776482582,0.35359427332878113,3536.0,505.0,0.4441147744655609,0.3319645822048187,0.7419744729995728,0.9683380722999573,0.0,0.353594034910202,3536.0,505.0,0.4406440258026123,0.3269466161727905
ykbuof5h,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/53_project_75.2525.pth,0.752525269985199,0.8332778215408325,0.04066666588187218,0.33740469813346863,4599.0,511.0,0.40378308296203613,0.3038569688796997,0.7581981420516968,0.8341472148895264,0.0,0.3374044597148895,4599.0,511.0,0.3905172348022461,0.29608944058418274
0fe8rkgr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/51_project_70.3704.pth,0.7020202279090881,0.9456250667572021,0.004687500186264515,0.41286489367485046,1828.0,457.0,0.45439252257347107,0.3189927339553833,0.7323092818260193,0.9485792517662048,0.0,0.41286471486091614,1828.0,457.0,0.45381468534469604,0.33233270049095154
aao2esre,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/43_last_only_72.8956.pth,0.7306397557258606,0.9997916221618652,0.0,0.3980574905872345,1896.0,474.0,0.4659497141838074,0.34044137597084045,0.7380048036575317,0.9985296130180359,0.0,0.398057758808136,1896.0,474.0,0.4655291438102722,0.3435627520084381
c2mihvyj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/126_last_only_74.0741.pth,0.7407407164573669,0.9449999332427979,0.0015625000232830644,0.41928720474243164,1800.0,450.0,0.4552832245826721,0.337246835231781,0.7359337210655212,0.9453420042991638,0.0,0.41928690671920776,1800.0,450.0,0.4548763036727905,0.33475881814956665
rjigcnxj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/73_last_only_73.5690.pth,0.7373737096786499,0.753928542137146,0.2232142835855484,0.28501394391059875,2648.0,662.0,0.4207189083099365,0.31022706627845764,0.7424922585487366,0.7464165091514587,0.006428571417927742,0.2850140631198883,2648.0,662.0,0.3459530770778656,0.2568674683570862
sso6wi5v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/39_last_only_78.1145.pth,0.7811447978019714,0.7670833468437195,0.07343749701976776,0.2388002723455429,6498.0,722.0,0.3597736954689026,0.2810353636741638,0.7602692246437073,0.7619756460189819,0.0,0.23880010843276978,6498.0,722.0,0.33359193801879883,0.2536196708679199
laqz8y0i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/54_last_only_72.0539.pth,0.7205387353897095,0.9633333086967468,0.01366666704416275,0.3906402587890625,1932.0,483.0,0.4558801054954529,0.32847926020622253,0.7262685298919678,0.9643043875694275,0.0,0.3906402587890625,1932.0,483.0,0.4516482353210449,0.3280178904533386
39puea7a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/233_last_only_72.8956.pth,0.7289562225341797,0.9124358892440796,0.019999999552965164,0.39157333970069885,3586.0,448.0,0.44133639335632324,0.3217149078845978,0.7354159355163574,0.9132778644561768,0.0,0.39157313108444214,3586.0,448.0,0.4349503517150879,0.31986942887306213
h2tmtf1x,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/78_last_only_74.0741.pth,0.7407407164573669,1.0,0.0,0.3980574905872345,1896.0,474.0,0.4660191535949707,0.3451993763446808,0.7438730001449585,0.9996428489685059,0.0,0.398057758808136,1896.0,474.0,0.465900182723999,0.34657058119773865
qriwyppa,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/94_last_only_76.2626.pth,0.7626262903213501,0.8386363387107849,0.03500000014901161,0.5226572155952454,1444.0,361.0,0.46543118357658386,0.35495007038116455,0.7568174004554749,0.8703959584236145,0.009999999776482582,0.5226573348045349,1444.0,361.0,0.46768444776535034,0.35395172238349915
50r0nx9n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/94_last_only_73.5690.pth,0.7356902360916138,0.9405952095985413,0.0053571430034935474,0.4784688949584961,418.0,418.0,0.47480708360671997,0.3493109345436096,0.7309285402297974,0.9341568350791931,0.004999999888241291,0.47846925258636475,418.0,418.0,0.47254201769828796,0.34539443254470825
8wkicnz9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/76_project_73.7374.pth,0.7373737096786499,0.9131110906600952,0.03533333167433739,0.39006122946739197,1480.0,493.0,0.44616854190826416,0.32899296283721924,0.7554366588592529,0.920565128326416,0.0,0.39006108045578003,1480.0,493.0,0.43687543272972107,0.33003172278404236
pvx41d9d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/140_last_only_73.0640.pth,0.7306397557258606,0.9423334002494812,0.02033333294093609,0.2705700695514679,2169.0,710.0,0.41107892990112305,0.3003506064414978,0.7286848425865173,0.9351334571838379,0.0,0.27056998014450073,2169.0,710.0,0.4019011855125427,0.2928593158721924
fg6oepay,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/94_last_only_75.7576.pth,0.7575757503509521,0.8432737588882446,0.019285714253783226,0.37481260299682617,4140.0,460.0,0.41245734691619873,0.31246769428253174,0.762167751789093,0.8717756867408752,0.009999999776482582,0.37481287121772766,4140.0,460.0,0.41886287927627563,0.31924378871917725
qh0wim64,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/51_last_only_73.2323.pth,0.7323232293128967,0.8817949295043945,0.016538461670279503,0.3699866831302643,4194.0,466.0,0.4227733612060547,0.30960676074028015,0.7321366667747498,0.8786572217941284,0.009615384973585606,0.36998680233955383,4194.0,466.0,0.4194198250770569,0.30707263946533203
dgywy01i,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/71_last_only_74.0741.pth,0.7407407164573669,0.8216667175292969,0.03718750178813934,0.3483106791973114,4455.0,495.0,0.4023883044719696,0.2980653941631317,0.7487055659294128,0.8385502696037292,0.004999999888241291,0.34831053018569946,4455.0,495.0,0.39728695154190063,0.2974509596824646
1p8nu233,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/31_last_only_75.5892.pth,0.755892276763916,0.612051248550415,0.7623077034950256,0.29710617661476135,2151.0,643.0,0.5571550726890564,0.42114922404289246,0.7500863075256348,0.6264632344245911,0.11115384846925735,0.297105997800827,2151.0,643.0,0.3449077010154724,0.2587105333805084
arbuxo0m,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/89_last_only_72.7273.pth,0.7272727489471436,0.9864583611488342,0.0,0.36171600222587585,3881.0,485.0,0.4493914544582367,0.3268301486968994,0.7316189408302307,0.9888051748275757,0.0,0.3617159128189087,3881.0,485.0,0.4501737058162689,0.3293555974960327
b5v5kx9a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/111_last_only_75.2525.pth,0.752525269985199,0.9141026139259338,0.004999999888241291,0.38744673132896423,4005.0,445.0,0.43551644682884216,0.32773712277412415,0.7405937314033508,0.9224172830581665,0.0,0.387446790933609,4005.0,445.0,0.43662136793136597,0.32335904240608215
9s4g1euq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/90_last_only_73.7374.pth,0.7373737096786499,0.9152564406394958,0.016153845936059952,0.3436780273914337,2196.0,549.0,0.425029456615448,0.3134055435657501,0.7450811266899109,0.9131214022636414,0.0,0.3436781167984009,2196.0,549.0,0.4189331531524658,0.3121391832828522
4yd87pzx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/49_project_71.7172.pth,0.7171717286109924,0.9446666836738586,0.004999999888241291,0.49404671788215637,3140.0,349.0,0.48123782873153687,0.34513017535209656,0.7362788915634155,0.9509127736091614,0.0,0.49404704570770264,3140.0,349.0,0.4816533029079437,0.3546311557292938
4b9nxi8v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/299_last_only_71.3805.pth,0.7138047218322754,0.8618056178092957,0.032499998807907104,0.5146680474281311,3015.0,335.0,0.46965789794921875,0.3352440297603607,0.707628607749939,0.8662981390953064,0.0,0.5146679282188416,3015.0,335.0,0.4603220224380493,0.32573702931404114
2u6zly9r,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/292_last_only_73.4007.pth,0.7340067625045776,0.9778125286102295,0.0,0.38400983810424805,4040.0,449.0,0.45394080877304077,0.33319562673568726,0.7380048036575317,0.9862657189369202,0.0,0.3840101361274719,4040.0,449.0,0.45675861835479736,0.33709004521369934
3r9irkyj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/59_last_only_74.0741.pth,0.7407407164573669,0.8313691020011902,0.02500000037252903,0.316937118768692,4896.0,544.0,0.3911020755767822,0.28970521688461304,0.7485329508781433,0.8628555536270142,0.0,0.3169371485710144,4896.0,544.0,0.3932642340660095,0.29437124729156494
yp3ytpaq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/30_last_only_74.7475.pth,0.747474730014801,0.9022499322891235,0.01850000023841858,0.2893853485584259,2608.0,652.0,0.403378427028656,0.3015151917934418,0.7545737028121948,0.8910834789276123,0.0,0.28938552737236023,2608.0,652.0,0.39348968863487244,0.2969169616699219
ai5vi7z7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/51_project_73.0640.pth,0.7306397557258606,0.8209896087646484,0.011250000447034836,0.28982147574424744,2605.0,651.0,0.37402039766311646,0.27327418327331543,0.750431478023529,0.8219344615936279,0.0,0.2898215651512146,2605.0,651.0,0.3705853819847107,0.2780989408493042
hp2o36yk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/90_last_only_69.6970.pth,0.695286214351654,0.8701190948486328,0.05071428418159485,0.3766052722930908,2004.0,501.0,0.4324795603752136,0.30069708824157715,0.6907145380973816,0.8590404987335205,0.009999999776482582,0.3766053318977356,2004.0,501.0,0.41521525382995605,0.2867951989173889
3inkybor,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/162_last_only_72.7273.pth,0.7272727489471436,0.6647024750709534,0.1607142835855484,0.26954177021980286,2800.0,700.0,0.3649861812591553,0.2654445171356201,0.71177077293396,0.6517775058746338,0.0010714285308495164,0.26954177021980286,2800.0,700.0,0.3074635863304138,0.21884359419345856
ehbmu31g,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/291_last_only_71.8855.pth,0.7188552021980286,0.8315000534057617,0.03099999949336052,0.22371365129947662,894.0,894.0,0.3620712459087372,0.26027679443359375,0.7186744809150696,0.8080388307571411,0.008999999612569809,0.22371381521224976,894.0,894.0,0.3469175100326538,0.24932076036930084
cs891ax6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/oexnj6n3/72_last_only_74.2424.pth,0.7424242496490479,0.8046875,0.03437500074505806,0.3483106791973114,4455.0,495.0,0.39579105377197266,0.29384487867355347,0.749568521976471,0.8313111662864685,0.0053125000558793545,0.34831053018569946,4455.0,495.0,0.39497804641723633,0.2960631251335144


==> data/eval/run_report_latest-evaluated-r51clnkw_2024-05-17_10_59_25.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
pb8pyt3j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/318_last_only_76.7677.pth,0.7676767706871033,0.386904776096344,0.30321428179740906,0.16260160505771637,1230.0,1230.0,0.2842402160167694,0.21820461750030518,0.7354159355163574,0.3806796371936798,0.007499999832361937,0.1626015603542328,1230.0,1230.0,0.1835937350988388,0.1350177526473999
g6y5l36z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/97_last_only_73.7374.pth,0.7373737096786499,0.3720000088214874,0.37833333015441895,0.15835310518741608,1263.0,1263.0,0.3028954863548279,0.22334717214107513,0.7314463257789612,0.38151559233665466,0.009999999776482582,0.15835316479206085,1263.0,1263.0,0.18328958749771118,0.13406649231910706
txfpu4my,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/78_last_only_75.2525.pth,0.752525269985199,0.39629629254341125,0.49166667461395264,0.3063763678073883,2572.0,643.0,0.39811310172080994,0.29959017038345337,0.7397307753562927,0.40171873569488525,0.015555555932223797,0.3063763678073883,2572.0,643.0,0.24121688306331635,0.1784355491399765
6jk6d81a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/68_last_only_74.5791.pth,0.7457912564277649,0.6641666293144226,0.22100000083446503,0.34817957878112793,4968.0,552.0,0.4111154079437256,0.306606262922287,0.7278218865394592,0.6708270907402039,0.005499999970197678,0.34817954897880554,4968.0,552.0,0.34150218963623047,0.24855276942253113
mjmmyis8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/48_last_only_71.8855.pth,0.7188552021980286,0.34444448351860046,0.4358333349227905,0.19474196434020996,1027.0,1027.0,0.3250066041946411,0.23363268375396729,0.7069382071495056,0.3457249104976654,0.013749999925494194,0.1947421133518219,1027.0,1027.0,0.18473902344703674,0.13059906661510468
k2hunqgx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/131_last_only_73.4007.pth,0.7340067625045776,0.3924999535083771,0.2916666567325592,0.35431650280952454,2224.0,556.0,0.3461610674858093,0.2540845572948456,0.7065930366516113,0.417077898979187,0.006666666828095913,0.3543166518211365,2224.0,556.0,0.25935375690460205,0.1832575649023056
5pzv9lyw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/80_last_only_72.2222.pth,0.7239057421684265,0.4396875500679016,0.2228125035762787,0.15899918973445892,4956.0,1239.0,0.27383309602737427,0.1982293576002121,0.7229893207550049,0.45282018184661865,0.010312500409781933,0.15899913012981415,4956.0,1239.0,0.20737728476524353,0.14993156492710114
47ir5ge5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/77_last_only_72.7273.pth,0.7272727489471436,0.38035714626312256,0.3189285695552826,0.1953125,1024.0,1024.0,0.2981994152069092,0.21687230467796326,0.7166033983230591,0.36287304759025574,0.010714286006987095,0.1953125,1024.0,1024.0,0.1896332949399948,0.1358918696641922
tuudlydk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/78_last_only_73.4007.pth,0.7340067625045776,0.4339583218097687,0.26781249046325684,0.1651299148797989,4772.0,1193.0,0.28896692395210266,0.2121036797761917,0.7247152328491211,0.4371126890182495,0.01656249910593033,0.16512995958328247,4772.0,1193.0,0.20626839995384216,0.14948585629463196
oj88kt3g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/78_last_only_72.8956.pth,0.7289562225341797,0.46372219920158386,0.35766667127609253,0.16094769537448883,4896.0,1224.0,0.32744553685188293,0.2386934608221054,0.7288574576377869,0.4605250656604767,0.007666666526347399,0.1609477698802948,4896.0,1224.0,0.2097131609916687,0.15285100042819977
1vx786z9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/76_last_only_73.2323.pth,0.7323232293128967,0.4339583218097687,0.26781249046325684,0.1651299148797989,4772.0,1193.0,0.28896692395210266,0.21161718666553497,0.7266137599945068,0.4371126890182495,0.01656249910593033,0.16512995958328247,4772.0,1193.0,0.20626839995384216,0.14987745881080627
2272jerc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/212_last_only_75.4209.pth,0.7542087435722351,0.34684526920318604,0.238571435213089,0.16722406446933746,1196.0,1196.0,0.25088024139404297,0.18921607732772827,0.7257508039474487,0.3804086744785309,0.009285714477300644,0.16722401976585388,1196.0,1196.0,0.18563947081565857,0.13472799956798553
s8nc0bu9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_71.7172.pth,0.7171717286109924,0.36817705631256104,0.20999999344348907,0.15974439680576324,1252.0,1252.0,0.24597381055355072,0.17640545964241028,0.734207808971405,0.37795859575271606,0.006874999962747097,0.15974435210227966,1252.0,1252.0,0.18152597546577454,0.1332777887582779
gmdf9h8f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/94_last_only_73.2323.pth,0.7323232293128967,0.5043749809265137,0.26625001430511475,0.2629208266735077,6579.0,731.0,0.34451529383659363,0.2522965669631958,0.7254055738449097,0.5401817560195923,0.008750000037252903,0.262920618057251,6579.0,731.0,0.2706174850463867,0.19630743563175201
awq5dp2p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/56_last_only_70.8754.pth,0.7087541818618774,0.42423075437545776,0.6573076844215393,0.23128174245357513,7479.0,831.0,0.4376067519187927,0.31015563011169434,0.7072833776473999,0.42523762583732605,0.0315384604036808,0.2312815636396408,7479.0,831.0,0.22935256361961365,0.16221725940704346
v02cdnxm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/103_last_only_74.9158.pth,0.747474730014801,0.3663889169692993,0.4675000011920929,0.5031285881996155,3438.0,382.0,0.44567251205444336,0.3331289291381836,0.7281670570373535,0.37266889214515686,0.004999999888241291,0.5031284689903259,3438.0,382.0,0.29359912872314453,0.2137892097234726
m2qrpxt0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/79_last_only_72.5589.pth,0.7272727489471436,0.34059521555900574,0.42571428418159485,0.3724394738674164,537.0,537.0,0.3795830011367798,0.2760603725910187,0.7107352614402771,0.34603092074394226,0.009999999776482582,0.3724396526813507,537.0,537.0,0.242823526263237,0.17258323729038239
z7r1sh1c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/97_last_only_74.4108.pth,0.744107723236084,0.4929544925689697,0.389090895652771,0.2931547462940216,2688.0,672.0,0.3917333781719208,0.291491836309433,0.7376596331596375,0.5029091238975525,0.016818182542920113,0.293154776096344,2688.0,672.0,0.2709606885910034,0.19987675547599792
u04pvz9t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/54_last_only_73.5690.pth,0.7356902360916138,0.42645832896232605,0.19625000655651093,0.25127550959587097,3136.0,784.0,0.29132795333862305,0.2143271267414093,0.7181566953659058,0.4247340261936188,0.009999999776482582,0.25127530097961426,3136.0,784.0,0.22866976261138916,0.16422072052955627
v2tb34so,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/49_last_only_74.4108.pth,0.744107723236084,0.44208332896232605,0.398333340883255,0.4210526645183563,475.0,475.0,0.4204897880554199,0.3128896951675415,0.7487055659294128,0.4307917356491089,0.008333333767950535,0.42105281352996826,475.0,475.0,0.2867259681224823,0.21467332541942596
xbyg4ibl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_73.5690.pth,0.7356902360916138,0.3811110556125641,0.4491666555404663,0.22148394584655762,903.0,903.0,0.35058721899986267,0.25792360305786133,0.7323092818260193,0.38081297278404236,0.007499999832361937,0.22148409485816956,903.0,903.0,0.2032656967639923,0.1488533616065979
zgad6olt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/92_last_only_73.4007.pth,0.7340067625045776,0.4443889260292053,0.30133333802223206,0.21506549417972565,3664.0,916.0,0.320262610912323,0.23507492244243622,0.7304107546806335,0.4501284956932068,0.00566666666418314,0.21506565809249878,3664.0,916.0,0.22362028062343597,0.1633346527814865
4s7gq28o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/54_last_only_74.7475.pth,0.747474730014801,0.2953645884990692,0.42875000834465027,0.1819836050271988,1099.0,1099.0,0.3020327687263489,0.22576186060905457,0.7248877882957458,0.3008337914943695,0.01875000074505806,0.18198364973068237,1099.0,1099.0,0.16718915104866028,0.12119337171316147
bob47si5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/99_last_only_68.3502.pth,0.683501660823822,0.41755211353302,0.34968748688697815,0.2706044018268585,2912.0,728.0,0.3459479808807373,0.2364560216665268,0.6758716106414795,0.44102638959884644,0.0053125000558793545,0.27060431241989136,2912.0,728.0,0.23898106813430786,0.16152052581310272
g5oduqmu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/95_last_only_73.0640.pth,0.7306397557258606,0.42010417580604553,0.41999998688697815,0.4071930944919586,4248.0,472.0,0.41576576232910156,0.30377498269081116,0.7285122275352478,0.4183613657951355,0.014999999664723873,0.4071928560733795,4248.0,472.0,0.2801847457885742,0.204118013381958
50xnlwxw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/94_last_only_72.7273.pth,0.7289562225341797,0.3440625071525574,0.4868749976158142,0.42004260420799255,1876.0,469.0,0.4169933795928955,0.3039699196815491,0.7314463257789612,0.3480246663093567,0.018124999478459358,0.4200425446033478,1876.0,469.0,0.2620640993118286,0.19168582558631897
q2iaqo3g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_71.8855.pth,0.7188552021980286,0.3295833170413971,0.5018749833106995,0.40122199058532715,1964.0,491.0,0.41089344024658203,0.295372873544693,0.7298929691314697,0.32547110319137573,0.0,0.4012221693992615,1964.0,491.0,0.2422311007976532,0.17680278420448303
aq08ul0h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_72.0539.pth,0.7205387353897095,0.4416145980358124,0.30031248927116394,0.21672166883945465,3636.0,909.0,0.3195496201515198,0.2302478849887848,0.7167759537696838,0.45564624667167664,0.008124999701976776,0.21672159433364868,3636.0,909.0,0.22683094441890717,0.162586972117424
2bkh4g9l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/96_last_only_72.2222.pth,0.7222222089767456,0.44055551290512085,0.19333332777023315,0.45080092549324036,1748.0,437.0,0.3615632951259613,0.2611290514469147,0.7298929691314697,0.44461730122566223,0.0008333333535119891,0.450801283121109,1748.0,437.0,0.298750638961792,0.21805599331855774
rw2q6wnp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/184_last_only_71.3805.pth,0.7138047218322754,0.5589285492897034,0.11999999731779099,0.2129729837179184,3700.0,925.0,0.2973005175590515,0.21221451461315155,0.707628607749939,0.5536929965019226,0.006071428768336773,0.21297289431095123,3700.0,925.0,0.25757911801338196,0.182270348072052
9vfqulpx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/82_last_only_76.0943.pth,0.7609427571296692,0.4869999587535858,0.32633334398269653,0.1991911083459854,3956.0,989.0,0.3375081419944763,0.2568243741989136,0.7409389019012451,0.5046930313110352,0.0016666667070239782,0.1991911083459854,3956.0,989.0,0.23518359661102295,0.17425668239593506
imzq95kv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/103_last_only_71.3805.pth,0.7138047218322754,0.4178703725337982,0.4738888740539551,0.4358406960964203,1808.0,452.0,0.44253334403038025,0.3158823847770691,0.7221263647079468,0.411306232213974,0.016111111268401146,0.4358406364917755,1808.0,452.0,0.2877526879310608,0.20779380202293396
c0p0qsbq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/59_last_only_71.0438.pth,0.7104377150535583,0.5893888473510742,0.27133333683013916,0.29936933517456055,5778.0,642.0,0.3866971731185913,0.27472424507141113,0.7167759537696838,0.6043165922164917,0.00033333332976326346,0.29936957359313965,5778.0,642.0,0.3013398349285126,0.21599315106868744
xne92psz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/94_last_only_74.9158.pth,0.7491582632064819,0.4186539053916931,0.3365384638309479,0.19627083837985992,1019.0,1019.0,0.3171544075012207,0.23759885132312775,0.7364515066146851,0.43285953998565674,0.007692307699471712,0.1962709128856659,1019.0,1019.0,0.21227428317070007,0.15632972121238708
cyxqmr6t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/107_last_only_73.0640.pth,0.7306397557258606,0.3385833501815796,0.5170000195503235,0.35211268067359924,568.0,568.0,0.4025653302669525,0.29413023591041565,0.7366241216659546,0.33835962414741516,0.014499999582767487,0.3521125316619873,568.0,568.0,0.23499071598052979,0.1730998307466507
nojatww7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/102_last_only_72.5589.pth,0.7255892157554626,0.4663194715976715,0.3566666543483734,0.23837901651859283,839.0,839.0,0.3537883758544922,0.25670501589775085,0.7071108222007751,0.466849684715271,0.0037499999161809683,0.23837921023368835,839.0,839.0,0.23632632195949554,0.16710889339447021
uhcbvqe2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/65_last_only_73.4007.pth,0.7340067625045776,0.6161667108535767,0.20350000262260437,0.33541905879974365,5157.0,573.0,0.385028600692749,0.282613605260849,0.726095974445343,0.6339998245239258,0.0020000000949949026,0.3354189097881317,5157.0,573.0,0.3238062560558319,0.2351144254207611
tc5epnqr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/99_last_only_74.0741.pth,0.7390572428703308,0.46916666626930237,0.37285715341567993,0.4780973494052887,3618.0,402.0,0.4400404095649719,0.32521504163742065,0.7388678193092346,0.48107022047042847,0.008571428246796131,0.47809749841690063,3618.0,402.0,0.3225797414779663,0.23834379017353058
9bccp3cg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/287_last_only_72.3906.pth,0.7239057421684265,0.3865000009536743,0.35749998688697815,0.22962112724781036,871.0,871.0,0.324540376663208,0.2349366396665573,0.71401447057724,0.42734596133232117,0.0044999998062849045,0.22962099313735962,871.0,871.0,0.22048896551132202,0.15743231773376465
ube6ytn5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/63_last_only_72.2222.pth,0.7222222089767456,0.4530208110809326,0.24500000476837158,0.18023787438869476,4372.0,1093.0,0.2927529215812683,0.21143266558647156,0.720227837562561,0.45896971225738525,0.009687500074505806,0.1802377998828888,4372.0,1093.0,0.21629832684993744,0.15578407049179077
e9ztqohs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/108_last_only_70.8754.pth,0.7087541818618774,0.5262500643730164,0.2524999976158142,0.6839684844017029,2529.0,281.0,0.4875728487968445,0.34556928277015686,0.705902636051178,0.5583058595657349,0.0,0.6839680075645447,2529.0,281.0,0.4140912890434265,0.29230812191963196
nxqm06hg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/61_last_only_74.5791.pth,0.744107723236084,0.43638885021209717,0.32499998807907104,0.31672024726867676,2488.0,622.0,0.359369695186615,0.2674097716808319,0.7343803644180298,0.4357975125312805,0.0008333333535119891,0.316720187664032,2488.0,622.0,0.2511170208454132,0.18441541492938995
pirbith6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/118_last_only_74.5791.pth,0.7457912564277649,0.3406944274902344,0.5525000095367432,0.4320175349712372,1824.0,456.0,0.4417373538017273,0.3294438421726227,0.7511218786239624,0.34117916226387024,0.019166667014360428,0.4320176839828491,1824.0,456.0,0.2641211748123169,0.19838719069957733
kqlq9t6g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/74_last_only_75.0842.pth,0.7508417367935181,0.35613635182380676,0.4099999964237213,0.21344716846942902,937.0,937.0,0.32652783393859863,0.2451707273721695,0.7455989122390747,0.3705238401889801,0.013181817717850208,0.21344727277755737,937.0,937.0,0.19905099272727966,0.14841219782829285
f7k6nuqj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/68_last_only_74.2424.pth,0.7424242496490479,0.3929166793823242,0.3668749928474426,0.3524150550365448,2236.0,559.0,0.3707355856895447,0.2752431035041809,0.7352433800697327,0.42026156187057495,0.02437499910593033,0.3524150550365448,2236.0,559.0,0.2656838893890381,0.1953423172235489
964e55t2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_73.2323.pth,0.7306397557258606,0.43122225999832153,0.2639999985694885,0.1492537260055542,1340.0,1340.0,0.2814919948577881,0.20566923916339874,0.7288574576377869,0.4083823263645172,0.005333333276212215,0.14925381541252136,1340.0,1340.0,0.1876564919948578,0.13677483797073364
5enw54m0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_74.9158.pth,0.7491582632064819,0.37833333015441895,0.3316666781902313,0.1668056696653366,1199.0,1199.0,0.2922685742378235,0.2189554125070572,0.740075945854187,0.3938618302345276,0.007000000216066837,0.16680562496185303,1199.0,1199.0,0.18922249972820282,0.14003902673721313
b99m5b68,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/191_last_only_74.5791.pth,0.744107723236084,0.3241666853427887,0.6037499904632568,0.6779661178588867,295.0,295.0,0.5352942943572998,0.3983166217803955,0.7433552145957947,0.34498077630996704,0.007499999832361937,0.6779666543006897,295.0,295.0,0.34348249435424805,0.2553294897079468
321gi8rk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_75.4209.pth,0.7542087435722351,0.35232141613960266,0.35178571939468384,0.15408320724964142,1298.0,1298.0,0.28606346249580383,0.2157515585422516,0.7464618682861328,0.37352821230888367,0.008214285597205162,0.1540832370519638,1298.0,1298.0,0.17860858142375946,0.1333244889974594
86ydf4do,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/120_last_only_74.7475.pth,0.747474730014801,0.37833330035209656,0.3444444537162781,0.4053497612476349,1944.0,486.0,0.37604254484176636,0.28108230233192444,0.7374870777130127,0.3868171274662018,0.0061111110262572765,0.4053497612476349,1944.0,486.0,0.2660926580429077,0.1962399035692215
q5en1e4w,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/94_last_only_73.4007.pth,0.7340067625045776,0.3541666865348816,0.2946428656578064,0.19782394170761108,1011.0,1011.0,0.28221118450164795,0.20714491605758667,0.7219537496566772,0.38448861241340637,0.004285714123398066,0.19782385230064392,1011.0,1011.0,0.19553272426128387,0.1411655843257904
qt76rls1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/56_last_only_72.8956.pth,0.7289562225341797,0.5314815044403076,0.2755555510520935,0.40040650963783264,1968.0,492.0,0.40248116850852966,0.2933911383152008,0.7273041009902954,0.5570743680000305,0.015555555932223797,0.4004064202308655,1968.0,492.0,0.3243454694747925,0.23589779436588287
br7padwc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/88_last_only_73.2323.pth,0.7323232293128967,0.4443889260292053,0.30133333802223206,0.21506549417972565,3664.0,916.0,0.320262610912323,0.23453575372695923,0.7317914962768555,0.4501284956932068,0.00566666666418314,0.21506565809249878,3664.0,916.0,0.22362028062343597,0.16364341974258423
wogm0k4g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/98_last_only_75.0842.pth,0.7508417367935181,0.386904776096344,0.30321428179740906,0.16260160505771637,1230.0,1230.0,0.2842402160167694,0.21341942250728607,0.7250604033470154,0.38065454363822937,0.007499999832361937,0.1626015603542328,1230.0,1230.0,0.18358537554740906,0.13311049342155457
0v31jf7u,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_75.7576.pth,0.7575757503509521,0.43348485231399536,0.31863635778427124,0.25224068760871887,3124.0,781.0,0.3347873091697693,0.2536267340183258,0.7316189408302307,0.4467361867427826,0.0027272726874798536,0.2522408962249756,3124.0,781.0,0.2339014708995819,0.17112675309181213
bkds2nf2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_73.5690.pth,0.7356902360916138,0.3811110556125641,0.4491666555404663,0.22148394584655762,903.0,903.0,0.35058721899986267,0.25792360305786133,0.7323092818260193,0.38081297278404236,0.007499999832361937,0.22148409485816956,903.0,903.0,0.2032656967639923,0.1488533616065979
5bj6ncei,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/78_last_only_70.3704.pth,0.7037037014961243,0.5553030371665955,0.3245454430580139,0.37538111209869385,4608.0,512.0,0.41840988397598267,0.29443657398223877,0.706247866153717,0.5847488641738892,0.004999999888241291,0.3753812909126282,4608.0,512.0,0.3217100501060486,0.2272070348262787
pazeeeom,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/68_last_only_70.2020.pth,0.7020202279090881,0.35701388120651245,0.3370833396911621,0.19267822802066803,1038.0,1038.0,0.2955918312072754,0.20751143991947174,0.7079737782478333,0.3702844977378845,0.0037499999161809683,0.19267836213111877,1038.0,1038.0,0.1889043152332306,0.13373930752277374
wu8lgrn2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_72.5589.pth,0.7255892157554626,0.3811110556125641,0.4491666555404663,0.22148394584655762,903.0,903.0,0.35058721899986267,0.25438231229782104,0.7292026281356812,0.38081297278404236,0.007499999832361937,0.22148409485816956,903.0,903.0,0.2032656967639923,0.14822188019752502
56jmd9jp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/100_last_only_73.2323.pth,0.7323232293128967,0.3973958194255829,0.4143750071525574,0.294910192489624,2672.0,668.0,0.36889371275901794,0.27014943957328796,0.7404211163520813,0.4235592782497406,0.007499999832361937,0.29491037130355835,2672.0,668.0,0.2419898808002472,0.17917442321777344
sqe19ywg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_76.0943.pth,0.7609427571296692,0.3619444668292999,0.4277777671813965,0.2721088230609894,735.0,735.0,0.35394367575645447,0.2693308889865875,0.7464618682861328,0.3729046583175659,0.014444444328546524,0.2721089720726013,735.0,735.0,0.21981936693191528,0.16408677399158478
5wsm3jdl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/110_last_only_74.0741.pth,0.7407407164573669,0.4048333466053009,0.23766666650772095,0.2535392940044403,3108.0,777.0,0.29867976903915405,0.22124426066875458,0.7316189408302307,0.4295569658279419,0.0013333333190530539,0.25353914499282837,3108.0,777.0,0.22814315557479858,0.16691385209560394
3hsuao0q,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/61_last_only_68.8552.pth,0.68855220079422,0.4822777807712555,0.23399999737739563,0.157356396317482,1271.0,1271.0,0.29121142625808716,0.2005142718553543,0.669830858707428,0.4872250258922577,0.018333332613110542,0.1573563516139984,1271.0,1271.0,0.22097156941890717,0.14801357686519623
n32sc556,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/213_last_only_73.4007.pth,0.7340067625045776,0.32410258054733276,0.42923077940940857,0.23612751066684723,847.0,847.0,0.32982027530670166,0.24209031462669373,0.7186744809150696,0.3495710492134094,0.0011538461549207568,0.23612762987613678,847.0,847.0,0.19561749696731567,0.1405853033065796
3h3ttt3f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/89_last_only_74.7475.pth,0.747474730014801,0.3417424261569977,0.4140909016132355,0.2436053603887558,821.0,821.0,0.33314621448516846,0.2490183711051941,0.7380048036575317,0.3551657795906067,0.015454545617103577,0.24360541999340057,821.0,821.0,0.2047419250011444,0.1511005312204361
s2bwj9ik,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_77.2727.pth,0.7727272510528564,0.3516666889190674,0.3640909194946289,0.2118644267320633,944.0,944.0,0.30920735001564026,0.23893295228481293,0.7435277700424194,0.35487112402915955,0.007727272808551788,0.21186445653438568,944.0,944.0,0.1914876103401184,0.1423763632774353
syk0axs0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/270_last_only_70.7071.pth,0.7070707082748413,0.3267308175563812,0.5907692313194275,0.36036035418510437,555.0,555.0,0.4259534776210785,0.3011792302131653,0.7212633490562439,0.33089563250541687,0.011538461782038212,0.36036041378974915,555.0,555.0,0.23426483571529388,0.1689666360616684
98oa7o6p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/314_last_only_75.2525.pth,0.752525269985199,0.3389880955219269,0.2639285624027252,0.20040081441402435,998.0,998.0,0.26777249574661255,0.20150557160377502,0.726095974445343,0.3591187596321106,0.012142857536673546,0.20040066540241241,998.0,998.0,0.19055408239364624,0.13836054503917694
uzok9nlt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/64_last_only_74.0741.pth,0.7407407164573669,0.42364582419395447,0.2681249976158142,0.22691278159618378,7623.0,847.0,0.3062278628349304,0.2268354445695877,0.7316189408302307,0.4625453054904938,0.010312500409781933,0.226912721991539,7623.0,847.0,0.23325684666633606,0.17065513134002686
e5gzylgz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/70_last_only_72.7273.pth,0.7272727489471436,0.39048609137535095,0.31833332777023315,0.23122067749500275,3408.0,852.0,0.3133467137813568,0.22788852453231812,0.7250604033470154,0.37997469305992126,0.017916666343808174,0.2312205284833908,3408.0,852.0,0.2097039669752121,0.1520480364561081
6z9ll6bz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/38_last_only_70.7071.pth,0.7070707082748413,0.4705769717693329,0.4276922941207886,0.27209946513175964,2896.0,724.0,0.3901228904724121,0.2758444547653198,0.704521894454956,0.4853290617465973,0.013461538590490818,0.27209946513175964,2896.0,724.0,0.2569633722305298,0.1810363233089447
vjm4ge0h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/32_last_only_69.6970.pth,0.6969696879386902,0.39937499165534973,0.2512499988079071,0.14001421630382538,5628.0,1407.0,0.2635464072227478,0.1836838573217392,0.6845012307167053,0.4232974946498871,0.012812499888241291,0.140014186501503,5628.0,1407.0,0.19204139709472656,0.13145257532596588
t1fuu74m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/85_last_only_73.5690.pth,0.7340067625045776,0.4307738244533539,0.17642857134342194,0.2104700803756714,3744.0,936.0,0.27255749702453613,0.20005904138088226,0.7298929691314697,0.44421789050102234,0.012500000186264515,0.21047016978263855,3744.0,936.0,0.22239601612091064,0.16232529282569885
20knx19a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/69_last_only_73.4007.pth,0.7323232293128967,0.41038888692855835,0.22866666316986084,0.2528883218765259,3116.0,779.0,0.2973146438598633,0.21773041784763336,0.7178115248680115,0.45639491081237793,0.006000000052154064,0.25288844108581543,3116.0,779.0,0.2384277880191803,0.1711462140083313
92kg0q0y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/83_last_only_72.2222.pth,0.7222222089767456,0.3856770396232605,0.3553124964237213,0.1805054098367691,1108.0,1108.0,0.3071649968624115,0.22184138000011444,0.7285122275352478,0.4086590111255646,0.010625000111758709,0.18050545454025269,1108.0,1108.0,0.1999298334121704,0.14565132558345795
j2v59c9k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/292_last_only_72.8956.pth,0.7289562225341797,0.4124999940395355,0.35600000619888306,0.23337222635746002,857.0,857.0,0.3339574337005615,0.24344034492969513,0.7231618762016296,0.40116479992866516,0.014333332888782024,0.23337240517139435,857.0,857.0,0.2162901759147644,0.15641281008720398
09m80l6o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/75_last_only_73.7374.pth,0.7373737096786499,0.32341665029525757,0.43050000071525574,0.2680964767932892,746.0,746.0,0.3406710624694824,0.25120189785957336,0.710390031337738,0.31871679425239563,0.010999999940395355,0.2680966854095459,746.0,746.0,0.19927114248275757,0.14156022667884827
ts9752am,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/96_last_only_73.7374.pth,0.7373737096786499,0.43565478920936584,0.2467857152223587,0.2846820652484894,2768.0,692.0,0.3223741948604584,0.23771025240421295,0.7304107546806335,0.4647858440876007,0.004999999888241291,0.28468218445777893,2768.0,692.0,0.2514893412590027,0.18369051814079285
ls8omtfp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_71.0438.pth,0.7104377150535583,0.4416145980358124,0.30031248927116394,0.21672166883945465,3636.0,909.0,0.3195496201515198,0.22702009975910187,0.7153952121734619,0.45564624667167664,0.008124999701976776,0.21672159433364868,3636.0,909.0,0.22683094441890717,0.16227376461029053
k6i7w7rb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/150_last_only_68.1818.pth,0.6818181872367859,0.396212100982666,0.34909090399742126,0.3377770185470581,5121.0,569.0,0.36102670431137085,0.2461545765399933,0.6700034737586975,0.413308322429657,0.011818181723356247,0.33777692914009094,5121.0,569.0,0.25430116057395935,0.17038266360759735
4ul05py7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/58_last_only_75.2525.pth,0.752525269985199,0.43348485231399536,0.31863635778427124,0.25224068760871887,3124.0,781.0,0.3347873091697693,0.2519358992576599,0.7307559251785278,0.4467361867427826,0.0027272726874798536,0.2522408962249756,3124.0,781.0,0.2339014708995819,0.17092488706111908
8ou127rv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/293_last_only_72.3906.pth,0.7239057421684265,0.3956666886806488,0.5855000019073486,0.4570765793323517,1724.0,431.0,0.4794144332408905,0.34705087542533875,0.7286848425865173,0.4081617295742035,0.026499999687075615,0.45707690715789795,1724.0,431.0,0.29724621772766113,0.21659880876541138
prl40loa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/64_last_only_71.8855.pth,0.7188552021980286,0.36030301451683044,0.4290909171104431,0.24038459360599518,832.0,832.0,0.3432595133781433,0.24675388634204865,0.7181566953659058,0.363046258687973,0.00318181817419827,0.2403847873210907,832.0,832.0,0.20220428705215454,0.14521436393260956
54md6z73,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/70_last_only_73.4007.pth,0.7340067625045776,0.3749999701976776,0.38374999165534973,0.29806259274482727,671.0,671.0,0.35227084159851074,0.2585691809654236,0.7200552225112915,0.35798758268356323,0.006874999962747097,0.2980625629425049,671.0,671.0,0.22097504138946533,0.15911422669887543
23t9vkye,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/61_last_only_74.2424.pth,0.7424242496490479,0.38230767846107483,0.32961538434028625,0.190476194024086,1050.0,1050.0,0.30079978704452515,0.22332105040550232,0.7392129898071289,0.39554983377456665,0.017692307010293007,0.19047632813453674,1050.0,1050.0,0.20123951137065887,0.14875885844230652
pc3bzo7i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/53_last_only_75.2525.pth,0.752525269985199,0.3740277588367462,0.2958333194255829,0.4397321045398712,1792.0,448.0,0.36986440420150757,0.27833232283592224,0.7478426098823547,0.39671972393989563,0.008333333767950535,0.43973204493522644,1792.0,448.0,0.28159505128860474,0.21058878302574158
go86bj5n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/58_last_only_70.5387.pth,0.7053872346878052,0.4244444668292999,0.2433333396911621,0.43296703696250916,1820.0,455.0,0.3669149577617645,0.2588171362876892,0.7262685298919678,0.41950300335884094,0.0033333334140479565,0.43296679854393005,1820.0,455.0,0.28526771068573,0.2071809619665146
zo8g5f0d,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_70.3704.pth,0.7037037014961243,0.3311805725097656,0.4358333349227905,0.20512820780277252,975.0,975.0,0.32404738664627075,0.22803334891796112,0.7102174758911133,0.3402286469936371,0.019583333283662796,0.20512835681438446,975.0,975.0,0.18831345438957214,0.1337435096502304
o6cij6g6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/54_last_only_70.2020.pth,0.7020202279090881,0.37934526801109314,0.3617857098579407,0.19102196395397186,1047.0,1047.0,0.3107176423072815,0.21813006699085236,0.706247866153717,0.37326428294181824,0.011428571306169033,0.19102193415164948,1047.0,1047.0,0.1919049471616745,0.1355324536561966
ul2r8i6l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/47_last_only_72.2222.pth,0.7222222089767456,0.39937499165534973,0.2512499988079071,0.14001421630382538,5628.0,1407.0,0.2635464072227478,0.1903390735387802,0.7222989201545715,0.4232974946498871,0.012812499888241291,0.140014186501503,5628.0,1407.0,0.19204139709472656,0.13871128857135773
mqecpi79,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/65_last_only_71.7172.pth,0.7171717286109924,0.3930833339691162,0.4424999952316284,0.28612303733825684,699.0,699.0,0.3739021420478821,0.26815205812454224,0.7107352614402771,0.41017282009124756,0.01850000023841858,0.28612321615219116,699.0,699.0,0.23826536536216736,0.16934359073638916
4r9zi236,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/55_last_only_72.2222.pth,0.7222222089767456,0.570555567741394,0.273333340883255,0.3946511745452881,4383.0,487.0,0.4128466844558716,0.29816704988479614,0.7366241216659546,0.5627691149711609,0.004999999888241291,0.3946513533592224,4383.0,487.0,0.3208068311214447,0.23631404340267181
ddbobwkr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/279_last_only_71.0438.pth,0.7104377150535583,0.4387778043746948,0.27266666293144226,0.1749781221151352,1143.0,1143.0,0.29547423124313354,0.20991604030132294,0.7026234269142151,0.4445233941078186,0.004999999888241291,0.17497816681861877,1143.0,1143.0,0.2081671953201294,0.14626315236091614
y4lpt8pc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/98_last_only_72.8956.pth,0.7289562225341797,0.3420555889606476,0.34299999475479126,0.17406439781188965,1149.0,1149.0,0.2863733172416687,0.20875361561775208,0.7160856127738953,0.34924864768981934,0.009999999776482582,0.1740645319223404,1149.0,1149.0,0.17777106165885925,0.12729929387569427
a1uwxjdu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/59_last_only_73.7374.pth,0.7356902360916138,0.40828123688697815,0.27531251311302185,0.13089005649089813,1528.0,1528.0,0.271494597196579,0.19973592460155487,0.7091819047927856,0.4158801734447479,0.0071875001303851604,0.13088999688625336,1528.0,1528.0,0.18465255200862885,0.13095225393772125
7gqqx1x8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/105_last_only_72.8956.pth,0.7289562225341797,0.5266666412353516,0.1899999976158142,0.4218415319919586,1868.0,467.0,0.37950271368026733,0.2766408622264862,0.7250604033470154,0.5223866701126099,0.009999999776482582,0.42184126377105713,1868.0,467.0,0.3180759847164154,0.23062430322170258
s4dbgv9x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/75_last_only_72.5589.pth,0.7255892157554626,0.28966668248176575,0.5270000100135803,0.4866180121898651,411.0,411.0,0.43442821502685547,0.31521642208099365,0.7424922585487366,0.3353738784790039,0.017999999225139618,0.4866180121898651,411.0,411.0,0.279997318983078,0.20789584517478943
0xj0rp7m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/77_last_only_69.5286.pth,0.695286214351654,0.5059259533882141,0.3033333420753479,0.3546099364757538,564.0,564.0,0.3879563808441162,0.2697407305240631,0.7079737782478333,0.5204930901527405,0.0027777778450399637,0.354609876871109,564.0,564.0,0.29262691736221313,0.2071721851825714
b0elnm22,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/56_last_only_71.7172.pth,0.7171717286109924,0.3532291352748871,0.4074999988079071,0.4301309883594513,1832.0,458.0,0.39695340394973755,0.2846837639808655,0.7174663543701172,0.36183151602745056,0.014375000260770321,0.43013131618499756,1832.0,458.0,0.26877927780151367,0.1928400844335556
jh7vlqts,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_73.0640.pth,0.7306397557258606,0.5604860186576843,0.1691666692495346,0.2695583999156952,6417.0,713.0,0.3330703675746918,0.2433544546365738,0.7279945015907288,0.5707789659500122,0.009166666306555271,0.2695581912994385,6417.0,713.0,0.2831679582595825,0.20614472031593323
6cnotyh1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/49_last_only_71.7172.pth,0.7171717286109924,0.36817705631256104,0.20999999344348907,0.15974439680576324,1252.0,1252.0,0.24597381055355072,0.17640545964241028,0.7292026281356812,0.37795859575271606,0.006874999962747097,0.15974435210227966,1252.0,1252.0,0.18152597546577454,0.13236922025680542
jgxlp575,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/199_last_only_72.2222.pth,0.7222222089767456,0.44851192831993103,0.24214285612106323,0.18382352590560913,1088.0,1088.0,0.291492760181427,0.21052254736423492,0.7110804319381714,0.4620319604873657,0.012500000186264515,0.1838235706090927,1088.0,1088.0,0.21945184469223022,0.15604791045188904
hca8688p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/105_last_only_72.8956.pth,0.7289562225341797,0.5266666412353516,0.1899999976158142,0.4218415319919586,1868.0,467.0,0.37950271368026733,0.2766408622264862,0.7250604033470154,0.5223866701126099,0.009999999776482582,0.42184126377105713,1868.0,467.0,0.3180759847164154,0.23062430322170258
jynf6p79,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/87_last_only_73.4007.pth,0.7340067625045776,0.46916666626930237,0.37285715341567993,0.4780973494052887,3618.0,402.0,0.4400404095649719,0.32299262285232544,0.7380048036575317,0.48107022047042847,0.008571428246796131,0.47809749841690063,3618.0,402.0,0.3225797414779663,0.23806539177894592
vjinobol,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/59_last_only_73.5690.pth,0.7356902360916138,0.3494642972946167,0.27321428060531616,0.19230769574642181,1040.0,1040.0,0.2716621160507202,0.19985917210578918,0.7124611735343933,0.360588937997818,0.011428571306169033,0.19230756163597107,1040.0,1040.0,0.18810836970806122,0.1340199112892151
rnvlmudz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/33_last_only_70.5387.pth,0.7053872346878052,0.39937499165534973,0.2512499988079071,0.14001421630382538,5628.0,1407.0,0.2635464072227478,0.18590226769447327,0.6957197189331055,0.4232974946498871,0.012812499888241291,0.140014186501503,5628.0,1407.0,0.19204139709472656,0.13360698521137238
exij9guy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/72_last_only_74.2424.pth,0.7424242496490479,0.510357141494751,0.19142857193946838,0.18156681954860687,4340.0,1085.0,0.2944508492946625,0.21860745549201965,0.7321366667747498,0.5304645299911499,0.004999999888241291,0.18156684935092926,4340.0,1085.0,0.23901045322418213,0.17498831450939178
6c5jrwoo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/179_project_75.5892.pth,0.755892276763916,0.4646211862564087,0.1913636326789856,0.1876172572374344,1066.0,1066.0,0.28120070695877075,0.21255744993686676,0.7419744729995728,0.46709632873535156,0.00636363634839654,0.18761728703975677,1066.0,1066.0,0.22035908699035645,0.1635008156299591
c4qjpqfw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/69_last_only_71.0438.pth,0.7104377150535583,0.3925594985485077,0.3910714387893677,0.21413041651248932,3680.0,920.0,0.3325871229171753,0.23628243803977966,0.7286848425865173,0.425570011138916,0.010714286006987095,0.21413041651248932,3680.0,920.0,0.21680490672588348,0.1579824537038803
5qoycqbt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/55_last_only_72.5589.pth,0.7255892157554626,0.43122225999832153,0.2639999985694885,0.1492537260055542,1340.0,1340.0,0.2814919948577881,0.20424754917621613,0.7228167057037354,0.4083823263645172,0.005333333276212215,0.14925381541252136,1340.0,1340.0,0.1876564919948578,0.13564124703407288
rlyzy7g4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/69_last_only_70.5387.pth,0.7053872346878052,0.36946427822113037,0.40785714983940125,0.24351049959659576,3236.0,809.0,0.3402773141860962,0.2400272786617279,0.7155678272247314,0.3786366879940033,0.008214285597205162,0.243510439991951,3236.0,809.0,0.21012048423290253,0.15035545825958252
vz5eyyg1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/58_last_only_71.5488.pth,0.7171717286109924,0.38035714626312256,0.3189285695552826,0.1953125,1024.0,1024.0,0.2981994152069092,0.2138601839542389,0.7105626463890076,0.36287304759025574,0.010714286006987095,0.1953125,1024.0,1024.0,0.1896332949399948,0.13474634289741516
udxsht5c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/73_last_only_73.0640.pth,0.7306397557258606,0.4294871687889099,0.3430769145488739,0.24968314170837402,3156.0,789.0,0.3407490849494934,0.2489648312330246,0.7185019254684448,0.44096314907073975,0.009999999776482582,0.24968332052230835,3156.0,789.0,0.2335488200187683,0.1678052842617035
iqonp5go,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/90_last_only_69.3603.pth,0.6936026811599731,0.5398333072662354,0.3630000054836273,0.5710144639015198,1380.0,345.0,0.49128258228302,0.3407549262046814,0.7209181785583496,0.5457814931869507,0.003000000026077032,0.5710144639015198,1380.0,345.0,0.3732653558254242,0.269093781709671
q85sl80y,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_70.7071.pth,0.7070707082748413,0.4724166691303253,0.21950000524520874,0.31023621559143066,2540.0,635.0,0.3340509831905365,0.23619766533374786,0.700034499168396,0.4764024019241333,0.005499999970197678,0.31023603677749634,2540.0,635.0,0.26404616236686707,0.18484142422676086
f6epcwfc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/47_last_only_72.3906.pth,0.7239057421684265,0.4598718285560608,0.2857692241668701,0.2739916145801544,2876.0,719.0,0.33987757563591003,0.24603933095932007,0.7221263647079468,0.473253458738327,0.0015384615398943424,0.2739916145801544,2876.0,719.0,0.24959450960159302,0.1802387684583664
ae05p961,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/62_last_only_74.4108.pth,0.744107723236084,0.43659719824790955,0.3841666579246521,0.19920319318771362,1004.0,1004.0,0.33998903632164,0.25298845767974854,0.7380048036575317,0.4514143466949463,0.004166666883975267,0.199203222990036,1004.0,1004.0,0.21826142072677612,0.16107797622680664
6vvhllo4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/64_last_only_75.0842.pth,0.7508417367935181,0.34738096594810486,0.30714285373687744,0.17123287916183472,1168.0,1168.0,0.27525222301483154,0.2066708505153656,0.7366241216659546,0.3815365135669708,0.0039285714738070965,0.17123287916183472,1168.0,1168.0,0.1855659931898117,0.13669238984584808
oikuktss,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/73_last_only_74.0741.pth,0.7407407164573669,0.36505207419395447,0.3668749928474426,0.16420362889766693,1218.0,1218.0,0.2987102270126343,0.22126682102680206,0.717984139919281,0.3687441349029541,0.007499999832361937,0.16420362889766693,1218.0,1218.0,0.18014925718307495,0.12934431433677673
rwvc93fc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_70.7071.pth,0.7070707082748413,0.48249995708465576,0.26866665482521057,0.28057682514190674,6165.0,685.0,0.3439144790172577,0.24317185580730438,0.6972730159759521,0.5241203308105469,0.004999999888241291,0.2805767357349396,6165.0,685.0,0.26989901065826416,0.18819329142570496
jwkvg53m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/67_last_only_73.5690.pth,0.7356902360916138,0.3994166851043701,0.4205000102519989,0.2670226991176605,749.0,749.0,0.3623131513595581,0.2665502429008484,0.7347255945205688,0.40293097496032715,0.006000000052154064,0.26702284812927246,749.0,749.0,0.22531794011592865,0.16554686427116394
rfl4rgxp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_71.2121.pth,0.7104377150535583,0.5540277361869812,0.2279166728258133,0.26113465428352356,6624.0,736.0,0.3476930558681488,0.24701425433158875,0.7086641192436218,0.5691112875938416,0.019583333283662796,0.2611348628997803,6624.0,736.0,0.2832764983177185,0.20074789226055145
pbi5x0cq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/90_last_only_70.7071.pth,0.7070707082748413,0.46886903047561646,0.23678570985794067,0.31559133529663086,5481.0,609.0,0.340415358543396,0.2406977266073227,0.7119433879852295,0.5057471394538879,0.006071428768336773,0.31559157371520996,5481.0,609.0,0.2758033871650696,0.196356400847435
6ue8hw8m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/73_last_only_72.7273.pth,0.7272727489471436,0.46372219920158386,0.35766667127609253,0.16094769537448883,4896.0,1224.0,0.32744553685188293,0.2381422221660614,0.7316189408302307,0.4605250656604767,0.007666666526347399,0.1609477698802948,4896.0,1224.0,0.2097131609916687,0.15343011915683746
pc8nf7bp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/46_last_only_70.8754.pth,0.7087541818618774,0.4452083110809326,0.45249998569488525,0.4581395089626312,1720.0,430.0,0.4519492983818054,0.3203209638595581,0.6972730159759521,0.47244906425476074,0.026249999180436134,0.45813944935798645,1720.0,430.0,0.3189461827278137,0.22239257395267487
scwn058l,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/96_last_only_74.2424.pth,0.7424242496490479,0.4599073827266693,0.35777777433395386,0.37685319781303406,4590.0,510.0,0.39817947149276733,0.29561808705329895,0.7350707650184631,0.46761131286621094,0.008333333767950535,0.3768532872200012,4590.0,510.0,0.28426599502563477,0.20895561575889587
qqhaz8zz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/304_last_only_71.7172.pth,0.7171717286109924,0.35244446992874146,0.2553333342075348,0.15479876101016998,1292.0,1292.0,0.25419220328330994,0.18229946494102478,0.712116003036499,0.35707607865333557,0.016333334147930145,0.15479883551597595,1292.0,1292.0,0.17606942355632782,0.12538185715675354
yfnuwv33,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/65_last_only_71.5488.pth,0.7154881954193115,0.44062501192092896,0.4918749928474426,0.41299793124198914,1908.0,477.0,0.44849929213523865,0.3208959400653839,0.7224715352058411,0.4327656626701355,0.0012499999720603228,0.4129980802536011,1908.0,477.0,0.2823379337787628,0.20398111641407013
dsm07emm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/69_last_only_70.8754.pth,0.7087541818618774,0.4280000329017639,0.6154999732971191,0.452873557806015,1740.0,435.0,0.4987911880016327,0.35352033376693726,0.7162582278251648,0.44151219725608826,0.02850000001490116,0.4528733491897583,1740.0,435.0,0.3076285421848297,0.22034147381782532
l5e76qeu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/120_last_only_71.0438.pth,0.7104377150535583,0.38624998927116394,0.3709999918937683,0.30581042170524597,654.0,654.0,0.35435348749160767,0.2517460882663727,0.7169485688209534,0.37049680948257446,0.005499999970197678,0.30581027269363403,654.0,654.0,0.2272690385580063,0.16294021904468536
j8y7n5w8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/60_last_only_73.9057.pth,0.7390572428703308,0.32316669821739197,0.4325000047683716,0.29806259274482727,671.0,671.0,0.35124310851097107,0.2595887780189514,0.7205730080604553,0.33484578132629395,0.008500000461935997,0.2980625629425049,671.0,671.0,0.2138027846813202,0.1540605127811432
ny6h420h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/62_last_only_73.0640.pth,0.7306397557258606,0.5604860186576843,0.1691666692495346,0.2695583999156952,6417.0,713.0,0.3330703675746918,0.2433544546365738,0.7259233593940735,0.5707789659500122,0.009166666306555271,0.2695581912994385,6417.0,713.0,0.2831679582595825,0.20555824041366577
eyluyk2x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/44_last_only_73.4007.pth,0.7356902360916138,0.2953645884990692,0.42875000834465027,0.1819836050271988,1099.0,1099.0,0.3020327687263489,0.22220255434513092,0.7226440906524658,0.3008337914943695,0.01875000074505806,0.18198364973068237,1099.0,1099.0,0.16718915104866028,0.12081824988126755
zgy24u8m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/121_last_only_71.7172.pth,0.7154881954193115,0.3461458683013916,0.3565624952316284,0.2083333283662796,960.0,960.0,0.30368056893348694,0.21727986633777618,0.7053849101066589,0.36145031452178955,0.009687500074505806,0.20833326876163483,960.0,960.0,0.19315701723098755,0.13625004887580872
sck77wmj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/55_last_only_73.0640.pth,0.7306397557258606,0.32216668128967285,0.3636666536331177,0.16299916803836823,1227.0,1227.0,0.2829441726207733,0.20673026144504547,0.7302381992340088,0.32287177443504333,0.013000000268220901,0.16299916803836823,1227.0,1227.0,0.16629032790660858,0.12143155187368393
186iqlto,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/64_last_only_71.3805.pth,0.7138047218322754,0.6156110763549805,0.2303333282470703,0.22514285147190094,3500.0,875.0,0.3570290803909302,0.25484904646873474,0.6969278454780579,0.6175109148025513,0.0010000000474974513,0.22514276206493378,3500.0,875.0,0.28121790289878845,0.19598858058452606
dbui192t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/121_last_only_69.3603.pth,0.6936026811599731,0.4141666889190674,0.2230769246816635,0.38856014609336853,2028.0,507.0,0.3419346213340759,0.23716677725315094,0.6850189566612244,0.4171915352344513,0.009230769239366055,0.3885599970817566,2028.0,507.0,0.27166080474853516,0.1860927939414978
foi5l1hu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/71_last_only_73.9057.pth,0.7390572428703308,0.38333335518836975,0.26249998807907104,0.2225988656282425,3540.0,885.0,0.2894774079322815,0.21394038200378418,0.7259233593940735,0.3948932886123657,0.0003571428533177823,0.22259896993637085,3540.0,885.0,0.2059498131275177,0.14950378239154816
ebmf0v3a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/81_last_only_71.5488.pth,0.7154881954193115,0.4286458194255829,0.2278124988079071,0.1737213283777237,4536.0,1134.0,0.2767265737056732,0.19799458980560303,0.7033137679100037,0.4515906274318695,0.008124999701976776,0.1737213283777237,4536.0,1134.0,0.21114566922187805,0.14850164949893951
wt6hzhpx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/108_last_only_71.5488.pth,0.7154881954193115,0.3635937571525574,0.4765625,0.21672166883945465,3636.0,909.0,0.35229262709617615,0.25206121802330017,0.7126337885856628,0.3686813712120056,0.01406249962747097,0.21672159433364868,3636.0,909.0,0.1998218297958374,0.14239978790283203
dz4et9n3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/70_last_only_67.0034.pth,0.6700336933135986,0.31675925850868225,0.6577777862548828,0.1939864158630371,1031.0,1031.0,0.38950783014297485,0.2609833776950836,0.6656886339187622,0.3370625078678131,0.02500000037252903,0.19398653507232666,1031.0,1031.0,0.18534967303276062,0.12338516861200333
ia02uukn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/92_last_only_73.7374.pth,0.7373737096786499,0.46916666626930237,0.37285715341567993,0.4780973494052887,3618.0,402.0,0.4400404095649719,0.3244742155075073,0.7385225892066956,0.48107022047042847,0.008571428246796131,0.47809749841690063,3618.0,402.0,0.3225797414779663,0.23823241889476776
e0q64566,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/59_last_only_70.3704.pth,0.7037037014961243,0.4601111114025116,0.2723333239555359,0.16722406446933746,1196.0,1196.0,0.2998895049095154,0.21103335916996002,0.6960648894309998,0.45857349038124084,0.005333333276212215,0.16722401976585388,1196.0,1196.0,0.21037694811820984,0.14643600583076477
qwnxzw9k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/73_last_only_69.6970.pth,0.6969696879386902,0.4183333218097687,0.277222216129303,0.3474426567554474,2268.0,567.0,0.34766608476638794,0.2423127293586731,0.6962375044822693,0.43701669573783875,0.007222222164273262,0.3474426567554474,2268.0,567.0,0.26389387249946594,0.183732807636261
u7gqz3ws,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/86_last_only_71.8855.pth,0.7188552021980286,0.4178333580493927,0.4415000081062317,0.3472222089767456,576.0,576.0,0.40218520164489746,0.28911292552948,0.7186744809150696,0.3922763168811798,0.013500000350177288,0.34722211956977844,576.0,576.0,0.25099948048591614,0.18038691580295563
fsopnj6s,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/93_last_only_70.5387.pth,0.7053872346878052,0.30705130100250244,0.5919230580329895,0.16794544458389282,4692.0,1173.0,0.3556399345397949,0.2508638799190521,0.7014152407646179,0.31732192635536194,0.014999999664723873,0.1679454892873764,4692.0,1173.0,0.1667557954788208,0.11696505546569824
ney049a4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/314_last_only_70.0337.pth,0.7003366947174072,0.53166663646698,0.17466667294502258,0.1652892678976059,1210.0,1210.0,0.290540874004364,0.2034764289855957,0.6927856206893921,0.5542252659797668,0.00033333332976326346,0.1652892529964447,1210.0,1210.0,0.2399492710828781,0.16623340547084808
qdqysw62,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/274_last_only_70.7071.pth,0.7070707082748413,0.6202381253242493,0.23000000417232513,0.40979769825935364,4221.0,469.0,0.420011967420578,0.2969781458377838,0.702278196811676,0.6698904037475586,0.0,0.40979769825935364,4221.0,469.0,0.3598960340023041,0.25274714827537537
si93tdn1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/100_last_only_71.7172.pth,0.7171717286109924,0.43816661834716797,0.4399999976158142,0.5277044773101807,379.0,379.0,0.46862372756004333,0.33608368039131165,0.7166033983230591,0.43683844804763794,0.0,0.5277042984962463,379.0,379.0,0.3215142488479614,0.23039820790290833
muqrcsj8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/111_last_only_68.6869.pth,0.6868686676025391,0.4129166901111603,0.5559999942779541,0.3507210314273834,4932.0,548.0,0.43987926840782166,0.3021392822265625,0.6912323236465454,0.4267297387123108,0.009499999694526196,0.35072118043899536,4932.0,548.0,0.2623170018196106,0.18132199347019196
5hukpc6g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/68_last_only_69.6970.pth,0.6969696879386902,0.4286458194255829,0.2278124988079071,0.1737213283777237,4536.0,1134.0,0.2767265737056732,0.19287003576755524,0.6952019333839417,0.4515906274318695,0.008124999701976776,0.1737213283777237,4536.0,1134.0,0.21114566922187805,0.14678888022899628
0zw4khdl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/117_last_only_66.3300.pth,0.6632996797561646,0.45249995589256287,0.38624998927116394,0.6723549365997314,1172.0,293.0,0.5037016868591309,0.33410516381263733,0.6895064115524292,0.465555340051651,0.013749999925494194,0.6723552346229553,1172.0,293.0,0.3838868737220764,0.2646924555301666
l5xlg4a0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/69_last_only_73.9057.pth,0.7390572428703308,0.4692424535751343,0.27318182587623596,0.20935176312923431,3764.0,941.0,0.31725868582725525,0.2344723343849182,0.7352433800697327,0.4891597032546997,0.0022727272007614374,0.20935162901878357,3764.0,941.0,0.23359470069408417,0.17174895107746124
6j9ga24a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/r51clnkw/88_last_only_66.6667.pth,0.6666666865348816,0.4030555784702301,0.4050000011920929,0.732342004776001,1076.0,269.0,0.5134658813476562,0.3423106074333191,0.6579219698905945,0.4135391116142273,0.0016666667070239782,0.7323418259620667,1076.0,269.0,0.38251587748527527,0.2516655921936035


==> data/eval/run_report_latest-evaluated-t6153522_2024-05-17_09_57_21.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
pk62k6dn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/102_last_only_75.7576.pth,0.7575757503509521,0.3797777593135834,0.312666654586792,0.15588463842868805,1283.0,1283.0,0.2827763557434082,0.21422450244426727,0.7511218786239624,0.40060949325561523,0.013333333656191826,0.15588471293449402,1283.0,1283.0,0.18994252383708954,0.14266999065876007
p0evgggt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/77_last_only_73.5690.pth,0.7373737096786499,0.3903472423553467,0.38083332777023315,0.19860972464084625,1007.0,1007.0,0.3232634365558624,0.23836596310138702,0.7438730001449585,0.4057948887348175,0.014999999664723873,0.19860966503620148,1007.0,1007.0,0.20646819472312927,0.15358611941337585
2x33xyrx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/101_last_only_73.5690.pth,0.7356902360916138,0.5015833377838135,0.2540000081062317,0.37240076065063477,2116.0,529.0,0.3759946823120117,0.27661561965942383,0.7442181706428528,0.46079394221305847,0.009999999776482582,0.3724004924297333,2116.0,529.0,0.28106480836868286,0.2091735303401947
tys5s2kq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/69_last_only_73.9057.pth,0.7390572428703308,0.4385606050491333,0.4245454668998718,0.2953523099422455,2668.0,667.0,0.38615283370018005,0.2853890359401703,0.7329996824264526,0.4389452040195465,0.015909090638160706,0.2953522205352783,2668.0,667.0,0.2500688433647156,0.18330037593841553
yu1umvv6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/100_last_only_76.2626.pth,0.7626262903213501,0.4679166376590729,0.4312500059604645,0.5,400.0,400.0,0.46638888120651245,0.3556804358959198,0.7490507364273071,0.42837974429130554,0.009999999776482582,0.5,400.0,400.0,0.3127932548522949,0.23429802060127258
fd0rmsy6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/137_last_only_73.2323.pth,0.7323232293128967,0.3712500035762787,0.38499999046325684,0.6734007000923157,297.0,297.0,0.47655022144317627,0.348988801240921,0.717984139919281,0.374038964509964,0.009999999776482582,0.6734008193016052,297.0,297.0,0.3524799346923828,0.2530750036239624
xc78nn7r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/95_last_only_75.4209.pth,0.7542087435722351,0.3558333218097687,0.3977777659893036,0.31928685307502747,2468.0,617.0,0.3576326370239258,0.2697296738624573,0.7464618682861328,0.34789082407951355,0.021111110225319862,0.319286972284317,2468.0,617.0,0.22942964732646942,0.17126047611236572
47or1a1o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/192_last_only_74.5791.pth,0.7457912564277649,0.43638885021209717,0.35249999165534973,0.23734939098358154,3320.0,830.0,0.34207940101623535,0.25511983036994934,0.7385225892066956,0.4192754030227661,0.007916666567325592,0.2373494952917099,3320.0,830.0,0.22151386737823486,0.16359299421310425
rz2twyv3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/61_last_only_75.2525.pth,0.752525269985199,0.42100000381469727,0.32199999690055847,0.257400244474411,777.0,777.0,0.3334667682647705,0.2509421706199646,0.7516396045684814,0.4472697079181671,0.009999999776482582,0.2574003040790558,777.0,777.0,0.2382233440876007,0.17905810475349426
it3ux2v8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/54_last_only_71.5488.pth,0.7154881954193115,0.36222222447395325,0.6027777791023254,0.3246753215789795,616.0,616.0,0.42989176511764526,0.3075824975967407,0.7323092818260193,0.36139655113220215,0.012777777388691902,0.3246753513813019,616.0,616.0,0.232949897646904,0.17059136927127838
awllit3b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/101_last_only_74.5791.pth,0.7457912564277649,0.4711363613605499,0.27909091114997864,0.24449877440929413,818.0,818.0,0.3315753638744354,0.24728600680828094,0.7421470284461975,0.4576996862888336,0.004999999888241291,0.24449893832206726,818.0,818.0,0.23573288321495056,0.17494845390319824
yrv6nhhq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/111_last_only_76.0943.pth,0.7609427571296692,0.4819047749042511,0.2778571546077728,0.3456140458583832,2280.0,570.0,0.36845868825912476,0.28037595748901367,0.7580255270004272,0.48247402906417847,0.004999999888241291,0.34561407566070557,2280.0,570.0,0.27769604325294495,0.21050068736076355
p62zjnnp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/194_last_only_72.5589.pth,0.7255892157554626,0.49270838499069214,0.40708333253860474,0.26455023884773254,756.0,756.0,0.38811397552490234,0.2816113233566284,0.7171211838722229,0.47569671273231506,0.007499999832361937,0.26455023884773254,756.0,756.0,0.24924898147583008,0.1787417232990265
h5bkcnci,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/52_last_only_72.8956.pth,0.7289562225341797,0.37409090995788574,0.4490908980369568,0.22805018723011017,877.0,877.0,0.35041067004203796,0.2554340362548828,0.7281670570373535,0.3823115825653076,0.018636364489793777,0.22805021703243256,877.0,877.0,0.20966605842113495,0.1526719182729721
dx65dkkm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/103_last_only_75.0842.pth,0.7508417367935181,0.4044444262981415,0.4724999964237213,0.5154638886451721,388.0,388.0,0.4641360938549042,0.34849274158477783,0.7418018579483032,0.38825148344039917,0.004999999888241291,0.5154643058776855,388.0,388.0,0.30290526151657104,0.22469568252563477
j645znju,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/99_last_only_73.5690.pth,0.7356902360916138,0.3816666305065155,0.49562498927116394,0.3539822995662689,565.0,565.0,0.4104246497154236,0.30194541811943054,0.7426648139953613,0.4131409525871277,0.004999999888241291,0.3539823293685913,565.0,565.0,0.25737443566322327,0.19114293158054352
s1ad8897,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/123_last_only_75.9259.pth,0.7592592835426331,0.39653846621513367,0.35346153378486633,0.20429010689258575,979.0,979.0,0.31809672713279724,0.24151788651943207,0.7478426098823547,0.40870732069015503,0.00615384615957737,0.20429013669490814,979.0,979.0,0.20638376474380493,0.15434257686138153
nqlaqmy7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/126_last_only_71.8855.pth,0.7171717286109924,0.3886905014514923,0.6757143139839172,0.19070668518543243,4132.0,1033.0,0.41837048530578613,0.3000434935092926,0.7221263647079468,0.3739478886127472,0.028928572311997414,0.19070658087730408,4132.0,1033.0,0.19786101579666138,0.1428806632757187
kj0pywvm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/70_last_only_74.0741.pth,0.7407407164573669,0.37261903285980225,0.4714285731315613,0.36764705181121826,544.0,544.0,0.4038982391357422,0.2991838753223419,0.7431825995445251,0.39957424998283386,0.023571427911520004,0.3676471412181854,544.0,544.0,0.26359760761260986,0.19590115547180176
o6ge5pyo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/72_last_only_73.4007.pth,0.7340067625045776,0.47136905789375305,0.28999999165534973,0.17605634033679962,1136.0,1136.0,0.31247514486312866,0.22935886681079865,0.7293752431869507,0.4930798411369324,0.0003571428533177823,0.17605626583099365,1136.0,1136.0,0.2231644243001938,0.1627705991268158
n0z2a07g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/88_last_only_74.2424.pth,0.7424242496490479,0.3876190483570099,0.42642858624458313,0.3361344635486603,595.0,595.0,0.3833940625190735,0.2846410572528839,0.7476699948310852,0.38696447014808655,0.014999999664723873,0.33613455295562744,595.0,595.0,0.24603299796581268,0.1839514970779419
7hxxuv74,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/121_last_only_73.5690.pth,0.7356902360916138,0.40515151619911194,0.503636360168457,0.2953523099422455,2668.0,667.0,0.4013800621032715,0.29529139399528503,0.7345529794692993,0.41187289357185364,0.020454544574022293,0.2953522205352783,2668.0,667.0,0.24255988001823425,0.17817308008670807
6jcqody5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/90_last_only_73.0640.pth,0.7306397557258606,0.32553571462631226,0.4328571557998657,0.20725388824939728,965.0,965.0,0.3218822479248047,0.23517996072769165,0.7221263647079468,0.34647336602211,0.0035714285913854837,0.20725376904010773,965.0,965.0,0.18576620519161224,0.13414667546749115
ns0rnzah,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/104_last_only_70.7071.pth,0.7070707082748413,0.4504166841506958,0.3725000023841858,0.7352941036224365,272.0,272.0,0.5194036364555359,0.3672550916671753,0.701760470867157,0.4574143886566162,0.009999999776482582,0.7352942824363708,272.0,272.0,0.4009029269218445,0.28133782744407654
z6fxh5mh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/93_last_only_76.4310.pth,0.7626262903213501,0.44333335757255554,0.40142858028411865,0.37667301297187805,2092.0,523.0,0.4071449935436249,0.31049948930740356,0.7490507364273071,0.45668700337409973,0.009285714477300644,0.3766728639602661,2092.0,523.0,0.2808818519115448,0.2103947550058365
h3bce0q4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/62_last_only_73.0640.pth,0.7306397557258606,0.48824071884155273,0.3377777636051178,0.29228487610816956,2696.0,674.0,0.37276777625083923,0.2723589539527893,0.7340351939201355,0.4733262360095978,0.009999999776482582,0.29228490591049194,2696.0,674.0,0.25853705406188965,0.18977530300617218
1zprhqsy,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_75.2525.pth,0.752525269985199,0.459611177444458,0.2653333246707916,0.15267175436019897,1310.0,1310.0,0.29253876209259033,0.22014281153678894,0.7544010877609253,0.4618872106075287,0.01133333332836628,0.15267179906368256,1310.0,1310.0,0.2086307853460312,0.15739129483699799
7emxakiq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/98_last_only_73.0640.pth,0.7306397557258606,0.44388890266418457,0.37708333134651184,0.28248587250709534,708.0,708.0,0.3678193688392639,0.26874345541000366,0.729720413684845,0.4133780896663666,0.016249999403953552,0.2824859321117401,708.0,708.0,0.23737135529518127,0.17321471869945526
gy5ieeo1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/122_last_only_72.7273.pth,0.7272727489471436,0.41749998927116394,0.4737499952316284,0.6588628888130188,1196.0,299.0,0.5167043209075928,0.3757849633693695,0.719882607460022,0.4071333408355713,0.004999999888241291,0.6588630080223083,1196.0,299.0,0.3569988012313843,0.2569972276687622
9srwxa6j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/81_last_only_72.5589.pth,0.7255892157554626,0.3426666855812073,0.5634999871253967,0.28860029578208923,693.0,693.0,0.39825567603111267,0.288970023393631,0.7207456231117249,0.34720471501350403,0.02500000037252903,0.28860020637512207,693.0,693.0,0.22026829421520233,0.15875740349292755
ocvbdkl4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/75_last_only_75.5892.pth,0.755892276763916,0.3971528112888336,0.2970833480358124,0.18066847324371338,1107.0,1107.0,0.2916348874568939,0.22044456005096436,0.7478426098823547,0.38175129890441895,0.026249999180436134,0.18066848814487457,1107.0,1107.0,0.19622325897216797,0.14674411714076996
o23tmok3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/266_last_only_73.4007.pth,0.7340067625045776,0.32908332347869873,0.6115000247955322,0.44247791171073914,452.0,452.0,0.46102043986320496,0.33839210867881775,0.7219537496566772,0.36645495891571045,0.035999998450279236,0.4424780607223511,452.0,452.0,0.281644344329834,0.20333419740200043
xya4z3ue,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/190_last_only_76.2626.pth,0.7626262903213501,0.39480772614479065,0.33500000834465027,0.1826484054327011,1095.0,1095.0,0.30415207147598267,0.23195436596870422,0.7367966771125793,0.37440627813339233,0.023076923564076424,0.18264837563037872,1095.0,1095.0,0.19337719678878784,0.14247967302799225
pnz1rq5t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/67_last_only_74.4108.pth,0.744107723236084,0.4438333809375763,0.42500001192092896,0.452873557806015,1740.0,435.0,0.4405690133571625,0.32783079147338867,0.7474974393844604,0.4296712875366211,0.013000000268220901,0.4528733491897583,1740.0,435.0,0.2985149025917053,0.22313912212848663
ezr2b1mk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/79_last_only_74.4108.pth,0.744107723236084,0.38239583373069763,0.4293749928474426,0.32573291659355164,614.0,614.0,0.37916791439056396,0.282141774892807,0.7474974393844604,0.39301055669784546,0.02187499962747097,0.3257330060005188,614.0,614.0,0.24687287211418152,0.18453684449195862
sg2pcqsi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/89_last_only_75.7576.pth,0.7575757503509521,0.4679166376590729,0.4312500059604645,0.5,400.0,400.0,0.46638888120651245,0.35332491993904114,0.748187780380249,0.42837974429130554,0.009999999776482582,0.5,400.0,400.0,0.3127932548522949,0.23402808606624603
aiaedb13,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/95_last_only_74.4108.pth,0.744107723236084,0.4307639002799988,0.3333333432674408,0.23734939098358154,3320.0,830.0,0.3338155448436737,0.24839472770690918,0.7380048036575317,0.42135941982269287,0.007916666567325592,0.2373494952917099,3320.0,830.0,0.22220854461193085,0.16399097442626953
a8282fq5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/154_last_only_75.7576.pth,0.7575757503509521,0.4016071557998657,0.33071428537368774,0.1610305905342102,1242.0,1242.0,0.2977840304374695,0.2255939543247223,0.7490507364273071,0.40639448165893555,0.018571428954601288,0.16103066504001617,1242.0,1242.0,0.19533219933509827,0.14631372690200806
0pjihifo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/82_last_only_74.9158.pth,0.7491582632064819,0.33076921105384827,0.5080769062042236,0.21164022386074066,945.0,945.0,0.3501621186733246,0.26232683658599854,0.7340351939201355,0.3170592188835144,0.02769230678677559,0.21164029836654663,945.0,945.0,0.18546395003795624,0.13613706827163696
d2bsm4s7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/100_last_only_74.5791.pth,0.7457912564277649,0.5529167056083679,0.3345000147819519,0.38058438897132874,4545.0,505.0,0.4226670265197754,0.31522136926651,0.7405937314033508,0.5596112608909607,0.0,0.3805845379829407,4545.0,505.0,0.3133985996246338,0.23210103809833527
44fr71ql,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/124_last_only_76.0943.pth,0.7609427571296692,0.4975000023841858,0.21928571164608002,0.4576074779033661,3780.0,420.0,0.3914644122123718,0.2978820204734802,0.7542285323143005,0.5469825267791748,0.009999999776482582,0.45760729908943176,3780.0,420.0,0.33819660544395447,0.2550775408744812
vj0lnykv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/91_last_only_73.7374.pth,0.7373737096786499,0.41057291626930237,0.35874998569488525,0.16992352902889252,1177.0,1177.0,0.31308215856552124,0.23085854947566986,0.7279945015907288,0.4012463688850403,0.006562499795109034,0.16992348432540894,1177.0,1177.0,0.19257745146751404,0.1401953250169754
dv5w9fvb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/125_last_only_75.2525.pth,0.752525269985199,0.39666667580604553,0.3581250011920929,0.38759687542915344,516.0,516.0,0.3807961940765381,0.28655874729156494,0.7367966771125793,0.3919019401073456,0.0,0.3875967562198639,516.0,516.0,0.2598329186439514,0.1914440244436264
64kygwk9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/61_project_75.7576.pth,0.7575757503509521,0.4163541793823242,0.5475000143051147,0.4254859983921051,1852.0,463.0,0.463113397359848,0.35084348917007446,0.7302381992340088,0.42184627056121826,0.026875000447034836,0.4254857897758484,1852.0,463.0,0.2914023697376251,0.21279314160346985
ivp1tz9n,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_75.9259.pth,0.7592592835426331,0.45976191759109497,0.2914285659790039,0.35818180441856384,2200.0,550.0,0.3697907626628876,0.2807670831680298,0.750431478023529,0.4858667552471161,0.004999999888241291,0.3581816852092743,2200.0,550.0,0.2830161452293396,0.21238422393798828
ehuxpg55,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/84_last_only_74.5791.pth,0.7457912564277649,0.4335416853427887,0.4556249976158142,0.5509641766548157,363.0,363.0,0.4800436496734619,0.3580123484134674,0.737832248210907,0.41224074363708496,0.020625000819563866,0.5509642958641052,363.0,363.0,0.327943354845047,0.24196718633174896
dh4tv9hb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/110_last_only_74.4108.pth,0.744107723236084,0.4449999928474426,0.5438888669013977,0.3577817678451538,559.0,559.0,0.44889020919799805,0.3340226709842682,0.7392129898071289,0.44087448716163635,0.013333333656191826,0.3577817976474762,559.0,559.0,0.27066320180892944,0.20007775723934174
ua0msm80,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/122_last_only_74.2424.pth,0.7424242496490479,0.4045000374317169,0.32899999618530273,0.31347963213920593,638.0,638.0,0.3489932417869568,0.2591010332107544,0.7449085116386414,0.3946945369243622,0.007499999832361937,0.31347960233688354,638.0,638.0,0.23855803906917572,0.17770391702651978
t9i4lody,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/83_last_only_73.5690.pth,0.7356902360916138,0.42780303955078125,0.44545453786849976,0.27785614132881165,2836.0,709.0,0.38370460271835327,0.28228771686553955,0.7362788915634155,0.41856080293655396,0.0181818176060915,0.27785608172416687,2836.0,709.0,0.23819956183433533,0.17538130283355713
1kfiwjbc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/132_last_only_73.5690.pth,0.7356902360916138,0.41333332657814026,0.29875001311302185,0.6912280917167664,1140.0,285.0,0.467770516872406,0.34413421154022217,0.7388678193092346,0.445338636636734,0.004999999888241291,0.6912281513214111,1140.0,285.0,0.3805222511291504,0.28115564584732056
inevyckz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/118_last_only_73.5690.pth,0.7356902360916138,0.42818182706832886,0.25227272510528564,0.32888147234916687,2396.0,599.0,0.33644533157348633,0.24751955270767212,0.7371418476104736,0.44738203287124634,0.009999999776482582,0.32888147234916687,2396.0,599.0,0.2620878219604492,0.1931958943605423
lk730g29,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/95_last_only_74.5791.pth,0.7457912564277649,0.4079762101173401,0.44357141852378845,0.3976142704486847,503.0,503.0,0.41638731956481934,0.31053802371025085,0.7464618682861328,0.38363581895828247,0.025714285671710968,0.39761415123939514,503.0,503.0,0.26898810267448425,0.20078936219215393
8ehovwig,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/87_last_only_68.6869.pth,0.6868686676025391,0.42006412148475647,0.5192307829856873,0.3245469629764557,2428.0,607.0,0.4212806224822998,0.28936445713043213,0.7100448608398438,0.392277330160141,0.015384615398943424,0.3245468735694885,2428.0,607.0,0.24406960606575012,0.1733003705739975
4sknrenv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/70_last_only_75.5892.pth,0.755892276763916,0.3799999952316284,0.48750001192092896,0.390625,512.0,512.0,0.4193750321865082,0.3170023560523987,0.7531929612159729,0.40087106823921204,0.02250000089406967,0.390625,512.0,512.0,0.2713320255279541,0.20436537265777588
kfjx9vl9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/90_last_only_75.9259.pth,0.7592592835426331,0.3542361259460449,0.4491666555404663,0.24067388474941254,831.0,831.0,0.3480255603790283,0.26424163579940796,0.740075945854187,0.3614724576473236,0.02083333395421505,0.2406739741563797,831.0,831.0,0.20765992999076843,0.1536841243505478
m980y6nl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/48_last_only_71.7172.pth,0.7154881954193115,0.40607139468193054,0.33571428060531616,0.29705584049224854,5823.0,647.0,0.3462805151939392,0.2477596253156662,0.7183293104171753,0.43444448709487915,0.011428571306169033,0.2970559895038605,5823.0,647.0,0.24764303863048553,0.17788925766944885
1lvgyfa5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/88_last_only_71.8855.pth,0.7188552021980286,0.4074479639530182,0.35499998927116394,0.17256255447864532,1159.0,1159.0,0.311670184135437,0.2240457385778427,0.7312737107276917,0.40420112013816833,0.0071875001303851604,0.1725625842809677,1159.0,1159.0,0.19465039670467377,0.1423427164554596
10q6mkl9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/108_last_only_73.2323.pth,0.7323232293128967,0.4405769109725952,0.29923075437545776,0.32724252343177795,2408.0,602.0,0.35568341612815857,0.260475218296051,0.7331722378730774,0.4787919819355011,0.005384615156799555,0.32724252343177795,2408.0,602.0,0.27047306299209595,0.19830334186553955
i7u2oxxm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/146_last_only_72.5589.pth,0.7255892157554626,0.4716111123561859,0.41200000047683716,0.23014961183071136,869.0,869.0,0.3712535798549652,0.26937758922576904,0.7235070466995239,0.4271582067012787,0.01733333244919777,0.23014949262142181,869.0,869.0,0.22488033771514893,0.1627025157213211
ce1veh70,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/126_last_only_75.7576.pth,0.7575757503509521,0.36444446444511414,0.4050000011920929,0.46620044112205505,429.0,429.0,0.4118816554546356,0.3120315670967102,0.7506040930747986,0.3840920627117157,0.019166667014360428,0.4662002921104431,429.0,429.0,0.2898196578025818,0.21753981709480286
cg8tj5k4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/96_last_only_75.5892.pth,0.755892276763916,0.371111124753952,0.4441666603088379,0.4566209614276886,438.0,438.0,0.42396625876426697,0.3204728066921234,0.7531929612159729,0.3791199326515198,0.01666666753590107,0.4566211402416229,438.0,438.0,0.2841359078884125,0.21400916576385498
dl0z370k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/95_last_only_73.5690.pth,0.7356902360916138,0.4377083480358124,0.43791666626930237,0.22497187554836273,889.0,889.0,0.3668656349182129,0.2698994576931,0.7383500337600708,0.45036616921424866,0.014166667126119137,0.22497178614139557,889.0,889.0,0.2298348844051361,0.1696985960006714
fzn9cjcn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/119_last_only_74.9158.pth,0.7491582632064819,0.4775000512599945,0.29499998688697815,0.17301036417484283,1156.0,1156.0,0.31517013907432556,0.2361123114824295,0.7480151653289795,0.46314582228660583,0.008333333767950535,0.17301045358181,1156.0,1156.0,0.21482986211776733,0.16069599986076355
cbwjrhkt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/125_last_only_72.2222.pth,0.7239057421684265,0.3907812833786011,0.37031251192092896,0.2481108158826828,3176.0,794.0,0.3364015519618988,0.2435230165719986,0.7267863154411316,0.39275386929512024,0.01718750037252903,0.2481107860803604,3176.0,794.0,0.21935072541236877,0.15942110121250153
u8f8jymo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/212_last_only_72.5589.pth,0.7255892157554626,0.38615384697914124,0.4300000071525574,0.20366598665714264,982.0,982.0,0.3399399518966675,0.24665676057338715,0.7269589304924011,0.3939313292503357,0.014615384861826897,0.20366598665714264,982.0,982.0,0.20407089591026306,0.14835116267204285
xjtdedq1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/87_last_only_72.5589.pth,0.7255892157554626,0.4785897731781006,0.26923078298568726,0.31023621559143066,2540.0,635.0,0.3526856303215027,0.255904883146286,0.7317914962768555,0.48710551857948303,0.0011538461549207568,0.31023603677749634,2540.0,635.0,0.2661651372909546,0.19477738440036774
vpu80bmz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/88_last_only_73.0640.pth,0.7306397557258606,0.4096795320510864,0.5688461661338806,0.3539822995662689,565.0,565.0,0.44416937232017517,0.3245278000831604,0.7147048711776733,0.39240917563438416,0.01884615421295166,0.3539823293685913,565.0,565.0,0.2550792396068573,0.18230637907981873
maokbqgc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/71_last_only_70.2020.pth,0.7020202279090881,0.40505558252334595,0.40833333134651184,0.3044140040874481,657.0,657.0,0.3726009726524353,0.2615734338760376,0.6893337965011597,0.4073798358440399,0.02133333310484886,0.30441391468048096,657.0,657.0,0.24437570571899414,0.16845643520355225
xw4bca2k,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/115_last_only_75.4209.pth,0.7542087435722351,0.4352564513683319,0.33307692408561707,0.18975330889225006,1054.0,1054.0,0.31936225295066833,0.2408657968044281,0.7419744729995728,0.43318191170692444,0.00615384615957737,0.1897534430027008,1054.0,1054.0,0.20969639718532562,0.15558937191963196
sgtl2tdj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/102_last_only_76.5993.pth,0.7659932374954224,0.3459375500679016,0.46875,0.1668056696653366,1199.0,1199.0,0.3271644115447998,0.2506057322025299,0.7412840723991394,0.3406473994255066,0.014375000260770321,0.16680562496185303,1199.0,1199.0,0.1739426702260971,0.12894092500209808
8mxudj75,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/70_project_73.4007.pth,0.7340067625045776,0.43444445729255676,0.2980000078678131,0.18132366240024567,1103.0,1103.0,0.3045893907546997,0.22357067465782166,0.7231618762016296,0.44680216908454895,0.009333333000540733,0.18132370710372925,1103.0,1103.0,0.2124864161014557,0.1536620706319809
5ao29psr,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/128_last_only_76.5993.pth,0.7659932374954224,0.4697916507720947,0.25874999165534973,0.6711409687995911,298.0,298.0,0.46656084060668945,0.3573824465274811,0.7588884830474854,0.4816778600215912,0.007499999832361937,0.6711411476135254,298.0,298.0,0.3867730498313904,0.2935176193714142
c5lq6nig,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/274_last_only_69.0236.pth,0.6902356743812561,0.47708332538604736,0.32749998569488525,0.696864128112793,287.0,287.0,0.5004824995994568,0.34545087814331055,0.6895064115524292,0.48234638571739197,0.004999999888241291,0.696864664554596,287.0,287.0,0.39473700523376465,0.2721737027168274
yqnneada,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/97_last_only_74.9158.pth,0.747474730014801,0.4308333396911621,0.35944443941116333,0.3407154977321625,587.0,587.0,0.37699779868125916,0.28179633617401123,0.7409389019012451,0.4123373329639435,0.0055555556900799274,0.3407154381275177,587.0,587.0,0.25286945700645447,0.18736082315444946
yqnneada,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/97_last_only_74.9158.pth,0.747474730014801,0.4308333396911621,0.35944443941116333,0.3407154977321625,587.0,587.0,0.37699779868125916,0.28179633617401123,0.7409389019012451,0.4123373329639435,0.0055555556900799274,0.3407154381275177,587.0,587.0,0.25286945700645447,0.18736082315444946
imlqvlj4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/72_last_only_74.2424.pth,0.7424242496490479,0.4468750059604645,0.35624998807907104,0.20000000298023224,1000.0,1000.0,0.3343749940395355,0.24824810028076172,0.7386952042579651,0.4592300355434418,0.009999999776482582,0.19999989867210388,1000.0,1000.0,0.22307664155960083,0.16478563845157623
rdco6lbh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/80_last_only_75.0842.pth,0.7508417367935181,0.39750000834465027,0.3203125,0.1344086080789566,1488.0,1488.0,0.28407371044158936,0.2132944017648697,0.7392129898071289,0.40755385160446167,0.0012499999720603228,0.13440856337547302,1488.0,1488.0,0.18107080459594727,0.1338498890399933
l3t5e2sm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/118_last_only_74.2424.pth,0.7424242496490479,0.37283337116241455,0.33250001072883606,0.3164556920528412,632.0,632.0,0.34059637784957886,0.2528670132160187,0.7373144626617432,0.3635175824165344,0.004999999888241291,0.31645578145980835,632.0,632.0,0.22832445800304413,0.16834692656993866
8hrexnt3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/102_last_only_70.3704.pth,0.7037037014961243,0.40925920009613037,0.4055555462837219,0.5760233998298645,1368.0,342.0,0.46361273527145386,0.3262459933757782,0.7204003930091858,0.42273691296577454,0.0061111110262572765,0.5760232210159302,1368.0,342.0,0.334957093000412,0.2413032203912735
oo6hwxmg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/62_last_only_73.9057.pth,0.7390572428703308,0.5965277552604675,0.1929166615009308,0.22219087183475494,7785.0,865.0,0.3372117877006531,0.24921882152557373,0.7428374290466309,0.5987021923065186,0.009583333507180214,0.22219087183475494,7785.0,865.0,0.276825487613678,0.20563633739948273
1y2p4fy9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_77.1044.pth,0.7710437774658203,0.40661460161209106,0.30375000834465027,0.13946999609470367,1434.0,1434.0,0.2832781970500946,0.2184198945760727,0.7399033308029175,0.39164355397224426,0.0071875001303851604,0.13947007060050964,1434.0,1434.0,0.1794337034225464,0.1327635943889618
64ok2hv6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/100_last_only_72.5589.pth,0.7255892157554626,0.452361136674881,0.35249999165534973,0.5847952961921692,342.0,342.0,0.4632188081741333,0.3361065685749054,0.7169485688209534,0.43069329857826233,0.004999999888241291,0.5847951769828796,342.0,342.0,0.34016284346580505,0.2438792586326599
sebimakl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/115_last_only_75.7576.pth,0.7575757503509521,0.5741666555404663,0.290909081697464,0.28988707065582275,5967.0,663.0,0.38498759269714355,0.2916572690010071,0.7442181706428528,0.5735671520233154,0.016363635659217834,0.2898871600627899,5967.0,663.0,0.2932726740837097,0.21825885772705078
mfaija7j,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/54_last_only_74.0741.pth,0.7407407164573669,0.35944443941116333,0.4861111044883728,0.3780718147754669,529.0,529.0,0.40787577629089355,0.30213019251823425,0.7248877882957458,0.36786749958992004,0.0027777778450399637,0.378072053194046,529.0,529.0,0.24957244098186493,0.18091201782226562
vww0rmeu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/92_last_only_72.0539.pth,0.7205387353897095,0.4634374976158142,0.44624999165534973,0.2863371670246124,2752.0,688.0,0.3986749053001404,0.2872607111930847,0.7024508118629456,0.4614146053791046,0.018124999478459358,0.28633710741996765,2752.0,688.0,0.25529223680496216,0.1793302446603775
q80iu9a9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/290_last_only_74.4108.pth,0.744107723236084,0.514102578163147,0.4661538600921631,0.44170403480529785,1784.0,446.0,0.47398683428764343,0.3526972532272339,0.7290300130844116,0.511574923992157,0.001923076924867928,0.4417038559913635,1784.0,446.0,0.31840062141418457,0.23212361335754395
gzuix2wh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/105_last_only_75.5892.pth,0.755892276763916,0.4164583086967468,0.3746874928474426,0.14054812490940094,1423.0,1423.0,0.31056463718414307,0.23475341498851776,0.7338626384735107,0.417346715927124,0.013749999925494194,0.14054818451404572,1423.0,1423.0,0.19054830074310303,0.13983628153800964
m281g5tc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/83_last_only_75.5892.pth,0.755892276763916,0.5330952405929565,0.3157142996788025,0.507111132144928,3411.0,379.0,0.4519736170768738,0.341643363237381,0.7483603954315186,0.5374096035957336,0.008571428246796131,0.5071110129356384,3411.0,379.0,0.3510306775569916,0.2626974582672119
k4xyz4ra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/86_last_only_74.5791.pth,0.7457912564277649,0.4044444262981415,0.4724999964237213,0.5154638886451721,388.0,388.0,0.4641360938549042,0.34614863991737366,0.7433552145957947,0.38825148344039917,0.004999999888241291,0.5154643058776855,388.0,388.0,0.30290526151657104,0.2251662015914917
mb2k36ei,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/116_last_only_73.9057.pth,0.7390572428703308,0.44591665267944336,0.30399999022483826,0.3450087606906891,2284.0,571.0,0.3649751543998718,0.2697375416755676,0.7428374290466309,0.4159797430038452,0.014499999582767487,0.34500882029533386,2284.0,571.0,0.2584962248802185,0.19202066957950592
1t72ckml,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/140_last_only_76.0943.pth,0.7609427571296692,0.4382142722606659,0.3757142722606659,0.3273322284221649,611.0,611.0,0.3804202675819397,0.28947803378105164,0.7500863075256348,0.4459034502506256,0.0057142856530845165,0.32733219861984253,611.0,611.0,0.25964999198913574,0.19475990533828735
hrprj4lc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/186_last_only_76.9360.pth,0.7693602442741394,0.44058334827423096,0.5924999713897705,0.21052633225917816,950.0,950.0,0.41453656554222107,0.31892794370651245,0.737832248210907,0.45867720246315,0.029500000178813934,0.21052640676498413,950.0,950.0,0.2329012155532837,0.17184202373027802
bgy0xmpi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/104_last_only_75.0842.pth,0.7508417367935181,0.4164583086967468,0.3746874928474426,0.14054812490940094,1423.0,1423.0,0.31056463718414307,0.23318488895893097,0.7347255945205688,0.417346715927124,0.013749999925494194,0.14054818451404572,1423.0,1423.0,0.19054830074310303,0.14000071585178375
vufia7ba,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/58_last_only_72.7273.pth,0.7272727489471436,0.39595240354537964,0.4807142913341522,0.3322259187698364,602.0,602.0,0.40296420454978943,0.2930648922920227,0.750431478023529,0.36578235030174255,0.006428571417927742,0.33222582936286926,602.0,602.0,0.23481225967407227,0.17621050775051117
6ssa5f6c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/54_last_only_74.5791.pth,0.7457912564277649,0.4097222089767456,0.4483333230018616,0.4878048896789551,410.0,410.0,0.44862017035484314,0.3345769941806793,0.7354159355163574,0.40760982036590576,0.007499999832361937,0.4878045320510864,410.0,410.0,0.30097144842147827,0.22133919596672058
28hh22ya,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/102_last_only_73.0640.pth,0.7306397557258606,0.39145833253860474,0.35249999165534973,0.6723549365997314,1172.0,293.0,0.47210440039634705,0.3449382483959198,0.7433552145957947,0.42697086930274963,0.004999999888241291,0.6723552346229553,1172.0,293.0,0.36810871958732605,0.27363553643226624
5pufd8u6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/119_last_only_74.4108.pth,0.7424242496490479,0.41462960839271545,0.4350000023841858,0.29368576407432556,681.0,681.0,0.38110512495040894,0.28294169902801514,0.7374870777130127,0.42320629954338074,0.004999999888241291,0.2936858534812927,681.0,681.0,0.24063071608543396,0.17746204137802124
ojaft745,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/97_last_only_73.9057.pth,0.7390572428703308,0.40416669845581055,0.35850000381469727,0.23255814611911774,860.0,860.0,0.3317416310310364,0.2451760619878769,0.7485329508781433,0.41823384165763855,0.008999999612569809,0.2325582355260849,860.0,860.0,0.21993069350719452,0.1646253764629364
k7mhkyxn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/86_project_74.4108.pth,0.744107723236084,0.3695370554924011,0.45500001311302185,0.28409090638160706,704.0,704.0,0.3695426881313324,0.2749795615673065,0.7397307753562927,0.37296122312545776,0.009999999776482582,0.28409096598625183,704.0,704.0,0.22235071659088135,0.16447967290878296
1lst5nj2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/219_last_only_74.5791.pth,0.7457912564277649,0.36630210280418396,0.42406249046325684,0.16736401617527008,1195.0,1195.0,0.3192428946495056,0.23808856308460236,0.7292026281356812,0.3540624976158142,0.010312500409781933,0.16736409068107605,1195.0,1195.0,0.1772463619709015,0.1292485147714615
w67kjjaw,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/40_last_only_74.4108.pth,0.744107723236084,0.3040740489959717,0.4855555593967438,0.2607562243938446,767.0,767.0,0.3501286208629608,0.2605334222316742,0.7126337885856628,0.3329923748970032,0.008333333767950535,0.2607562839984894,767.0,767.0,0.2006940096616745,0.1430213302373886
gkq2khmi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/104_last_only_75.2525.pth,0.752525269985199,0.4010714292526245,0.4214285612106323,0.4089979827404022,489.0,489.0,0.41049933433532715,0.30891111493110657,0.7442181706428528,0.39574357867240906,0.004999999888241291,0.4089979827404022,489.0,489.0,0.26991385221481323,0.20087479054927826
x7u9nhbp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/99_last_only_76.2626.pth,0.7626262903213501,0.37550002336502075,0.4404999911785126,0.5710144639015198,1380.0,345.0,0.4623381793498993,0.35259124636650085,0.7380048036575317,0.3879125714302063,0.0005000000237487257,0.5710144639015198,1380.0,345.0,0.3198090195655823,0.23602059483528137
v0wrwrhk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/110_last_only_74.5791.pth,0.7457912564277649,0.43781253695487976,0.24062499403953552,0.3246753215789795,616.0,616.0,0.3343709707260132,0.24937094748020172,0.7438730001449585,0.448759526014328,0.009999999776482582,0.3246753513813019,616.0,616.0,0.2611449658870697,0.1942586898803711
xk4kzhu7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/130_last_only_74.4108.pth,0.744107723236084,0.3702777922153473,0.43833333253860474,0.5390835404396057,371.0,371.0,0.4492315649986267,0.3342766761779785,0.7305833697319031,0.4001409411430359,0.014999999664723873,0.5390835404396057,371.0,371.0,0.3180748224258423,0.23238018155097961
23yfdpcq,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/55_project_72.2222.pth,0.7222222089767456,0.3910256624221802,0.3423076868057251,0.22650055587291718,883.0,883.0,0.3199446499347687,0.2310711294412613,0.7314463257789612,0.4077167809009552,0.010384615510702133,0.2265005260705948,883.0,883.0,0.21486732363700867,0.15716391801834106
b0vjiem8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/93_last_only_72.8956.pth,0.7289562225341797,0.36549997329711914,0.36500000953674316,0.2751031219959259,727.0,727.0,0.3352010250091553,0.24434687197208405,0.7285122275352478,0.3576734960079193,0.0005000000237487257,0.2751033306121826,727.0,727.0,0.2110922932624817,0.15378332138061523
r8796k4b,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/55_project_76.2626.pth,0.7626262903213501,0.4263889193534851,0.4483333230018616,0.6396103501319885,1232.0,308.0,0.5047775506973267,0.38495662808418274,0.750431478023529,0.42805421352386475,0.009999999776482582,0.6396103501319885,1232.0,308.0,0.35922154784202576,0.2695711553096771
u34ngynb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/64_last_only_74.5791.pth,0.7457912564277649,0.4886110723018646,0.28111112117767334,0.2583979368209839,774.0,774.0,0.34270673990249634,0.25558769702911377,0.7312737107276917,0.5182902216911316,0.007222222164273262,0.25839802622795105,774.0,774.0,0.26130348443984985,0.1910843700170517
vy2f51yn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/175_last_only_74.7475.pth,0.747474730014801,0.46638885140419006,0.3633333444595337,0.5037783980369568,397.0,397.0,0.444500207901001,0.3322526812553406,0.7528477907180786,0.4756390452384949,0.021666666492819786,0.5037783980369568,397.0,397.0,0.3336946964263916,0.25122132897377014
akxsrk5h,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/58_last_only_73.0640.pth,0.7306397557258606,0.5170833468437195,0.2565000057220459,0.34805652499198914,2264.0,566.0,0.37387996912002563,0.2731715738773346,0.7419744729995728,0.4841577708721161,0.007499999832361937,0.3480566143989563,2264.0,566.0,0.2799047827720642,0.20768220722675323
nvwocfff,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/58_last_only_71.8855.pth,0.7205387353897095,0.46562498807907104,0.46958333253860474,0.22701476514339447,881.0,881.0,0.38740772008895874,0.27914226055145264,0.7309285402297974,0.4691983163356781,0.028750000521540642,0.22701460123062134,881.0,881.0,0.24165430665016174,0.17663203179836273
8d2xr58c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/103_project_72.5589.pth,0.7255892157554626,0.4663332998752594,0.3009999990463257,0.21344716846942902,937.0,937.0,0.3269268274307251,0.2372145801782608,0.7343803644180298,0.4696853458881378,0.00033333332976326346,0.21344727277755737,937.0,937.0,0.22782199084758759,0.1673080027103424
c3om9u23,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/66_last_only_75.4209.pth,0.7542087435722351,0.3799999952316284,0.48750001192092896,0.390625,512.0,512.0,0.4193750321865082,0.3162963092327118,0.7523300051689148,0.40087106823921204,0.02250000089406967,0.390625,512.0,512.0,0.2713320255279541,0.20413123071193695
3vjffy4r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/112_last_only_72.7273.pth,0.7272727489471436,0.37888890504837036,0.39500001072883606,0.2628121078014374,761.0,761.0,0.345566987991333,0.2513214647769928,0.7316189408302307,0.3812374770641327,0.010416666977107525,0.26281189918518066,761.0,761.0,0.2181553691625595,0.15960660576820374
z5aqqbjm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/123_last_only_72.7273.pth,0.7272727489471436,0.39818182587623596,0.5613636374473572,0.23419202864170074,854.0,854.0,0.39791250228881836,0.2893909215927124,0.7181566953659058,0.3956112563610077,0.01772727258503437,0.23419195413589478,854.0,854.0,0.21584348380565643,0.1550094485282898
efz654uo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/154_last_only_75.4209.pth,0.7542087435722351,0.3968749940395355,0.4762499928474426,0.54347825050354,368.0,368.0,0.4722011089324951,0.3561381995677948,0.7552640438079834,0.4069409668445587,0.004999999888241291,0.5434780716896057,368.0,368.0,0.31847304105758667,0.24053123593330383
6mh92l37,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/126_last_only_72.8956.pth,0.7306397557258606,0.4116666913032532,0.6549999713897705,0.6557376980781555,305.0,305.0,0.5741348266601562,0.4194857180118561,0.7214359641075134,0.42348039150238037,0.04500000178813934,0.655737578868866,305.0,305.0,0.37473928928375244,0.2703503966331482
lal0uzji,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_75.2525.pth,0.752525269985199,0.459611177444458,0.2653333246707916,0.15267175436019897,1310.0,1310.0,0.29253876209259033,0.22014281153678894,0.7544010877609253,0.4618872106075287,0.01133333332836628,0.15267179906368256,1310.0,1310.0,0.2086307853460312,0.15739129483699799
d3o797aj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/89_last_only_73.5690.pth,0.7356902360916138,0.4557408094406128,0.5433333516120911,0.4020408093929291,1960.0,490.0,0.4670383334159851,0.3435955345630646,0.7226440906524658,0.45607811212539673,0.0055555556900799274,0.40204060077667236,1960.0,490.0,0.2878914475440979,0.20804305374622345
vo5s6pk2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/81_last_only_74.7475.pth,0.7457912564277649,0.47749996185302734,0.24500000476837158,0.32615897059440613,2416.0,604.0,0.3495529890060425,0.2606935501098633,0.7507766485214233,0.48966407775878906,0.0043750000186264515,0.326158732175827,2416.0,604.0,0.273399293422699,0.20526181161403656
0pxlprle,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/73_last_only_74.2424.pth,0.7424242496490479,0.3462037146091461,0.49388888478279114,0.28776979446411133,695.0,695.0,0.37595412135124207,0.2791174650192261,0.7311011552810669,0.3524649441242218,0.017222221940755844,0.2877695560455322,695.0,695.0,0.21915224194526672,0.16022245585918427
ruju6q51,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/104_last_only_74.7475.pth,0.747474730014801,0.39201387763023376,0.3499999940395355,0.19880713522434235,1006.0,1006.0,0.31360703706741333,0.23441334068775177,0.7314463257789612,0.38189804553985596,0.0054166666232049465,0.19880707561969757,1006.0,1006.0,0.19537393748760223,0.14290554821491241
m0cgno3g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/115_last_only_75.4209.pth,0.7542087435722351,0.4352564513683319,0.33307692408561707,0.18975330889225006,1054.0,1054.0,0.31936225295066833,0.2408657968044281,0.7419744729995728,0.43318191170692444,0.00615384615957737,0.1897534430027008,1054.0,1054.0,0.20969639718532562,0.15558937191963196
fhn2g0ye,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/87_last_only_74.5791.pth,0.7457912564277649,0.4079762101173401,0.44357141852378845,0.3976142704486847,503.0,503.0,0.41638731956481934,0.31053802371025085,0.7443907260894775,0.38363581895828247,0.025714285671710968,0.39761415123939514,503.0,503.0,0.26898810267448425,0.20023225247859955
4dlko5g6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/110_last_only_73.9057.pth,0.7390572428703308,0.48993590474128723,0.23923076689243317,0.32348111271858215,2436.0,609.0,0.3508826196193695,0.2593223452568054,0.7295477986335754,0.4569211006164551,0.009999999776482582,0.3234812319278717,2436.0,609.0,0.2634674310684204,0.1922120898962021
7v5wlds7,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/104_last_only_74.9158.pth,0.7491582632064819,0.3358333706855774,0.5687500238418579,0.7407407164573669,270.0,270.0,0.5484414100646973,0.41086941957473755,0.7471522092819214,0.32177117466926575,0.009999999776482582,0.7407405972480774,270.0,270.0,0.3575039505958557,0.26710987091064453
p6lri5m5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/117_last_only_75.4209.pth,0.7542087435722351,0.35895833373069763,0.3945833444595337,0.31496062874794006,635.0,635.0,0.35616743564605713,0.26862460374832153,0.7352433800697327,0.3521842062473297,0.0062500000931322575,0.3149605393409729,635.0,635.0,0.22446493804454803,0.1650363653898239
64sb36hb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/69_last_only_73.7374.pth,0.7373737096786499,0.38527780771255493,0.335833340883255,0.21299254894256592,939.0,939.0,0.311367928981781,0.22959452867507935,0.7293752431869507,0.3976840078830719,0.013749999925494194,0.21299263834953308,939.0,939.0,0.2081422209739685,0.1518137902021408
a02bknw8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/101_last_only_72.3906.pth,0.7239057421684265,0.43791666626930237,0.3596875071525574,0.1839926391839981,1087.0,1087.0,0.32719895243644714,0.2368611991405487,0.7086641192436218,0.41346287727355957,0.0034374999813735485,0.1839926689863205,1087.0,1087.0,0.20029769837856293,0.1419437974691391
glbdh5z8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/123_last_only_75.7576.pth,0.7575757503509521,0.38733333349227905,0.3675000071525574,0.36297640204429626,551.0,551.0,0.37260326743125916,0.2822751998901367,0.7428374290466309,0.3740919530391693,0.004999999888241291,0.3629762530326843,551.0,551.0,0.24735605716705322,0.183745339512825
tb8b5q20,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/51_last_only_74.4108.pth,0.744107723236084,0.46802085638046265,0.2824999988079071,0.3333333432674408,2364.0,591.0,0.3612847328186035,0.26883476972579956,0.7435277700424194,0.46882277727127075,0.007499999832361937,0.3333333134651184,2364.0,591.0,0.2698853611946106,0.20066726207733154
jci9k97v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/77_last_only_73.0640.pth,0.7306397557258606,0.39494791626930237,0.3596875071525574,0.1819836050271988,1099.0,1099.0,0.31220635771751404,0.22811037302017212,0.7336900234222412,0.4075488746166229,0.006874999962747097,0.18198364973068237,1099.0,1099.0,0.19880250096321106,0.14585940539836884
m5qqfzoa,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/48_last_only_75.2525.pth,0.752525269985199,0.45976191759109497,0.2914285659790039,0.35818180441856384,2200.0,550.0,0.3697907626628876,0.27827689051628113,0.7461166977882385,0.4858667552471161,0.004999999888241291,0.3581816852092743,2200.0,550.0,0.2830161452293396,0.21116307377815247
h2f19mwu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/79_last_only_74.0741.pth,0.7407407164573669,0.4243749976158142,0.3031249940395355,0.30534350872039795,655.0,655.0,0.3442811667919159,0.2550230920314789,0.7497411370277405,0.4338423013687134,0.004999999888241291,0.3053435981273651,655.0,655.0,0.24806198477745056,0.18598227202892303
jd84ti91,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/94_last_only_75.5892.pth,0.755892276763916,0.4061363637447357,0.3627272844314575,0.2557544708251953,782.0,782.0,0.3415393829345703,0.25816696882247925,0.7324818968772888,0.41822129487991333,0.02500000037252903,0.2557544708251953,782.0,782.0,0.23299191892147064,0.17066235840320587
3c0vpoop,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/119_last_only_71.0438.pth,0.7104377150535583,0.4655769169330597,0.3996153771877289,0.33220911026000977,2372.0,593.0,0.3991338014602661,0.2835597097873688,0.705902636051178,0.5000977516174316,0.006923076696693897,0.3322088420391083,2372.0,593.0,0.2797432541847229,0.1974714994430542
g1oue2ae,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/103_last_only_73.7374.pth,0.7373737096786499,0.32096153497695923,0.47653844952583313,0.3384094536304474,591.0,591.0,0.3786364793777466,0.2791965901851654,0.7359337210655212,0.38877737522125244,0.008076922968029976,0.3384094536304474,591.0,591.0,0.2450879067182541,0.18036845326423645
eco8sx9v,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/118_last_only_76.0943.pth,0.7609427571296692,0.39696428179740906,0.283214271068573,0.32573291659355164,614.0,614.0,0.3353038430213928,0.2551470398902893,0.7442181706428528,0.41727539896965027,0.004999999888241291,0.3257330060005188,614.0,614.0,0.2493361234664917,0.18556047976016998
sqlhm40t,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/74_last_only_74.0741.pth,0.7407407164573669,0.4356944262981415,0.33916667103767395,0.39603960514068604,505.0,505.0,0.3903002440929413,0.28911128640174866,0.7443907260894775,0.4214623272418976,0.017500000074505806,0.39603978395462036,505.0,505.0,0.2783340513706207,0.20718929171562195
l1fakytj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/90_last_only_72.8956.pth,0.7289562225341797,0.3398077189922333,0.4742307662963867,0.2666666805744171,750.0,750.0,0.3602350652217865,0.26259559392929077,0.7204003930091858,0.33652615547180176,0.017692307010293007,0.26666659116744995,750.0,750.0,0.20696169137954712,0.14909528195858002
air8u4eb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/104_last_only_75.4209.pth,0.7542087435722351,0.4311666786670685,0.3840000033378601,0.4901960790157318,408.0,408.0,0.43512091040611267,0.3281719982624054,0.7537107467651367,0.43908923864364624,0.009999999776482582,0.49019619822502136,408.0,408.0,0.3130951523780823,0.23598317801952362
y5fglq32,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/290_last_only_72.3906.pth,0.7239057421684265,0.4157291650772095,0.34937500953674316,0.34246575832366943,584.0,584.0,0.369189977645874,0.26725873351097107,0.7171211838722229,0.4339670240879059,0.0043750000186264515,0.34246575832366943,584.0,584.0,0.26026925444602966,0.18664459884166718
4k242kk2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/91_last_only_73.0640.pth,0.7306397557258606,0.5513636469841003,0.3295454680919647,0.35971224308013916,556.0,556.0,0.41354045271873474,0.30214908719062805,0.7224715352058411,0.5720681548118591,0.01727272756397724,0.3597124218940735,556.0,556.0,0.31635111570358276,0.22855468094348907
v07wwpus,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/116_last_only_75.4209.pth,0.752525269985199,0.3442857265472412,0.579285740852356,0.5076141953468323,394.0,394.0,0.477061927318573,0.35900115966796875,0.7485329508781433,0.35994812846183777,0.029999999329447746,0.5076141953468323,394.0,394.0,0.29918742179870605,0.22395163774490356
houowpbt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/51_project_69.5286.pth,0.695286214351654,0.43833333253860474,0.32766667008399963,0.18281535804271698,1094.0,1094.0,0.3162717819213867,0.21989941596984863,0.700034499168396,0.44380679726600647,0.0026666666381061077,0.18281546235084534,1094.0,1094.0,0.20976297557353973,0.14684131741523743
pyzu56c8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/148_last_only_75.0842.pth,0.7508417367935181,0.40861111879348755,0.6191666722297668,0.7017543911933899,285.0,285.0,0.5765107870101929,0.4328683614730835,0.7357611060142517,0.43706071376800537,0.04333333298563957,0.7017543911933899,285.0,285.0,0.3940494954586029,0.28992629051208496
xk30b2e6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/74_project_74.7475.pth,0.747474730014801,0.5178124904632568,0.2224999964237213,0.1622060090303421,1233.0,1233.0,0.30083951354026794,0.22486993670463562,0.7362788915634155,0.5289060473442078,0.015312500298023224,0.1622060239315033,1233.0,1233.0,0.2354748547077179,0.17337515950202942
zoc09obs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/119_last_only_73.0640.pth,0.7306397557258606,0.40361112356185913,0.7583333253860474,0.3414211571216583,2308.0,577.0,0.5011218786239624,0.36613956093788147,0.705902636051178,0.41010043025016785,0.046666666865348816,0.3414211571216583,2308.0,577.0,0.26606276631355286,0.18781441450119019
yv9qvl45,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/123_last_only_73.9057.pth,0.7390572428703308,0.4307407736778259,0.476666659116745,0.452873557806015,1740.0,435.0,0.4534270167350769,0.33510851860046387,0.7450811266899109,0.43311625719070435,0.010555555112659931,0.4528733491897583,1740.0,435.0,0.29884839057922363,0.22266629338264465
cm70pya5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/55_last_only_72.0539.pth,0.7205387353897095,0.40700000524520874,0.42500001192092896,0.1736111044883728,1152.0,1152.0,0.33520373702049255,0.2415272742509842,0.7185019254684448,0.3967374265193939,0.015333333052694798,0.17361105978488922,1152.0,1152.0,0.19522729516029358,0.14027118682861328
frtzj9m1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/147_last_only_68.0135.pth,0.680134654045105,0.3620833456516266,0.6287500262260437,0.8208332657814026,960.0,240.0,0.6038889288902283,0.41072580218315125,0.6914048790931702,0.3755520284175873,0.02500000037252903,0.8208338618278503,960.0,240.0,0.40712863206863403,0.2814907133579254
o8wb3gf6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/95_last_only_72.7273.pth,0.7272727489471436,0.48647433519363403,0.3142307698726654,0.31023621559143066,2540.0,635.0,0.37031376361846924,0.2693191170692444,0.7321366667747498,0.4659530520439148,0.009999999776482582,0.31023603677749634,2540.0,635.0,0.26206302642822266,0.1918659508228302
obuzb16a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/43_last_only_73.4007.pth,0.7340067625045776,0.36712121963500977,0.36136364936828613,0.18604649603366852,1075.0,1075.0,0.3048437833786011,0.22375740110874176,0.7254055738449097,0.36193355917930603,0.010909090749919415,0.1860465705394745,1075.0,1075.0,0.18629640340805054,0.13514044880867004
kf2jg1qk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/130_last_only_71.0438.pth,0.7104377150535583,0.4009999930858612,0.7820000052452087,0.6314101815223694,1248.0,312.0,0.6048034429550171,0.4296751618385315,0.6988263726234436,0.38557592034339905,0.08299999684095383,0.6314102411270142,1248.0,312.0,0.36666202545166016,0.2562330961227417
tlo85o74,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/65_last_only_71.8855.pth,0.7188552021980286,0.4106944501399994,0.44708332419395447,0.22148394584655762,903.0,903.0,0.35975393652915955,0.2586109936237335,0.7174663543701172,0.4350852966308594,0.012916666455566883,0.22148409485816956,903.0,903.0,0.22316202521324158,0.16011124849319458
itzgnogp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/t6153522/86_last_only_72.3906.pth,0.7222222089767456,0.4140833616256714,0.5534999966621399,0.4008016288280487,499.0,499.0,0.4561283588409424,0.32942602038383484,0.7307559251785278,0.40192046761512756,0.005499999970197678,0.40080133080482483,499.0,499.0,0.2694072723388672,0.19687096774578094


==> data/eval/run_report_latest-evaluated-wvr435og_2024-05-14_11_00_21.csv <==
accuracy,prototype_stability,prototype_consistency,prototype_sparsity,n_unique_proto_parts,n_unique_protos,prototype_score,acc_proto_score
0.7597514390945435,0.5521875023841858,0.014999999664723873,0.20942403376102448,955.0,955.0,0.25887051224708557,0.19667723774909973


==> data/eval/run_report_latest-evaluated-wzd90lu7_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
mueymyy9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/19_last_only_0.4752.pth,0.7609427571296692,0.652916669845581,0.7024999856948853,0.5031699538230896,1303.0,379.0,0.6195288896560669,0.4714260101318359,0.7485329508781433,0.660114586353302,0.0450000017881393,0.5031699538230896,1303.0,379.0,0.4027615189552307,0.3014802634716034
gioz1zif,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/96_last_only_0.3666.pth,0.7962962985038757,0.9803845882415771,0.0099999997764825,0.3814464509487152,4068.0,452.0,0.4572770297527313,0.3641279935836792,0.785640299320221,0.974458396434784,0.0,0.3814466595649719,4068.0,452.0,0.4519683718681335,0.3550845682621002
drq371da,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/25_last_only_0.5302.pth,0.7946127653121948,0.7585606575012207,0.7759090662002563,0.4520182609558105,1543.0,420.0,0.6621626615524292,0.5261629223823547,0.7642388939857483,0.7643411755561829,0.1599999964237213,0.4520185589790344,1543.0,420.0,0.4587865769863128,0.3506225347518921
tq4b4ein,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/23_last_only_0.5195.pth,0.7962962985038757,0.7481547594070435,0.7932142615318298,0.4364334642887115,1647.0,434.0,0.6592675447463989,0.5249723196029663,0.7832240462303162,0.7223506569862366,0.1978571414947509,0.4364336729049682,1647.0,434.0,0.452213853597641,0.3541847765445709
a6o0ow4f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/33_last_only_0.4851.pth,0.6430976390838623,0.71916663646698,0.7875000238418579,0.7562008500099182,2052.0,228.0,0.7542891502380371,0.4850815832614898,0.6342768669128418,0.7043742537498474,0.2175000011920929,0.7562013268470764,2052.0,228.0,0.559358537197113,0.3547881841659546
jrmkr0op,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/30_last_only_0.4256.pth,0.7407407164573669,0.6756250262260437,0.7043750286102295,0.3357845544815063,1900.0,569.0,0.5719282031059265,0.4236505031585693,0.7393855452537537,0.6674760580062866,0.0443749986588954,0.3357847034931183,1900.0,569.0,0.3492119014263153,0.2582022249698639
9p453dgh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/22_last_only_0.4230.pth,0.6262626051902771,0.7448610663414001,0.8025000095367432,0.4638218879699707,3136.0,376.0,0.6703943610191345,0.419842928647995,0.6196064949035645,0.7686147093772888,0.1449999958276748,0.4638215899467468,3136.0,376.0,0.4591454267501831,0.2844894826412201
fzgux6f4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/28_last_only_0.5243.pth,0.7676767706871033,0.738205075263977,0.8269230723381042,0.4839334189891815,3024.0,360.0,0.6830205321311951,0.5243390202522278,0.7614774107933044,0.7194362878799438,0.1800000071525573,0.4839330315589905,3024.0,360.0,0.4611231684684753,0.3511348664760589
k0okqorn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/22_last_only_0.4591.pth,0.7777777910232544,0.6125926375389099,0.698888897895813,0.516742467880249,1320.0,368.0,0.6094080209732056,0.473984032869339,0.7628581523895264,0.6147174835205078,0.058333333581686,0.5167426466941833,1320.0,368.0,0.3965978324413299,0.3025479018688202
u803up6r,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/153_last_only_0.3946.pth,0.7777777910232544,0.9645455479621888,0.025000000372529,0.5285133719444275,1428.0,357.0,0.506019651889801,0.3935708403587341,0.7768381237983704,0.9707416296005248,0.0,0.5285130739212036,1428.0,357.0,0.4997515678405761,0.3882260620594024
mpgmc0gb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/17_last_only_0.4818.pth,0.7609427571296692,0.5527499914169312,0.7384999990463257,0.5938947796821594,2481.0,293.0,0.628381609916687,0.4781624376773834,0.7461166977882385,0.5293742418289185,0.1150000020861625,0.593894898891449,2481.0,293.0,0.4127563834190368,0.3079644441604614
90nzyqlf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/277_last_only_0.1424.pth,0.2104377150535583,0.9966667294502258,0.0149999996647238,1.7241379022598269,900.0,100.0,0.670555591583252,0.1411101818084716,0.1945115625858307,0.9971495270729064,0.0,1.7241370677947998,900.0,100.0,0.6657164692878723,0.1294895559549331
ofgr7gqs,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/28_last_only_0.4485.pth,0.7744107842445374,0.6341025233268738,0.7219230532646179,0.3864136934280395,1673.0,494.0,0.5808131098747253,0.4497879445552826,0.7587159276008606,0.6745691299438477,0.0603846162557601,0.3864136040210724,1673.0,494.0,0.3737891316413879,0.2835997641086578
6f8yeydp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/34_last_only_0.5057.pth,0.6666666865348816,0.7883332967758179,0.7950000166893005,0.6971555352210999,2192.0,248.0,0.7601630091667175,0.5067753791809082,0.6460131406784058,0.7771965861320496,0.1675000041723251,0.6971553564071655,2192.0,248.0,0.5472840070724487,0.3535526692867279
4yupo3qz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/87_last_only_0.3457.pth,0.8131313323974609,0.8956250548362732,0.0328124985098838,0.3264346420764923,2312.0,578.0,0.4182907342910766,0.3401252925395965,0.793752133846283,0.9048606753349304,0.0,0.3264348804950714,2312.0,578.0,0.4104318618774414,0.3257811665534973
xopvm7xh,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/200_last_only_0.4047.pth,0.747474730014801,0.9320833683013916,0.0149999996647238,0.6690753102302551,1128.0,282.0,0.5387195348739624,0.4026792347431183,0.7064204216003418,0.9417788982391356,0.0149999996647238,0.6690751314163208,1128.0,282.0,0.5419513583183289,0.3828455209732055
nwpcd54f,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/17_last_only_0.5083.pth,0.7676767706871033,0.719761848449707,0.75,0.5106730461120605,1354.0,372.0,0.6601449847221375,0.5067779421806335,0.7397307753562927,0.7184690833091736,0.0721428543329238,0.5106734037399292,1354.0,372.0,0.4337617754936218,0.3208669424057007
r8f9kzmu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/118_last_only_0.3847.pth,0.7626262903213501,0.8805556297302246,0.0933333337306976,0.5500852465629578,1372.0,343.0,0.5079914331436157,0.3874076306819916,0.7393855452537537,0.8915465474128723,0.0,0.5500851273536682,1372.0,343.0,0.4805439114570617,0.3553072214126587
zias5dco,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/29_last_only_0.4566.pth,0.7676767706871033,0.6688095331192017,0.7328571677207947,0.3646042346954345,1751.0,524.0,0.5887569785118103,0.4519750475883484,0.7449085116386414,0.6762217283248901,0.0378571413457393,0.3646042943000793,1751.0,524.0,0.3595610857009887,0.2678401172161102
3s3pmsb8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/92_last_only_0.3915.pth,0.7946127653121948,0.9138095378875732,0.0392857156693935,0.54062819480896,1396.0,349.0,0.497907817363739,0.3956439197063446,0.7795996069908142,0.9127764105796814,0.0099999997764825,0.5406283736228943,1396.0,349.0,0.4878016114234924,0.3802899420261383
m8boamka,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/192_last_only_0.4375.pth,0.8013467788696289,0.8312500715255737,0.2425000071525573,0.5533421635627747,2539.0,317.0,0.5423641204833984,0.4346217513084411,0.7723507285118103,0.816983699798584,0.0125000001862645,0.5533424019813538,2539.0,317.0,0.4609420299530029,0.356008917093277
4v7a0588,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/95_last_only_0.4092.pth,0.8013467788696289,0.9660417437553406,0.0049999998882412,0.5652911067008972,2745.0,305.0,0.5121109485626221,0.4103784561157226,0.7890921831130981,0.9642751812934875,0.0,0.5652908682823181,2745.0,305.0,0.5098553895950317,0.4023228883743286
elzznb9a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/25_last_only_0.4879.pth,0.7643097639083862,0.6764286160469055,0.7535714507102966,0.483886569738388,3026.0,360.0,0.6379622220993042,0.4876007437705993,0.7371418476104736,0.6491734981536865,0.0828571394085884,0.4838866889476776,3026.0,360.0,0.405305802822113,0.2987678647041321
u7wbzsol,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/187_last_only_0.3908.pth,0.7710437774658203,0.918749988079071,0.025000000372529,0.5730658173561096,349.0,349.0,0.5056052803993225,0.3898437917232513,0.7533655762672424,0.9402378797531128,0.0099999997764825,0.573066234588623,349.0,349.0,0.5077680349349976,0.3825349509716034
0zdoi4y4,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/83_last_only_0.4478.pth,0.7643097639083862,0.991666615009308,0.0,0.7669888138771057,984.0,246.0,0.5862184762954712,0.4480524957180023,0.7478426098823547,0.9897051453590392,0.0,0.7669893503189087,984.0,246.0,0.5855648517608643,0.4379103481769562
v48ex7l5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/257_last_only_0.3470.pth,0.7744107842445374,0.8254167437553406,0.1443749964237213,0.3637421429157257,4266.0,474.0,0.4445112943649292,0.3442343473434448,0.7802899479866028,0.8373503684997559,0.025000000372529,0.3637422323226928,4266.0,474.0,0.4086975455284118,0.3189025819301605
an6k2omk,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/315_last_only_0.3541.pth,0.8131313323974609,0.8721668124198914,0.0684999972581863,0.3629764020442962,4275.0,475.0,0.4345477521419525,0.3533443808555603,0.7966862320899963,0.8769897818565369,0.0099999997764825,0.3629762530326843,4275.0,475.0,0.4166553616523742,0.3319436013698578
h3k1jcrm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/155_last_only_0.3280.pth,0.6784511804580688,0.9688888788223268,0.0149999996647238,0.4685157835483551,3312.0,368.0,0.4841348826885223,0.3284618854522705,0.6574041843414307,0.9755424857139589,0.0,0.4685155153274536,3312.0,368.0,0.4813526570796966,0.3164432644844055
swxvmeax,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/110_last_only_0.3502.pth,0.7845118045806885,0.8533334136009216,0.0599999986588954,0.4449982345104217,1696.0,424.0,0.4527772068977356,0.3552090525627136,0.7858129143714905,0.8292823433876038,0.0,0.4449979066848755,1696.0,424.0,0.424760103225708,0.3337819874286651
jxj8tbm1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/88_project_0.3734.pth,0.7946127653121948,0.9428333640098572,0.0199999995529651,0.4549176692962646,3411.0,379.0,0.4725837111473083,0.3755210638046264,0.7972040176391602,0.9515272974967957,0.0049999998882412,0.4549178779125213,3411.0,379.0,0.4704817235469818,0.3750699162483215
31glx7ga,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/24_last_only_0.3526.pth,0.6262626051902771,0.6675000190734863,0.7170000076293945,0.3198771774768829,4263.0,551.0,0.5681257247924805,0.3557958900928497,0.6023472547531128,0.6666787266731262,0.0680000036954879,0.319877415895462,4263.0,551.0,0.3515187203884125,0.2117363363504409
rke637zo,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/317_last_only_0.3882.pth,0.5875421166419983,0.8025000095367432,0.1850000023841858,0.9966115355491638,1557.0,173.0,0.6613705158233643,0.3885830342769623,0.553676187992096,0.8028423190116882,0.0149999996647238,0.9966117739677428,1557.0,173.0,0.6048180460929871,0.3348733484745025
fonqdad9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/32_last_only_0.4091.pth,0.8013467788696289,0.9927777647972108,0.0,0.5386480689048767,1072.0,357.0,0.5104752779006958,0.4090677201747894,0.7704522013664246,0.987737476825714,0.0,0.538648247718811,1072.0,357.0,0.5087952613830566,0.3920024335384369
6lj3r1vd,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/160_last_only_0.3808.pth,0.6010100841522217,0.8475000262260437,0.0450000017881393,0.9725733399391174,776.0,194.0,0.621691107749939,0.37364262342453,0.5695546865463257,0.8416638970375061,0.0,0.9725731015205384,776.0,194.0,0.6047456860542297,0.3444357514381408
kr6qxjub,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/255_last_only_0.3961.pth,0.6531986594200134,0.9266667366027832,0.0199999995529651,0.8841733336448669,1755.0,195.0,0.6102800369262695,0.3986341059207916,0.6240938901901245,0.9178645610809326,0.0,0.8841734528541565,1755.0,195.0,0.600679337978363,0.374880313873291
xerp6j5x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/271_last_only_0.3094.pth,0.6902356743812561,0.5899999737739563,0.2269999980926513,0.5598790645599365,1348.0,337.0,0.4589596688747406,0.3167903423309326,0.6548153162002563,0.5686760544776917,0.0010000000474974,0.5598792433738708,1348.0,337.0,0.3765184581279754,0.246550053358078
uc4jsgzm,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/297_last_only_0.4226.pth,0.6683501601219177,0.9950000047683716,0.0099999997764825,0.8887309432029724,1746.0,194.0,0.6312436461448669,0.4218917787075043,0.632378339767456,0.9967142343521118,0.0,0.8887302875518799,1746.0,194.0,0.6284815073013306,0.3974380791187286
kujk4v4e,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/92_last_only_0.3896.pth,0.81144779920578,0.8253333568572998,0.0430000014603138,0.5473453998565674,2835.0,315.0,0.4718929231166839,0.3829164803028106,0.7871936559677124,0.8597965240478516,0.0049999998882412,0.5473456382751465,2835.0,315.0,0.4707140624523163,0.3705431222915649
ym444141,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/309_last_only_0.2750.pth,0.6414141654968262,0.997083306312561,0.0149999996647238,0.2732389867305755,5679.0,631.0,0.4284407794475555,0.2748079895973205,0.6215050220489502,0.9968159198760986,0.0,0.2732390761375427,5679.0,631.0,0.4233517050743103,0.2631151974201202
fas87wg1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/83_last_only_0.3518.pth,0.7861952781677246,0.7842857837677002,0.1099999994039535,0.44666787981987,3474.0,386.0,0.446984589099884,0.3514171838760376,0.7763203382492065,0.787804365158081,0.0049999998882412,0.4466680586338043,3474.0,386.0,0.4131574630737304,0.3207425475120544
fwbaf83p,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/190_last_only_0.3685.pth,0.7912458181381226,0.9066666960716248,0.1137500032782554,0.3721761405467987,2026.0,507.0,0.4641976058483124,0.3672944009304046,0.7751122117042542,0.8923819065093994,0.0099999997764825,0.3721759021282196,2026.0,507.0,0.4248526096343994,0.3293084502220154
2ia21v7x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/137_last_only_0.3223.pth,0.8013467788696289,0.8645833134651184,0.025000000372529,0.3015499413013458,3076.0,614.0,0.3970444202423095,0.3181702792644501,0.7749395966529846,0.8842132687568665,0.0049999998882412,0.3015499413013458,3076.0,614.0,0.3969210982322693,0.3075898885726928
yx5gqvsz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/257_last_only_0.3899.pth,0.8181818127632141,0.9495833516120912,0.0099999997764825,0.4579593241214752,1648.0,412.0,0.4725142419338226,0.3866025507450104,0.7980669736862183,0.9585949778556824,0.0,0.4579595923423767,1648.0,412.0,0.4721848666667938,0.3768351376056671
m8zxdpc1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/187_last_only_0.4395.pth,0.7727272510528564,0.7130555510520935,0.6825000047683716,0.3014045059680938,2504.0,626.0,0.565653383731842,0.4370957911014557,0.7587159276008606,0.7281308174133301,0.0266666673123836,0.3014047145843506,2504.0,626.0,0.3520674109458923,0.2671191394329071
b9qw7btg,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/154_last_only_0.4454.pth,0.5656565427780151,0.9324999451637268,0.8700000047683716,0.5473453998565674,2835.0,315.0,0.7832818031311035,0.4430684745311737,0.5231273770332336,0.936292052268982,0.4399999976158142,0.5473456382751465,2835.0,315.0,0.6412125825881958,0.3354358673095703
jhdf3fhc,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/304_last_only_0.1100.pth,0.1649831682443618,1.0,0.0,1.0987805128097534,183.0,182.0,0.6666666865348816,0.1099887788295745,0.14860200881958,1.0,0.0,1.098780870437622,183.0,182.0,0.6666666865348816,0.0990680083632469
3zn08bg2,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/91_last_only_0.3497.pth,0.7861952781677246,0.9257693290710448,0.0219230763614177,0.3699593245983124,2040.0,510.0,0.4392172694206238,0.3453105390071869,0.7604418396949768,0.9274410009384156,0.0,0.3699590563774109,2040.0,510.0,0.4324666857719421,0.3288657665252685
3yzweaob,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/154_last_only_0.3442.pth,0.7693602442741394,0.7946875691413879,0.1037499979138374,0.4299595654010772,3609.0,401.0,0.4427990615367889,0.3406719863414764,0.7947877049446106,0.7990391254425049,0.0087500000372529,0.4299597442150116,3609.0,401.0,0.4125829637050628,0.3279158771038055
7jexaesu,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/321_last_only_0.3414.pth,0.8131313323974609,0.9404761791229248,0.0139285717159509,0.3033428490161896,2488.0,622.0,0.4192491769790649,0.3409046530723572,0.7965136170387268,0.9359164237976074,0.0,0.3033428490161896,2488.0,622.0,0.4130864143371582,0.3290289640426636
6tkp1z54,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/310_last_only_0.4692.pth,0.5656565427780151,0.9916666746139526,0.9200000166893004,0.5785698294639587,2682.0,298.0,0.8300788402557373,0.4695395231246948,0.5346910357475281,0.9924694895744324,0.5849999785423279,0.5785695910453796,2682.0,298.0,0.718679666519165,0.3842715620994568
5t4vgqu8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/63_last_only_0.4126.pth,0.816498339176178,0.9668333530426024,0.0199999995529651,0.5329923033714294,1416.0,354.0,0.5066086053848267,0.4136450886726379,0.7944425344467163,0.9711912274360656,0.0,0.532991886138916,1416.0,354.0,0.5013943910598755,0.3983290195465088
pmkyts3a,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/118_last_only_0.4305.pth,0.7895622849464417,0.8965000510215759,0.3409999907016754,0.3938868343830108,1917.0,479.0,0.543795645236969,0.4293605387210846,0.7770106792449951,0.8741989731788635,0.0219999998807907,0.3938866853713989,1917.0,479.0,0.4300285577774048,0.3341367840766907
ioij4vlj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/90_last_only_0.3786.pth,0.7643097639083862,0.9263888597488404,0.0266666673123836,0.5256518721580505,2952.0,328.0,0.4929024577140808,0.3767301738262176,0.7478426098823547,0.9320682883262634,0.0,0.5256518721580505,2952.0,328.0,0.485906720161438,0.3633817434310913
blpza521,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/162_last_only_0.3539.pth,0.5740740895271301,0.8849999904632568,0.0399999991059303,0.897988498210907,1728.0,192.0,0.6076628565788269,0.348843514919281,0.5445288419723511,0.9088774919509888,0.0099999997764825,0.8979882597923279,1728.0,192.0,0.6056219339370728,0.3297786116600036
vzpp91py,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/218_last_only_0.4085.pth,0.7861952781677246,0.8964583873748779,0.0324999988079071,0.6066856980323792,1244.0,311.0,0.5118813514709473,0.4024387001991272,0.7613047957420349,0.8998251557350159,0.0049999998882412,0.6066856980323792,1244.0,311.0,0.503836989402771,0.3835735023021698
qzn5xr76,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/300_last_only_0.4456.pth,0.624579131603241,0.7666666507720947,0.4199999868869781,0.921998918056488,1683.0,187.0,0.7028886079788208,0.4390095472335815,0.5880221128463745,0.7692440748214722,0.0750000029802322,0.9219982028007508,1683.0,187.0,0.5887474417686462,0.3461965024471283
legvw7i8,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/269_last_only_0.3333.pth,0.7070707082748413,0.9339583516120912,0.0149999996647238,0.44666787981987,3474.0,386.0,0.4652087390422821,0.3289354741573334,0.6869174838066101,0.9494819045066832,0.0099999997764825,0.4466680586338043,3474.0,386.0,0.4687166810035705,0.3219696879386902
82gj3z0m,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/150_last_only_0.3807.pth,0.7424242496490479,0.9874999523162842,0.0149999996647238,0.5360205769538879,1408.0,352.0,0.5128401517868042,0.3807449638843536,0.7357611060142517,0.9910062551498412,0.0,0.5360203981399536,1408.0,352.0,0.5090088844299316,0.3745089471340179
fjtkc7tz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/166_last_only_0.3986.pth,0.8013467788696289,0.9968518614768982,0.0,0.4939247071743011,1528.0,382.0,0.4969255328178406,0.398209661245346,0.7870210409164429,0.997340440750122,0.0,0.4939249753952026,1528.0,382.0,0.4970884919166565,0.3912191092967987
rjq2znci,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/247_last_only_0.3937.pth,0.7575757503509521,0.9344444870948792,0.0199999995529651,0.6028090119361877,1252.0,313.0,0.5190845131874084,0.3932458460330963,0.7271314859390259,0.9442040920257568,0.0,0.6028094291687012,1252.0,313.0,0.5156711935997009,0.3749607503414154
ixvr2jhl,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/32_last_only_0.3147.pth,0.4545454680919647,0.7275000810623169,0.4650000035762787,0.8846426010131836,1749.0,195.0,0.6923809051513672,0.3147186040878296,0.4361408352851867,0.7365515232086182,0.0149999996647238,0.8846431970596313,1749.0,195.0,0.5453982353210449,0.2378704398870468
jo82bxra,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/132_last_only_0.3704.pth,0.8013467788696289,0.9225000143051147,0.0099999997764825,0.4297932684421539,1756.0,439.0,0.4540977478027344,0.3638897538185119,0.7840870022773743,0.9323792457580566,0.0049999998882412,0.4297930002212524,1756.0,439.0,0.4557240903377533,0.3573273420333862
9u29n1xp,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/282_last_only_0.4403.pth,0.7508417367935181,0.9008333683013916,0.2725000083446502,0.5766348242759705,2691.0,299.0,0.5833227634429932,0.4379830658435821,0.7374870777130127,0.9017184376716614,0.0450000017881393,0.5766348838806152,2691.0,299.0,0.5077844262123108,0.3744844496250152
b8lu9g7g,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/163_last_only_0.3636.pth,0.755892276763916,0.95119047164917,0.1721428632736206,0.3265412747859955,4752.0,528.0,0.4832915663719177,0.3653163611888885,0.7340351939201355,0.9545239210128784,0.0149999996647238,0.3265412747859955,4752.0,528.0,0.4320217370986938,0.317119151353836
afsar0kf,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/104_last_only_0.4291.pth,0.8148148059844971,0.9759523868560792,0.010714286006987,0.5859603881835938,1288.0,322.0,0.5242090225219727,0.4271332621574402,0.7892647385597229,0.9691107869148254,0.0,0.5859603881835938,1288.0,322.0,0.5183570384979248,0.4091209471225738
u4ya2qq5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/166_last_only_0.4407.pth,0.7676767706871033,1.0,0.0099999997764825,0.7131142020225525,1969.0,246.0,0.5743714570999146,0.4409316182136535,0.7399033308029175,0.9994049072265624,0.0,0.713114321231842,1969.0,246.0,0.5708397626876831,0.4223662316799164
6hd6szrt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/104_last_only_0.3754.pth,0.7710437774658203,0.9233333468437196,0.0299999993294477,0.5026641488075256,3087.0,343.0,0.4853324890136719,0.3742125928401947,0.7347255945205688,0.9175665378570556,0.0049999998882412,0.5026644468307495,3087.0,343.0,0.4750770032405853,0.3490512371063232
nnb86nn9,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/27_last_only_0.4229.pth,0.7407407164573669,0.6286904215812683,0.7192857265472412,0.3860407769680023,3560.0,456.0,0.5780056715011597,0.428152322769165,0.7008974552154541,0.6341419219970703,0.0607142858207225,0.386040985584259,3560.0,456.0,0.3602990508079529,0.2525326907634735
mo2s3usx,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/152_last_only_0.3634.pth,0.7946127653121948,0.958214282989502,0.0099999997764825,0.3991059958934784,3888.0,432.0,0.4557734429836273,0.3621633946895599,0.7809803485870361,0.959105908870697,0.0049999998882412,0.3991057276725769,3888.0,432.0,0.4544038772583008,0.3548805117607116
izlhfpyj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/91_last_only_0.3333.pth,0.7794612646102905,0.8974999785423279,0.0140000004321336,0.3569643795490265,4347.0,483.0,0.4228214919567108,0.3295729756355285,0.7759751677513123,0.9086679816246032,0.0,0.3569642901420593,4347.0,483.0,0.4218774437904358,0.3273664116859436
5ldba0w5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/209_last_only_0.3506.pth,0.7962962985038757,0.8942592144012451,0.0466666668653488,0.3715814650058746,4176.0,464.0,0.4375024437904358,0.3483815789222717,0.7799447774887085,0.9148155450820924,0.0,0.3715814650058746,4176.0,464.0,0.4287990033626556,0.3344395458698272
dzdhjand,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/26_project_0.4037.pth,0.6582491397857666,0.9683334231376648,0.0099999997764825,0.8664008975028992,1791.0,199.0,0.6149114370346069,0.4047649204730987,0.6555057168006897,0.9634326696395874,0.0,0.8664013147354126,1791.0,199.0,0.6099447011947632,0.3998222351074219
pip0vpvn,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/278_last_only_0.3644.pth,0.7491582632064819,0.8127777576446533,0.1049999967217445,0.5616083741188049,2763.0,307.0,0.4931287169456482,0.3694314658641815,0.7293752431869507,0.8104676604270935,0.0,0.5616087317466736,2763.0,307.0,0.4573588073253631,0.333586186170578
fgk25hlj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/106_last_only_0.3473.pth,0.8181818127632141,0.9562222361564636,0.0,0.3151988983154297,4923.0,547.0,0.4238070845603943,0.3467512428760528,0.7953054904937744,0.9675704836845398,0.0,0.3151988983154297,4923.0,547.0,0.4275898337364197,0.3400645554065704
hv3apqb6,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/231_last_only_0.3489.pth,0.81144779920578,0.8930556178092957,0.0116666667163372,0.3891959190368652,3987.0,443.0,0.4313060939311981,0.3499823808670044,0.7975491881370544,0.8969576954841614,0.0099999997764825,0.3891962170600891,3987.0,443.0,0.4320513010025024,0.3445821702480316
jf0vsp8i,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/170_last_only_0.3868.pth,0.7356902360916138,0.9685416221618652,0.0099999997764825,0.6049606800079346,2565.0,285.0,0.5278341174125671,0.3883224129676819,0.7231618762016296,0.9672418236732484,0.0,0.6049609780311584,2565.0,285.0,0.5240676403045654,0.378985732793808
2ed9ggo3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/114_last_only_0.4351.pth,0.7929292917251587,0.9287500977516174,0.0425000004470348,0.6698821187019348,865.0,287.0,0.5470440983772278,0.4337672889232635,0.789609968662262,0.9418277144432068,0.0,0.6698822975158691,865.0,287.0,0.5372366905212402,0.4242074489593506
xl6rcz59,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/74_last_only_0.3436.pth,0.8013467788696289,0.9075000882148744,0.0225000008940696,0.351148247718811,4419.0,491.0,0.4270494878292084,0.3422147333621979,0.7932344079017639,0.9120141863822936,0.0,0.3511484265327453,4419.0,491.0,0.4210542142391205,0.3339946866035461
93f7276x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/91_last_only_0.4036.pth,0.7659932374954224,0.7925000190734863,0.0949999988079071,0.6605892181396484,2349.0,261.0,0.5160297751426697,0.3952753245830536,0.7416292428970337,0.8185898065567017,0.0049999998882412,0.6605895757675171,2349.0,261.0,0.4947264790534973,0.3669036328792572
wuouf9ac,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/21_last_only_0.5049.pth,0.7693602442741394,0.6838889718055725,0.7799999713897705,0.4993508160114288,2925.0,349.0,0.6544132828712463,0.503479540348053,0.7585433125495911,0.6796267628669739,0.1466666609048843,0.4993510842323303,2925.0,349.0,0.4418815076351166,0.3351862728595733
xymwue3z,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/270_project_0.4205.pth,0.6228955984115601,0.8949999213218689,0.125,1.025430679321289,736.0,184.0,0.6733333468437195,0.4194163680076599,0.5892302393913269,0.8954704999923706,0.0149999996647238,1.0254298448562622,736.0,184.0,0.6368234753608704,0.3752356469631195
y0on7914,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/129_last_only_0.3969.pth,0.7424242496490479,0.990833342075348,0.0049999998882412,0.6070908904075623,2556.0,284.0,0.5343080759048462,0.3966832756996155,0.7053849101066589,0.983815848827362,0.0,0.6070904731750488,2556.0,284.0,0.5303021669387817,0.3740671575069427
tok9nnyi,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/248_last_only_0.3453.pth,0.68855220079422,0.9927778244018556,0.1449999958276748,0.3622138500213623,4284.0,476.0,0.4999972283840179,0.3442741930484772,0.6660338044166565,0.9973517656326294,0.0149999996647238,0.3622138202190399,4284.0,476.0,0.458188533782959,0.3051690459251404
s2ndyq3c,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/192_last_only_0.3424.pth,0.6750841736793518,0.8320833444595337,0.0775000005960464,0.5766348242759705,2691.0,299.0,0.4954060316085815,0.3344407677650451,0.6807041764259338,0.8262966871261597,0.0,0.5766348838806152,2691.0,299.0,0.4676438570022583,0.3183271288871765
77fl1jyt,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/192_last_only_0.3481.pth,0.6481481194496155,0.9950000643730164,0.0149999996647238,0.600744903087616,2583.0,287.0,0.5369150042533875,0.3480004370212555,0.6491197943687439,0.9960010051727296,0.0,0.6007447838783264,2583.0,287.0,0.5322486162185669,0.3454931080341339
8k4v2wug,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/131_last_only_0.4416.pth,0.7895622849464417,0.9575000405311584,0.0099999997764825,0.7018036246299744,823.0,274.0,0.5564345717430115,0.4393397569656372,0.7840870022773743,0.9526269435882568,0.0,0.7018037438392639,823.0,274.0,0.5514768958091736,0.4324058592319488
pjokn47x,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/92_last_only_0.4080.pth,0.7962962985038757,0.9833332896232604,0.0099999997764825,0.5272592902183533,2943.0,327.0,0.5068641901016235,0.4036140739917755,0.7830514311790466,0.9887909889221193,0.0,0.5272594094276428,2943.0,327.0,0.5053501129150391,0.3957151174545288
q37asgfz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/77_last_only_0.4132.pth,0.7912458181381226,0.989583432674408,0.0,0.5709065794944763,2718.0,302.0,0.520163357257843,0.4115770757198334,0.7614774107933044,0.9910561442375184,0.0,0.5709062218666077,2718.0,302.0,0.5206541419029236,0.3964663743972778
ibpvgyld,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/95_last_only_0.3701.pth,0.7946127653121948,0.9816666841506958,0.0149999996647238,0.4042200744152069,3473.0,434.0,0.4669622778892517,0.3710541725158691,0.7873662114143372,0.9818336963653564,0.0,0.4042200744152069,3473.0,434.0,0.4620179533958435,0.3637773394584656
jn3ci1f1,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/81_last_only_0.3999.pth,0.7878788113594055,0.9816667437553406,0.0,0.54062819480896,1396.0,349.0,0.50743168592453,0.3997946679592132,0.7773559093475342,0.9757900834083556,0.0,0.5406283736228943,1396.0,349.0,0.5054728388786316,0.3929322957992553
encpymrb,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/119_last_only_0.4061.pth,0.7828282713890076,0.935277819633484,0.0199999995529651,0.5844535231590271,2655.0,295.0,0.5132437944412231,0.4017817378044128,0.7497411370277405,0.9413941502571106,0.0,0.5844535231590271,2655.0,295.0,0.5086159110069275,0.381330281496048
jnr8ltcv,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/132_last_only_0.3517.pth,0.7794612646102905,0.9474999904632568,0.0212500002235174,0.3789027035236358,3705.0,463.0,0.4492175579071045,0.3501476943492889,0.7450811266899109,0.9581069350242616,0.0,0.3789025545120239,3705.0,463.0,0.4456698298454284,0.3320601880550384
kxtwb51o,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/59_project_0.3709.pth,0.7912458181381226,0.949999988079071,0.0149999996647238,0.4302000701427459,1342.0,447.0,0.4650666713714599,0.3679820597171783,0.7991025447845459,0.9566377997398376,0.0,0.4302001297473907,1342.0,447.0,0.4622793197631836,0.3694085776805877
5d3atmcj,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/82_project_0.3309.pth,0.7845118045806885,0.8877777457237244,0.0226666666567325,0.363543838262558,2076.0,519.0,0.4246627688407898,0.3331529498100281,0.7673455476760864,0.8877984881401062,0.0049999998882412,0.3635438680648803,2076.0,519.0,0.4187807738780975,0.321349561214447
jvf8fxr5,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/133_last_only_0.3560.pth,0.808080792427063,0.9344231486320496,0.0049999998882412,0.3874317109584808,1948.0,487.0,0.4422849416732788,0.357401967048645,0.7884017825126648,0.9411135911941528,0.0,0.3874319195747375,1948.0,487.0,0.4428485333919525,0.3491425812244415
8zjt4wge,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/157_last_only_0.3643.pth,0.7845118045806885,0.952803075313568,0.025000000372529,0.4047272205352783,3834.0,426.0,0.4608434438705444,0.3615371286869049,0.7890921831130981,0.9542503952980042,0.0099999997764825,0.4047273397445678,3834.0,426.0,0.4563259482383728,0.3600832521915436
6rtmgjus,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/32_last_only_0.4321.pth,0.7592592835426331,0.5845238566398621,0.7350000143051147,0.4162850677967071,3393.0,421.0,0.5786030292510986,0.4393097162246704,0.7397307753562927,0.5822547674179077,0.0492857135832309,0.4162850677967071,3393.0,421.0,0.3492752015590668,0.2583696246147156
kc5hfpb3,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/282_last_only_0.3886.pth,0.631313145160675,0.915000021457672,0.025000000372529,0.89333575963974,1737.0,193.0,0.6111119389533997,0.3858030140399933,0.6014842987060547,0.9468356966972352,0.0,0.8933361172676086,1737.0,193.0,0.6133906245231628,0.3689448237419128
zzg1nayz,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/317_last_only_0.4110.pth,0.6616161465644836,0.9783333539962769,0.0049999998882412,0.8751969337463379,1773.0,197.0,0.6195101141929626,0.4098778963088989,0.6292716860771179,0.9852980971336364,0.0,0.8751972317695618,1773.0,197.0,0.6201651096343994,0.3902523517608642
j0bp67x0,/usr/xtmp/ppnxt/neurips2024/live/artifacts/wzd90lu7/292_last_only_0.3649.pth,0.7171717286109924,0.9649999737739564,0.0049999998882412,0.5438920855522156,2853.0,317.0,0.5046306848526001,0.3619068562984466,0.7005522847175598,0.981407105922699,0.0,0.543891966342926,2853.0,317.0,0.5084330439567566,0.3561839163303375


==> data/eval/run_report_latest-evaluated-y0rltfuj_2024-05-17_05_29_36.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
3g3esrzg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/80_last_only_79.6296.pth,0.7962962985038757,0.787777841091156,0.07333333045244217,0.24772097170352936,6264.0,696.0,0.3696107566356659,0.29431968927383423,0.7821884751319885,0.7895084619522095,0.01600000075995922,0.24772091209888458,6264.0,696.0,0.35107648372650146,0.27460798621177673
9jw5rike,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/64_last_only_78.7879.pth,0.7878788113594055,0.9337500929832458,0.014999999664723873,0.5255689024925232,1436.0,359.0,0.49143967032432556,0.3871949017047882,0.7699344158172607,0.9092168211936951,0.0,0.5255684852600098,1436.0,359.0,0.478261798620224,0.3682302236557007
9aksmezc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/239_last_only_78.2828.pth,0.7828282713890076,0.9094047546386719,0.02142857201397419,0.33557048439979553,596.0,596.0,0.4221346080303192,0.3304589092731476,0.7564722299575806,0.9073510766029358,0.0,0.3355705738067627,596.0,596.0,0.41430720686912537,0.3134118914604187
yxvc5fy9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/51_project_79.6296.pth,0.7962962985038757,0.9836110472679138,0.004999999888241291,0.38744673132896423,4005.0,445.0,0.4586859345436096,0.365249902009964,0.7985847592353821,0.9837405681610107,0.0,0.387446790933609,4005.0,445.0,0.4570624530315399,0.3650031089782715
9emav48t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/297_last_only_80.6397.pth,0.8063973188400269,0.8914814591407776,0.025555554777383804,0.3781147301197052,1996.0,499.0,0.43171727657318115,0.34813565015792847,0.780117392539978,0.8971972465515137,0.0,0.3781147301197052,1996.0,499.0,0.4251039922237396,0.33163100481033325
lp6lu3qv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/109_last_only_80.3030.pth,0.8030303120613098,0.8694697618484497,0.026818182319402695,0.4101722538471222,1840.0,460.0,0.43548673391342163,0.34970903396606445,0.7913358807563782,0.864046573638916,0.0,0.41017213463783264,1840.0,460.0,0.4247395694255829,0.3361116647720337
hgavzq5m,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/47_project_81.3131.pth,0.8131313323974609,0.898461639881134,0.019999999552965164,0.3909609615802765,3969.0,441.0,0.4364742040634155,0.35491085052490234,0.7899551391601562,0.8987171053886414,0.0,0.39096081256866455,3969.0,441.0,0.4298926293849945,0.33959588408470154
qdb69pj1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/275_last_only_78.6195.pth,0.7861952781677246,0.9621666073799133,0.016499999910593033,0.4014451801776886,1880.0,470.0,0.4600372910499573,0.3616791367530823,0.7766655087471008,0.9551575183868408,0.004999999888241291,0.4014453589916229,1880.0,470.0,0.453867644071579,0.35250335931777954
rbcaigyz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/86_last_only_79.9663.pth,0.7996633052825928,0.8758888244628906,0.03233333304524422,0.3116624057292938,4940.0,554.0,0.40662822127342224,0.32516565918922424,0.7880566120147705,0.8816165924072266,0.0,0.311662495136261,4940.0,554.0,0.39775967597961426,0.3134571313858032
leoacxc1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/48_last_only_77.9461.pth,0.7794612646102905,0.9195513725280762,0.03076923079788685,0.2596593201160431,5976.0,664.0,0.4033266305923462,0.31437748670578003,0.7544010877609253,0.9235414266586304,0.0,0.2596595287322998,5976.0,664.0,0.39440032839775085,0.29753604531288147
vfrkw9xq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/78_project_80.4714.pth,0.804713785648346,0.7911539673805237,0.07653845846652985,0.2520669400691986,6156.0,684.0,0.37325310707092285,0.3003619313240051,0.794097363948822,0.8161603212356567,0.007307692430913448,0.25206682085990906,6156.0,684.0,0.35851162672042847,0.2846931517124176
6bnvlm23,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/87_last_only_79.1246.pth,0.7912458181381226,0.8755555748939514,0.029999999329447746,0.3906402587890625,1932.0,483.0,0.4320652484893799,0.3418698310852051,0.7814980745315552,0.8900761604309082,0.0,0.3906402587890625,1932.0,483.0,0.42690548300743103,0.33362582325935364
ojmrlpdp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/168_last_only_80.1347.pth,0.8013467788696289,0.9081060886383057,0.02863636426627636,0.230499729514122,6732.0,748.0,0.3890807330608368,0.3117885887622833,0.7740766406059265,0.9128925800323486,0.009999999776482582,0.23049955070018768,6732.0,748.0,0.3844640254974365,0.29760462045669556
3escq7of,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/19_last_only_79.4613.pth,0.7946127653121948,0.9212878942489624,0.009545454755425453,0.2584647238254547,2920.0,730.0,0.39643269777297974,0.3150104880332947,0.779772162437439,0.9315005540847778,0.0,0.2584647834300995,2920.0,730.0,0.3966551423072815,0.30930063128471375
h09d11of,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/137_last_only_81.4815.pth,0.8148148059844971,0.8953846096992493,0.019999999552965164,0.3290339708328247,4716.0,524.0,0.41480621695518494,0.33799025416374207,0.7873662114143372,0.8881171345710754,0.0,0.3290340304374695,4716.0,524.0,0.40571707487106323,0.31944790482521057
3ergrkss,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/93_last_only_79.2929.pth,0.7929292917251587,0.7525001764297485,0.054999999701976776,0.3752345144748688,533.0,533.0,0.39424487948417664,0.3126083016395569,0.7835692167282104,0.7683836221694946,0.0,0.37523457407951355,533.0,533.0,0.38120609521865845,0.29870137572288513
8vna8xig,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/145_last_only_79.6296.pth,0.7962962985038757,0.9571666121482849,0.014999999664723873,0.391389399766922,511.0,511.0,0.4545186758041382,0.36193153262138367,0.7911632657051086,0.9527876377105713,0.004999999888241291,0.3913896679878235,511.0,511.0,0.4497257471084595,0.35580649971961975
lhft0mgz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/62_last_only_78.7879.pth,0.7878788113594055,0.7925000786781311,0.058125000447034836,0.35149383544921875,569.0,569.0,0.40070629119873047,0.3157079815864563,0.7861580848693848,0.8105756640434265,0.0,0.35149383544921875,569.0,569.0,0.3873565196990967,0.3045234680175781
s6zog721,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/103_last_only_76.9360.pth,0.7676767706871033,0.9057638645172119,0.3449999988079071,0.26106253266334534,5377.0,672.0,0.5039421319961548,0.38686466217041016,0.7628581523895264,0.9203643798828125,0.054999999701976776,0.2610625922679901,5377.0,672.0,0.4121423363685608,0.3144061267375946
7c7vh5js,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/132_last_only_78.6195.pth,0.7861952781677246,0.8479762673377991,0.10214285552501678,0.4221368134021759,2962.0,423.0,0.45741865038871765,0.3596203923225403,0.7830514311790466,0.8321071267127991,0.0,0.42213675379753113,2962.0,423.0,0.41808128356933594,0.32737913727760315
7e77t634,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/140_last_only_80.3030.pth,0.8030303120613098,0.7925000786781311,0.05166666582226753,0.3236245810985565,618.0,618.0,0.38926374912261963,0.3125905990600586,0.78598552942276,0.7990388870239258,0.004999999888241291,0.3236244320869446,618.0,618.0,0.37588775157928467,0.2954423427581787
zj3kc1j3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/69_last_only_80.4714.pth,0.804713785648346,0.9191666841506958,0.004999999888241291,0.3247491419315338,2324.0,581.0,0.416305273771286,0.33500659465789795,0.7994477152824402,0.9439877867698669,0.0,0.32474905252456665,2324.0,581.0,0.4229122996330261,0.3380962610244751
suatdyc5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/51_last_only_79.7980.pth,0.7979797720909119,0.92166668176651,0.019999999552965164,0.39889904856681824,1892.0,473.0,0.44685524702072144,0.356581449508667,0.7846047878265381,0.9313231706619263,0.0,0.39889904856681824,1892.0,473.0,0.44340741634368896,0.34789958596229553
kygmziv9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/185_last_only_79.4613.pth,0.7946127653121948,0.8550000190734863,0.03500000014901161,0.3120124638080597,641.0,641.0,0.4006708264350891,0.31837815046310425,0.7688988447189331,0.877659022808075,0.004999999888241291,0.3120124936103821,641.0,641.0,0.3982238471508026,0.30619385838508606
bkxfa1bu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/80_last_only_80.1347.pth,0.8013467788696289,0.7528788447380066,0.08136363327503204,0.2680964767932892,746.0,746.0,0.3674463629722595,0.2944519519805908,0.7847773432731628,0.7738029360771179,0.009999999776482582,0.2680966854095459,746.0,746.0,0.3506332337856293,0.2751690149307251
ly9z9e5s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/273_last_only_74.0741.pth,0.7407407164573669,0.986875057220459,0.004999999888241291,0.42362114787101746,3663.0,407.0,0.4718320965766907,0.3495052456855774,0.7233344912528992,0.9894812703132629,0.0037499999161809683,0.4236208200454712,3663.0,407.0,0.4722840487957001,0.3416193425655365
t74zuvdz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/87_last_only_80.1347.pth,0.8013467788696289,0.773194432258606,0.05999999865889549,0.31545737385749817,634.0,634.0,0.3828839063644409,0.3068227767944336,0.7870210409164429,0.7982529997825623,0.004999999888241291,0.31545746326446533,634.0,634.0,0.3729034662246704,0.29348286986351013
ipy0qt8a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/56_last_only_78.4512.pth,0.7828282713890076,0.953666627407074,0.014499999582767487,0.34620043635368347,2180.0,545.0,0.43812236189842224,0.34297457337379456,0.7839143872261047,0.9435639381408691,0.0,0.3462003469467163,2180.0,545.0,0.4299214482307434,0.3370216190814972
p2wjytq2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/110_last_only_79.4613.pth,0.7946127653121948,0.8133974075317383,0.05846153944730759,0.2817218601703644,5508.0,612.0,0.38452693819999695,0.3055500090122223,0.7752847671508789,0.8182427287101746,0.0015384615398943424,0.28172197937965393,5508.0,612.0,0.36716777086257935,0.28465959429740906
klwr95lr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/38_last_only_78.7879.pth,0.7878788113594055,0.7052778601646423,0.7705555558204651,0.41356492042541504,1640.0,460.0,0.629799485206604,0.4962056577205658,0.7744218111038208,0.6972383856773376,0.09166666865348816,0.4135647416114807,1640.0,460.0,0.40082329511642456,0.31040629744529724
n9gqh89n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/54_last_only_79.4613.pth,0.7946127653121948,0.8330554962158203,0.057083334773778915,0.21413277089595795,934.0,934.0,0.36809056997299194,0.2924894690513611,0.7709699869155884,0.8323199152946472,0.0012499999720603228,0.21413260698318481,934.0,934.0,0.3492341935634613,0.2692490816116333
1vp6bd22,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/127_last_only_78.7879.pth,0.7878788113594055,0.9847618937492371,0.02500000037252903,0.4597701132297516,3375.0,375.0,0.48984402418136597,0.38593772053718567,0.7804625630378723,0.9882203936576843,0.0,0.45977017283439636,3375.0,375.0,0.48266351222991943,0.3767007887363434
9ae0ytbz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/94_last_only_79.9663.pth,0.7996633052825928,0.8670833706855774,0.014999999664723873,0.37593984603881836,532.0,532.0,0.4193410575389862,0.33533164858818054,0.7697618007659912,0.8743394613265991,0.009999999776482582,0.37594011425971985,532.0,532.0,0.4200931787490845,0.32337167859077454
on6ib04y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/44_last_only_78.9562.pth,0.7895622849464417,0.8248333930969238,0.05299999937415123,0.38399508595466614,4041.0,449.0,0.4206094741821289,0.3320973813533783,0.7744218111038208,0.8223893046379089,0.009999999776482582,0.38399508595466614,4041.0,449.0,0.40546149015426636,0.3139982223510742
t8gyql2e,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/222_last_only_80.1347.pth,0.8013467788696289,0.8622221946716309,0.019999999552965164,0.32786884903907776,610.0,610.0,0.4033636748790741,0.3232341706752777,0.7873662114143372,0.8747155666351318,0.0,0.327868789434433,610.0,610.0,0.4008614718914032,0.31562477350234985
hzb4ptia,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/106_last_only_80.8081.pth,0.808080792427063,0.9533333778381348,0.004999999888241291,0.29025891423225403,5346.0,594.0,0.41619741916656494,0.3363211452960968,0.7875388264656067,0.9403117299079895,0.0,0.29025909304618835,5346.0,594.0,0.41019028425216675,0.32304078340530396
3f8eb06u,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/131_last_only_78.9562.pth,0.7895622849464417,0.8534029126167297,0.04874999821186066,0.29162171483039856,2588.0,647.0,0.39792490005493164,0.3141864836215973,0.7759751677513123,0.8575870990753174,0.0,0.2916219234466553,2588.0,647.0,0.3830696940422058,0.2972525656223297
xldqums4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/147_last_only_82.8283.pth,0.8282828330993652,0.8494048118591309,0.028214285150170326,0.32408607006073,4788.0,532.0,0.400568425655365,0.3317839503288269,0.7911632657051086,0.8724071383476257,0.004999999888241291,0.3240860104560852,4788.0,532.0,0.4004977345466614,0.31685909628868103
pkhwi0t2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/147_last_only_79.2929.pth,0.7912458181381226,0.9072222709655762,0.029999999329447746,0.3171079456806183,2380.0,595.0,0.41811007261276245,0.33082783222198486,0.7720054984092712,0.9145772457122803,0.009999999776482582,0.3171080946922302,2380.0,595.0,0.4138951301574707,0.31952932476997375
lwbujg67,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/41_last_only_80.4714.pth,0.804713785648346,0.9010000228881836,0.03750000149011612,0.3788739740848541,1992.0,498.0,0.4391246736049652,0.35336968302726746,0.7889195680618286,0.9228907823562622,0.0,0.3788738548755646,1992.0,498.0,0.43392154574394226,0.342329204082489
lksfqgeg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/147_last_only_79.6296.pth,0.7962962985038757,0.8138888478279114,0.0573333315551281,0.35135796666145325,2148.0,537.0,0.40752673149108887,0.3245120346546173,0.776147723197937,0.8203771114349365,0.004999999888241291,0.35135820508003235,2148.0,537.0,0.3922451138496399,0.30444014072418213
eqf74260,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/158_last_only_79.1246.pth,0.7912458181381226,0.8279167413711548,0.07500000298023224,0.3929273188114166,509.0,509.0,0.4319480359554291,0.34177708625793457,0.784259557723999,0.8330487608909607,0.004999999888241291,0.3929271996021271,509.0,509.0,0.4103253483772278,0.3218015730381012
3i6ms7kj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/73_last_only_78.2828.pth,0.7811447978019714,0.9118518829345703,0.013888888992369175,0.3670802414417267,2056.0,514.0,0.43094033002853394,0.336626797914505,0.7688988447189331,0.9398719668388367,0.0,0.3670805096626282,2056.0,514.0,0.4356508255004883,0.33497142791748047
ayfh4b31,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/234_last_only_78.9562.pth,0.7895622849464417,0.964090883731842,0.004999999888241291,0.4174668490886688,3717.0,413.0,0.46218591928482056,0.3649245798587799,0.7720054984092712,0.9656643867492676,0.00863636378198862,0.41746699810028076,3717.0,413.0,0.4639225900173187,0.35815078020095825
3fg0ebnw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/50_last_only_80.8081.pth,0.808080792427063,0.9925000667572021,0.004999999888241291,0.36078941822052,1600.0,533.0,0.452763170003891,0.3658692240715027,0.7778736352920532,0.9878475666046143,0.0,0.36078953742980957,1600.0,533.0,0.4495457112789154,0.3496897518634796
3ctfvm8j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/52_last_only_78.6195.pth,0.7861952781677246,0.9129999876022339,0.03150000050663948,0.33996260166168213,2220.0,555.0,0.42815420031547546,0.3366128206253052,0.771660327911377,0.9185196757316589,0.004999999888241291,0.33996260166168213,2220.0,555.0,0.4211607575416565,0.3249930441379547
vf4oefzf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/74_project_81.4815.pth,0.8148148059844971,0.9300001263618469,0.02500000037252903,0.5345020890235901,1412.0,353.0,0.49650073051452637,0.40455615520477295,0.784259557723999,0.9303207397460938,0.0,0.5345020890235901,1412.0,353.0,0.4882742762565613,0.38293376564979553
7i8t2ezm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/185_last_only_77.4411.pth,0.7744107842445374,0.9503571391105652,0.0053571430034935474,0.45612117648124695,3402.0,378.0,0.4706118106842041,0.36444684863090515,0.773904025554657,0.9648377299308777,0.0,0.4561213254928589,3402.0,378.0,0.47365301847457886,0.36656197905540466
zrfc6f6l,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/54_last_only_78.6195.pth,0.7861952781677246,0.9384028911590576,0.015833333134651184,0.3351318836212158,2252.0,563.0,0.42978939414024353,0.3378984034061432,0.7709699869155884,0.9216557741165161,0.0,0.3351318836212158,2252.0,563.0,0.41892921924591064,0.3229818642139435
avdlosks,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/267_last_only_78.1145.pth,0.7811447978019714,0.903333306312561,0.009999999776482582,0.5700278878211975,1324.0,331.0,0.4944537580013275,0.3862399756908417,0.7683810591697693,0.9161588549613953,0.0,0.5700281262397766,1324.0,331.0,0.4953956604003906,0.38065263628959656
xozjccfc,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/60_last_only_80.3030.pth,0.8030303120613098,0.856333315372467,0.04500000178813934,0.5573825240135193,1036.0,345.0,0.48623859882354736,0.39046433568000793,0.7792543768882751,0.8797507286071777,0.0,0.5573825240135193,1036.0,345.0,0.47904443740844727,0.37329748272895813
cju4dtxb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/109_last_only_79.6296.pth,0.7962962985038757,0.9505952596664429,0.008571428246796131,0.4101722538471222,1840.0,460.0,0.4564462900161743,0.3634665012359619,0.7790818214416504,0.9621380567550659,0.0,0.41017213463783264,1840.0,460.0,0.457436740398407,0.3563806414604187
6jreap9n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/83_last_only_80.9764.pth,0.8097643256187439,0.7800641059875488,0.05884615331888199,0.25542783737182617,783.0,783.0,0.36477935314178467,0.29538530111312866,0.7858129143714905,0.8028034567832947,0.009999999776482582,0.2554280459880829,783.0,783.0,0.3560771644115448,0.2798100411891937
km5pzhdj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/91_last_only_79.6296.pth,0.7962962985038757,0.9516667723655701,0.008999999612569809,0.5516936779022217,1368.0,342.0,0.5041201710700989,0.40142902731895447,0.7890921831130981,0.9482282996177673,0.0,0.5516934394836426,1368.0,342.0,0.49997395277023315,0.39452552795410156
4cfl6us5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/21_last_only_79.4613.pth,0.7946127653121948,0.9008973836898804,0.019999999552965164,0.2254791408777237,887.0,887.0,0.38212549686431885,0.30364179611206055,0.7823610901832581,0.9060189127922058,0.004999999888241291,0.2254791408777237,887.0,887.0,0.37883269786834717,0.29638397693634033
mbnfiwlt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/137_last_only_78.1145.pth,0.7811447978019714,0.9845556020736694,0.03500000014901161,0.4342162311077118,3234.0,404.0,0.484590619802475,0.3785354495048523,0.7687262892723083,0.9822152256965637,0.0,0.43421605229377747,3234.0,404.0,0.4721437692642212,0.36294934153556824
d3fzbjqb,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/92_last_only_78.1145.pth,0.7811447978019714,0.9416667222976685,0.009545454755425453,0.42881646752357483,1760.0,440.0,0.46000954508781433,0.3593340516090393,0.7735588550567627,0.956464946269989,0.0,0.4288163483142853,1760.0,440.0,0.4617604613304138,0.35719889402389526
2rubji41,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/98_last_only_78.7879.pth,0.7878788113594055,0.8393333554267883,0.02500000037252903,0.42258283495903015,3672.0,408.0,0.428972065448761,0.3379780054092407,0.7858129143714905,0.867351233959198,0.004999999888241291,0.4225826561450958,3672.0,408.0,0.43164464831352234,0.3391919434070587
my6fe80w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/203_last_only_79.7980.pth,0.7979797720909119,0.9170833826065063,0.021250000223517418,0.4685157835483551,3312.0,368.0,0.46894973516464233,0.3742124140262604,0.7645840644836426,0.9215468764305115,0.0,0.4685155153274536,3312.0,368.0,0.46335411071777344,0.3542731702327728
4luii3jq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/48_last_only_79.6296.pth,0.7962962985038757,0.9626667499542236,0.010999999940395355,0.3187149465084076,2368.0,592.0,0.4307939410209656,0.3430396318435669,0.7701070308685303,0.9583373069763184,0.004999999888241291,0.3187149167060852,2368.0,592.0,0.4273507297039032,0.32910579442977905
ucc9v5kn,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/254_project_78.2828.pth,0.7828282713890076,0.9172917008399963,0.036249998956918716,0.36528345942497253,4248.0,472.0,0.4396083950996399,0.34413787722587585,0.7692440748214722,0.9357583522796631,0.0,0.36528339982032776,4248.0,472.0,0.43368059396743774,0.33360621333122253
rhu3dgnr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/151_last_only_79.7980.pth,0.7979797720909119,0.8616666793823242,0.04642857238650322,0.37362226843833923,2020.0,505.0,0.42723917961120605,0.34092822670936584,0.7763203382492065,0.8803315162658691,0.0,0.373622328042984,2020.0,505.0,0.41798460483551025,0.324489951133728
jdmz663a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/129_last_only_78.2828.pth,0.7828282713890076,0.9728788733482361,0.009999999776482582,0.32966306805610657,4707.0,523.0,0.4375140070915222,0.3424983322620392,0.7751122117042542,0.9678111672401428,0.0,0.32966306805610657,4707.0,523.0,0.4324914216995239,0.33522939682006836
zy3823su,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/112_last_only_79.2929.pth,0.7929292917251587,0.8072222471237183,0.11166666448116302,0.5371146202087402,2889.0,321.0,0.48533451557159424,0.38483595848083496,0.7752847671508789,0.8147715926170349,0.010833333246409893,0.5371149778366089,2889.0,321.0,0.45423996448516846,0.3521653115749359
wa570fzz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/76_last_only_80.1347.pth,0.8013467788696289,0.8376042246818542,0.06312499940395355,0.34243056178092957,2204.0,551.0,0.4143866002559662,0.3320673704147339,0.7742491960525513,0.8583715558052063,0.004999999888241291,0.34243032336235046,2204.0,551.0,0.4019339680671692,0.31119704246520996
svul795t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/38_last_only_78.4512.pth,0.7845118045806885,0.9368334412574768,0.009999999776482582,0.3120124638080597,641.0,641.0,0.41961532831192017,0.3291931748390198,0.7744218111038208,0.9428883790969849,0.0,0.3120124936103821,641.0,641.0,0.4183003306388855,0.3239409029483795
7hj2i6ir,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/217_last_only_78.9562.pth,0.7878788113594055,0.7866666913032532,0.11166666448116302,0.6535947918891907,306.0,306.0,0.5173094272613525,0.40757712721824646,0.7685536742210388,0.7987236976623535,0.008333333767950535,0.6535949110984802,306.0,306.0,0.4868839979171753,0.37419649958610535
zkwmnioi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/210_last_only_76.0943.pth,0.7626262903213501,0.8785416483879089,0.02437499910593033,0.33670035004615784,594.0,594.0,0.41320568323135376,0.31512153148651123,0.7404211163520813,0.8741743564605713,0.0,0.3367004096508026,594.0,594.0,0.403624951839447,0.29885244369506836
qidlgcjp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/219_last_only_78.7879.pth,0.7878788113594055,0.9758332967758179,0.0,0.5197775363922119,1452.0,363.0,0.49853694438934326,0.3927866816520691,0.7737314701080322,0.972546398639679,0.0,0.5197773575782776,1452.0,363.0,0.49744126200675964,0.3848859667778015
wh32fpwh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/24_last_only_78.6195.pth,0.7861952781677246,0.8886459469795227,0.030937500298023224,0.2624189853668213,2876.0,719.0,0.3940008282661438,0.30976158380508423,0.7730410695075989,0.9068172574043274,0.0006249999860301614,0.26241880655288696,2876.0,719.0,0.38995370268821716,0.3014502227306366
2gec49eh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/85_last_only_79.9663.pth,0.7979797720909119,0.8872222900390625,0.009999999776482582,0.28631141781806946,2636.0,659.0,0.39451122283935547,0.31481197476387024,0.7837417721748352,0.9017148613929749,0.00041666667675599456,0.28631138801574707,2636.0,659.0,0.39614760875701904,0.31047743558883667
fah4xps6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/269_last_only_79.7980.pth,0.7979797720909119,0.7712500095367432,0.06499999761581421,0.5141124129295349,1468.0,367.0,0.45012086629867554,0.3591873347759247,0.770279586315155,0.7759928107261658,0.0,0.5141124129295349,1468.0,367.0,0.4300350844860077,0.3312472403049469
1fkkx6zr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/305_last_only_79.1246.pth,0.7895622849464417,0.8864285945892334,0.036071427166461945,0.35599854588508606,2120.0,530.0,0.4261661767959595,0.33648473024368286,0.7604418396949768,0.9007216095924377,0.004999999888241291,0.35599878430366516,2120.0,530.0,0.42057347297668457,0.31982165575027466
6kf7ls85,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/71_last_only_80.4714.pth,0.804713785648346,0.9281410574913025,0.004999999888241291,0.3587057888507843,2104.0,526.0,0.43061563372612,0.34652233123779297,0.795995831489563,0.9366823434829712,0.004999999888241291,0.35870569944381714,2104.0,526.0,0.4334626793861389,0.34503448009490967
t96hkwo0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/53_last_only_78.2828.pth,0.7828282713890076,0.8564393520355225,0.04045454412698746,0.3220611810684204,621.0,621.0,0.4063183665275574,0.3180775046348572,0.7690714597702026,0.8636730313301086,0.003636363660916686,0.32206133008003235,621.0,621.0,0.39645692706108093,0.30490371584892273
1dyilt0v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/50_last_only_80.4714.pth,0.804713785648346,0.9650000929832458,0.014999999664723873,0.39635351300239563,3915.0,435.0,0.4587845504283905,0.3691902458667755,0.787883996963501,0.9629107713699341,0.004999999888241291,0.3963533937931061,3915.0,435.0,0.45475471019744873,0.35829395055770874
ste2ezkh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/90_last_only_79.1246.pth,0.7912458181381226,0.8822221755981445,0.02458333410322666,0.3569643795490265,4347.0,483.0,0.4212566316127777,0.3333175480365753,0.782015860080719,0.8915311694145203,0.004999999888241291,0.3569642901420593,4347.0,483.0,0.4178318381309509,0.32675111293792725
f1yi61fl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/92_last_only_78.9562.pth,0.7895622849464417,0.8119872212409973,0.09615384787321091,0.35114824771881104,4419.0,491.0,0.41976314783096313,0.3314291536808014,0.7847773432731628,0.8260933756828308,0.0,0.35114842653274536,4419.0,491.0,0.3924139440059662,0.30795755982398987
htrrxkp2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/148_last_only_79.4613.pth,0.7946127653121948,0.8735416531562805,0.04937500134110451,0.3947264850139618,1912.0,478.0,0.43921440839767456,0.3490053713321686,0.7600966691970825,0.8810201287269592,0.0,0.39472633600234985,1912.0,478.0,0.4252488315105438,0.32323020696640015
7cozzi4j,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/211_last_only_78.4512.pth,0.7845118045806885,0.8496795296669006,0.032692309468984604,0.27397260069847107,730.0,730.0,0.385448157787323,0.30238863825798035,0.7721781134605408,0.8698335289955139,0.0,0.2739725410938263,730.0,730.0,0.381268709897995,0.29440736770629883
1i7cualx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/62_last_only_78.4512.pth,0.7845118045806885,0.925303041934967,0.010909090749919415,0.44499823451042175,1696.0,424.0,0.4604034423828125,0.36119192838668823,0.7885743975639343,0.9321264624595642,0.0,0.4449979066848755,1696.0,424.0,0.45904144644737244,0.3619883358478546
l20gsfj9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/272_last_only_80.9764.pth,0.8097643256187439,0.9242857098579407,0.014285714365541935,0.4601932466030121,1640.0,410.0,0.4662548899650574,0.37755656242370605,0.7787366509437561,0.9173972606658936,0.0,0.4601935148239136,1640.0,410.0,0.45919692516326904,0.35759347677230835
13dl1yzj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/21_last_only_80.4714.pth,0.8030303120613098,0.8896527886390686,0.021666666492819786,0.323635071516037,2332.0,583.0,0.41165149211883545,0.3305686116218567,0.7794269919395447,0.8867567777633667,0.004999999888241291,0.323635071516037,2332.0,583.0,0.40513062477111816,0.3157697319984436
1o4qu4y9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/93_last_only_79.7980.pth,0.7979797720909119,0.8854546546936035,0.029545454308390617,0.3573470413684845,2112.0,528.0,0.42411571741104126,0.3384357690811157,0.7764929533004761,0.8982532620429993,0.0,0.3573472797870636,2112.0,528.0,0.4185335338115692,0.32498833537101746
22i4n8kl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/92_last_only_80.8081.pth,0.808080792427063,0.8887037038803101,0.022777777165174484,0.3858471214771271,1956.0,489.0,0.43244287371635437,0.3494487702846527,0.7811529040336609,0.9093186855316162,0.0,0.3858471214771271,1956.0,489.0,0.43172192573547363,0.3372408449649811
r0eel60t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/72_project_78.9562.pth,0.7895622849464417,0.992555558681488,0.014999999664723873,0.2749745547771454,5105.0,638.0,0.42751002311706543,0.337545782327652,0.7799447774887085,0.9910181760787964,0.0,0.27497464418411255,5105.0,638.0,0.42199763655662537,0.32913485169410706
v65k3xmr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/37_last_only_80.6397.pth,0.8063973188400269,0.6535118818283081,0.7021428346633911,0.2857142984867096,700.0,700.0,0.5471230149269104,0.44119852781295776,0.7920262217521667,0.6284595727920532,0.006785714067518711,0.28571420907974243,700.0,700.0,0.3069865107536316,0.24314136803150177
jttz6www,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/53_last_only_78.2828.pth,0.7828282713890076,0.8564393520355225,0.04045454412698746,0.3220611810684204,621.0,621.0,0.4063183665275574,0.3180775046348572,0.7690714597702026,0.8636730313301086,0.003636363660916686,0.32206133008003235,621.0,621.0,0.39645692706108093,0.30490371584892273
yf2cr0i5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/252_last_only_79.1246.pth,0.7912458181381226,0.9654167294502258,0.014999999664723873,0.5456132888793945,2844.0,316.0,0.5086766481399536,0.40248826146125793,0.784259557723999,0.9613305926322937,0.0,0.5456128716468811,2844.0,316.0,0.5023145079612732,0.39394494891166687
viqpj0l6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/44_last_only_79.6296.pth,0.7962962985038757,0.9072727560997009,0.029999999329447746,0.5018064975738525,1504.0,376.0,0.47969311475753784,0.3819778561592102,0.784259557723999,0.9339925050735474,0.0,0.5018063187599182,1504.0,376.0,0.4785996377468109,0.3753463327884674
ro33rulw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/57_last_only_80.4714.pth,0.804713785648346,0.9245454668998718,0.02818181738257408,0.362148255109787,2084.0,521.0,0.43829184770584106,0.35269948840141296,0.7830514311790466,0.9385877847671509,0.004999999888241291,0.362148255109787,2084.0,521.0,0.4352453649044037,0.34081950783729553
gohj91uh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/293_last_only_77.6094.pth,0.7760942578315735,0.6717948913574219,0.1865384578704834,0.3819417953491211,1976.0,494.0,0.4134250581264496,0.32085680961608887,0.7550914883613586,0.657195508480072,0.014230769127607346,0.3819420337677002,1976.0,494.0,0.35112279653549194,0.26512983441352844
shrwvk8q,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/130_last_only_79.7980.pth,0.7979797720909119,0.7389814853668213,0.11277777701616287,0.36231884360313416,552.0,552.0,0.40469273924827576,0.32293662428855896,0.7825336456298828,0.7375553250312805,0.004999999888241291,0.3623187243938446,552.0,552.0,0.36829134821891785,0.28820037841796875
ekxccahq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/303_last_only_78.1145.pth,0.7811447978019714,0.9511667490005493,0.014999999664723873,0.5805515646934509,1300.0,325.0,0.5155727863311768,0.40273699164390564,0.7690714597702026,0.9484022259712219,0.0,0.580551266670227,1300.0,325.0,0.5096511840820312,0.39195817708969116
a81if84o,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/274_last_only_73.5690.pth,0.7356902360916138,0.9703333973884583,0.004999999888241291,0.5241089463233948,1440.0,360.0,0.49981412291526794,0.36770835518836975,0.7034863829612732,0.976755678653717,0.0,0.5241089463233948,1440.0,360.0,0.5002882480621338,0.3519459664821625
watksbpk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/173_last_only_72.0539.pth,0.7205387353897095,0.9862821102142334,0.38923075795173645,0.3858471214771271,1956.0,489.0,0.587119996547699,0.4230427145957947,0.691922664642334,0.9854699969291687,0.0,0.3858471214771271,1956.0,489.0,0.45710572600364685,0.31628182530403137
8cbnfkbs,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/240_last_only_79.2929.pth,0.7912458181381226,0.9026668071746826,0.010999999940395355,0.5004754662513733,1508.0,377.0,0.4713807702064514,0.3729780614376068,0.7671729326248169,0.914333164691925,0.0,0.5004753470420837,1508.0,377.0,0.4716028571128845,0.3618009388446808
wpq3uhr4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/56_last_only_77.9461.pth,0.7794612646102905,0.950333297252655,0.014999999664723873,0.4024145305156708,497.0,497.0,0.4559159278869629,0.35536879301071167,0.7471522092819214,0.9665290117263794,0.0,0.40241435170173645,497.0,497.0,0.45631444454193115,0.3409363329410553
kgyrqgvr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/42_last_only_78.6195.pth,0.7845118045806885,0.9313333630561829,0.06650000065565109,0.360074907541275,2096.0,524.0,0.45263609290122986,0.3550983667373657,0.7625129222869873,0.9297540187835693,0.0,0.3600749671459198,2096.0,524.0,0.4299430251121521,0.32783710956573486
qa3thdok,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/187_last_only_79.6296.pth,0.7962962985038757,0.8973333835601807,0.035999998450279236,0.5533115863800049,1364.0,341.0,0.4955483376979828,0.39460331201553345,0.7493959069252014,0.915044903755188,0.0,0.553311824798584,1364.0,341.0,0.4894522428512573,0.36679351329803467
1ubk9eaw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/295_project_66.4983.pth,0.6649831533432007,0.8625000715255737,0.03500000014901161,0.9776126742362976,772.0,193.0,0.6250375509262085,0.4156394302845001,0.647739052772522,0.8855789303779602,0.019999999552965164,0.977612316608429,772.0,193.0,0.6277304291725159,0.4066055119037628
bk1m0k3x,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/177_last_only_79.6296.pth,0.7962962985038757,0.9716667532920837,0.0,0.31657591462135315,2384.0,596.0,0.4294142425060272,0.3419409692287445,0.7580255270004272,0.9747952222824097,0.0,0.3165759742259979,2384.0,596.0,0.43045708537101746,0.32629746198654175
k9tnitvq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/122_last_only_77.2727.pth,0.7727272510528564,0.8824999928474426,0.02500000037252903,0.7547169327735901,265.0,265.0,0.5540723204612732,0.4281467795372009,0.7443907260894775,0.9022672176361084,0.009999999776482582,0.7547174096107483,265.0,265.0,0.5556615591049194,0.41362932324409485
esrd7jau,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/188_last_only_80.4714.pth,0.804713785648346,0.7045833468437195,0.07562500238418579,0.42995956540107727,3609.0,401.0,0.4033893048763275,0.32461294531822205,0.7795996069908142,0.7533167004585266,0.004999999888241291,0.4299597442150116,3609.0,401.0,0.39609214663505554,0.3087932765483856
6j9ty2fj,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/280_last_only_69.0236.pth,0.68855220079422,0.9451923370361328,0.04038461670279503,0.11682242900133133,1712.0,1712.0,0.3674665093421936,0.25301986932754517,0.6620641946792603,0.9439671039581299,0.0,0.11682237684726715,1712.0,1712.0,0.3535965085029602,0.23410359025001526
zrsjom6y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y0rltfuj/297_last_only_70.2020.pth,0.7020202279090881,0.925000011920929,0.014999999664723873,0.4913521707057953,1536.0,384.0,0.4771173894405365,0.33494606614112854,0.6717293858528137,0.935709536075592,0.0,0.4913521111011505,1536.0,384.0,0.4756872355937958,0.3195330798625946


==> data/eval/run_report_latest-evaluated-y397ftun_2024-05-20_07_00_22.csv <==
run_id,model_path,val.accuracy,val.prototype_stability,val.prototype_consistency,val.prototype_sparsity,val.n_unique_proto_parts,val.n_unique_protos,val.prototype_score,val.acc_proto_score,test.accuracy,test.prototype_stability,test.prototype_consistency,test.prototype_sparsity,test.n_unique_proto_parts,test.n_unique_protos,test.prototype_score,test.acc_proto_score
8p70koyz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/75_last_only_0.4675.pth,0.6717171669006348,0.5561666488647461,1.0,0.5,400.0,400.0,0.6853889226913452,0.4603874981403351,0.6788056492805481,0.5916642546653748,1.0,0.5,400.0,400.0,0.6972214579582214,0.4732778668403625
uj3k7lll,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/117_last_only_0.4898.pth,0.6902356743812561,0.5868939161300659,1.0,0.5263157486915588,380.0,380.0,0.704403281211853,0.4862042665481567,0.6845012307167053,0.6247378587722778,1.0,0.5263157486915588,380.0,380.0,0.7170178890228271,0.4907996356487274
tmpjc7xh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/220_last_only_0.4815.pth,0.68855220079422,0.5933333039283752,0.990625023841858,0.5194805264472961,385.0,385.0,0.7011463046073914,0.4827758371829986,0.6957197189331055,0.5607451796531677,0.9649999737739564,0.5194802284240723,385.0,385.0,0.6817418336868286,0.4743012487888336
crz6ji5m,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/208_last_only_0.3965.pth,0.4865319728851318,0.4783333539962768,0.975000023841858,1.2738853693008425,157.0,157.0,0.8177778124809265,0.397875040769577,0.4704867005348205,0.476363867521286,0.9850000143051147,1.2738851308822632,157.0,157.0,0.8204545974731445,0.3860129714012146
bsdseep7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/123_last_only_0.5749.pth,0.7037037014961243,0.5752381086349487,1.0,0.8547008633613586,234.0,234.0,0.8099796772003174,0.5699856877326965,0.7010700702667236,0.620752215385437,1.0,0.8547011017799377,234.0,234.0,0.8251511454582214,0.5784887671470642
9mr7t0ls,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/70_last_only_0.5285.pth,0.6936026811599731,0.6264166235923767,1.0,0.6711409687995911,298.0,298.0,0.7658525705337524,0.5311973690986633,0.698136031627655,0.6177010536193848,1.0,0.6711411476135254,298.0,298.0,0.7629474401473999,0.5326411128044128
d5n32qck,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/59_last_only_0.5023.pth,0.6683501601219177,0.64083331823349,0.996363639831543,0.5882353186607361,340.0,340.0,0.7418107986450195,0.4957893788814544,0.6732826828956604,0.6697240471839905,1.0,0.5882353782653809,340.0,340.0,0.7526531219482422,0.5067483186721802
guvb8iry,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/80_last_only_0.5714.pth,0.6784511804580688,0.6433332562446594,1.0,0.8928571343421936,224.0,224.0,0.845396876335144,0.5735605359077454,0.6881256699562073,0.6422253847122192,1.0,0.8928568363189697,224.0,224.0,0.8450274467468262,0.5814850926399231
wv7mhxvv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/60_last_only_0.4755.pth,0.6902356743812561,0.5461458563804626,1.0,0.5050504803657532,396.0,396.0,0.6837321519851685,0.4719363152980804,0.6863996982574463,0.5914717316627502,1.0,0.5050505995750427,396.0,396.0,0.6988407969474792,0.4796841144561767
e4wc3ojs,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/131_last_only_0.5226.pth,0.7020202279090881,0.6149305701255798,0.9991666674613952,0.638977587223053,313.0,313.0,0.7510249614715576,0.5272347331047058,0.703658938407898,0.6221519708633423,1.0,0.6389774084091187,313.0,313.0,0.7537097930908203,0.5303546190261841
34zwhvb8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/204_project_0.5346.pth,0.6818181872367859,0.5412499904632568,1.0,0.7936508059501648,252.0,252.0,0.7783002853393555,0.5306593179702759,0.6965826749801636,0.578633189201355,0.9994999766349792,0.7936512231826782,252.0,252.0,0.7905948162078857,0.5507146716117859
wmvkrlac,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/292_last_only_0.5393.pth,0.7121211886405945,0.6265833973884583,0.9894999861717224,0.6600660681724548,303.0,303.0,0.7587165236473083,0.5402981042861938,0.7027959823608398,0.6231135129928589,0.9994999766349792,0.6600660085678101,303.0,303.0,0.7608932256698608,0.5347527265548706
662flphz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/56_last_only_0.5779.pth,0.6969696879386902,0.6309524774551392,1.0,0.8547008633613586,234.0,234.0,0.828551173210144,0.5774750709533691,0.7019330263137817,0.6429669857025146,1.0,0.8547011017799377,234.0,234.0,0.8325560092926025,0.5843985676765442
61r12epm,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/154_last_only_0.5178.pth,0.7037037014961243,0.682023823261261,0.9992856979370116,0.5277044773101807,379.0,379.0,0.7363380193710327,0.518163800239563,0.7027959823608398,0.6459067463874817,1.0,0.5277042984962463,379.0,379.0,0.7245370745658875,0.5092017650604248
loune28k,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/62_last_only_0.4865.pth,0.6902356743812561,0.5922618508338928,1.0,0.5115089416503906,391.0,391.0,0.7012569308280945,0.484032541513443,0.6884708404541016,0.6100360155105591,1.0,0.5115089416503906,391.0,391.0,0.7071816325187683,0.4868739247322082
xbioh438,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/241_last_only_0.4315.pth,0.6750841736793518,0.5556666851043701,0.9829999804496764,0.3724394738674164,537.0,537.0,0.6370353698730469,0.4300524890422821,0.6901967525482178,0.5882806181907654,0.9726666808128356,0.3724396526813507,537.0,537.0,0.6444623470306396,0.4448058307170868
wvkt7gtv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/158_last_only_0.3979.pth,0.6481481194496155,0.5482221841812134,0.9923333525657654,0.3110419809818268,643.0,643.0,0.617199182510376,0.400036484003067,0.6448049545288086,0.5508106350898743,0.9986666440963744,0.3110420107841491,643.0,643.0,0.6201730966567993,0.3998906910419464
tz6jj3zx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/64_last_only_0.5114.pth,0.7239057421684265,0.5919643044471741,0.9900000095367432,0.5319148898124695,376.0,376.0,0.7046264410018921,0.5100831389427185,0.705902636051178,0.6040171384811401,0.9946428537368774,0.5319151878356934,376.0,376.0,0.7101917266845703,0.5013262033462524
zo4xn4xp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/108_last_only_0.5913.pth,0.6902356743812561,0.645476222038269,1.0,0.8968610167503357,223.0,223.0,0.8474457263946533,0.5849372744560242,0.7138419151306152,0.6409456729888916,1.0,0.8968611359596252,223.0,223.0,0.845935583114624,0.6038642525672913
xg33kyau,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/46_last_only_0.3996.pth,0.7087541818618774,0.4878471791744232,0.9787499904632568,0.23337222635746,857.0,857.0,0.5666564702987671,0.4016201496124267,0.7015878558158875,0.4895712733268738,0.9929166436195374,0.2333724051713943,857.0,857.0,0.5719534754753113,0.4012756049633026
y3p1a94t,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/61_last_only_0.4881.pth,0.6986532211303711,0.6315625309944153,0.9987499713897704,0.4842615127563476,413.0,413.0,0.7048580050468445,0.4924513101577759,0.6907145380973816,0.6141371726989746,0.9987499713897704,0.484261155128479,413.0,413.0,0.6990494728088379,0.4828436374664306
9dsn6m5y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/188_last_only_0.5538.pth,0.7020202279090881,0.6352777481079102,1.0,0.6993007063865662,286.0,286.0,0.7781928777694702,0.5463071465492249,0.7067655920982361,0.641569197177887,1.0,0.6993002891540527,286.0,286.0,0.7802898287773132,0.5514820218086243
cavzv7m8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/97_last_only_0.4092.pth,0.6851851940155029,0.5681771039962769,0.9862499833106996,0.2481389492750167,806.0,806.0,0.6008553504943848,0.4116971790790558,0.6907145380973816,0.5897278785705566,0.9871875047683716,0.2481391131877899,806.0,806.0,0.6083515286445618,0.4201972484588623
8wj1pkpv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/182_last_only_0.4922.pth,0.6902356743812561,0.5710833072662354,0.9944999814033508,0.554016649723053,361.0,361.0,0.7065333127975464,0.4876745045185089,0.6865723133087158,0.576965868473053,0.9994999766349792,0.5540165305137634,361.0,361.0,0.7101608514785767,0.4875767827033996
e3wrfvp7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/114_last_only_0.4708.pth,0.68855220079422,0.5706666707992554,0.9983333349227904,0.472813218832016,423.0,423.0,0.6806044578552246,0.4686316847801208,0.6786330938339233,0.5950226187705994,0.9983333349227904,0.472813069820404,423.0,423.0,0.6887230277061462,0.467390239238739
6s4fprrt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/208_last_only_0.4358.pth,0.6750841736793518,0.5686979293823242,0.9965624809265136,0.383877158164978,521.0,521.0,0.6497125625610352,0.4386106729507446,0.6862271428108215,0.5694419145584106,1.0,0.3838769793510437,521.0,521.0,0.6511062979698181,0.4468068182468414
3iqb0mdu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/111_last_only_0.5643.pth,0.6936026811599731,0.5873810052871704,1.0,0.8403361439704895,238.0,238.0,0.8092390894889832,0.5612903833389282,0.6960648894309998,0.606865644454956,1.0,0.8403359055519104,238.0,238.0,0.8157338500022888,0.567803680896759
bonkkv8a,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/316_last_only_0.4093.pth,0.5976430773735046,0.3508333265781402,0.9649999737739564,0.7220216393470764,277.0,277.0,0.6792849898338318,0.4059699773788452,0.5736969113349915,0.3601389229297638,0.9175000190734864,0.7220218181610107,277.0,277.0,0.6665536165237427,0.3823997378349304
u5nmvmbv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/129_last_only_0.4994.pth,0.7272727489471436,0.5355207920074463,1.0,0.5194805264472961,385.0,385.0,0.6850004196166992,0.4981821477413177,0.6976182460784912,0.5567808151245117,1.0,0.5194802284240723,385.0,385.0,0.6920870542526245,0.4828125536441803
3wrogwpw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/159_last_only_0.4042.pth,0.6986532211303711,0.4895238280296325,0.9864285588264464,0.2515723407268524,795.0,795.0,0.5758416056632996,0.4023135900497436,0.7145322561264038,0.4893425703048706,0.9828571677207948,0.2515724003314972,795.0,795.0,0.5745906829833984,0.410563588142395
xgcz8apz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/123_last_only_0.5477.pth,0.6178451180458069,0.6572222113609314,1.0,1.0752688646316528,186.0,186.0,0.8857407569885254,0.5472506284713745,0.6272005438804626,0.6669241189956665,0.9950000047683716,1.0752685070037842,186.0,186.0,0.8873080611228943,0.5565201044082642
bwm7uy9o,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/146_last_only_0.5347.pth,0.7037037014961243,0.6150000095367432,0.9994444251060486,0.647249162197113,309.0,309.0,0.7538979053497314,0.5305207371711731,0.7043493390083313,0.6240696310997009,0.998888909816742,0.6472488641738892,309.0,309.0,0.7567358016967773,0.5330063700675964
jg4xw0lq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/119_last_only_0.4894.pth,0.6936026811599731,0.6664102673530579,0.9965384602546692,0.450450450181961,444.0,444.0,0.7044664621353149,0.4886198341846466,0.6931308507919312,0.6602267026901245,1.0,0.4504507780075073,444.0,444.0,0.703559160232544,0.4876585602760315
cuk4hfo0,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/210_last_only_0.3249.pth,0.4208754301071167,0.4008333683013916,0.9399999976158142,1.1299434900283811,177.0,177.0,0.7802777886390686,0.3283997476100921,0.404038667678833,0.4050882458686828,0.8050000071525574,1.1299437284469604,177.0,177.0,0.7366960644721985,0.2976537048816681
cxcxknep,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/102_last_only_0.5347.pth,0.7138047218322754,0.6168939471244812,1.0,0.6289308071136475,318.0,318.0,0.7486082911491394,0.5343601107597351,0.71401447057724,0.6320684552192688,1.0,0.6289308071136475,318.0,318.0,0.7536664009094238,0.5381287336349487
op0h6yd4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/58_last_only_0.4207.pth,0.7003366947174072,0.480833351612091,0.9950000047683716,0.3231017887592315,619.0,619.0,0.5996450781822205,0.4199534654617309,0.7052122950553894,0.4948898553848266,0.982272744178772,0.3231017887592315,619.0,619.0,0.6000881195068359,0.4231895208358764
qh1fsdsk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/234_last_only_0.3858.pth,0.5067340135574341,0.3708333671092987,0.8899999856948853,1.1111111640930176,180.0,180.0,0.7536110877990723,0.38188037276268,0.4622022807598114,0.3744933307170868,0.6449999809265137,1.111110806465149,180.0,180.0,0.673164427280426,0.3111381232738495
tzixi5g8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/64_last_only_0.4595.pth,0.7424242496490479,0.4761110842227936,0.9891666769981384,0.3883495032787323,515.0,515.0,0.6178757548332214,0.4587259292602539,0.7381774187088013,0.4593655467033386,0.9891666769981384,0.3883495032787323,515.0,515.0,0.6122938990592957,0.4519815444946289
9uvron4g,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/88_last_only_0.4685.pth,0.7508417367935181,0.4754761755466461,0.9992856979370116,0.4098360538482666,488.0,488.0,0.6281993389129639,0.4716782867908478,0.7354159355163574,0.5049890875816345,0.9921428561210632,0.4098358750343323,488.0,488.0,0.6356559991836548,0.4674715399742126
v2urp1cx,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/82_last_only_0.5388.pth,0.7053872346878052,0.6098958849906921,1.0,0.6688962578773499,299.0,299.0,0.7595974206924438,0.5358103513717651,0.7057300806045532,0.6259527802467346,1.0,0.6688960790634155,299.0,299.0,0.7649496793746948,0.5398479700088501
5lnmb7gv,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/39_last_only_0.3886.pth,0.6969696879386902,0.4800833165645599,0.9854999780654908,0.2098635882139206,953.0,953.0,0.55848228931427,0.3892452120780945,0.7043493390083313,0.4863495528697967,0.9794999957084656,0.2098636478185653,953.0,953.0,0.5585711002349854,0.3934291899204254
x7qgubzl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/75_last_only_0.3636.pth,0.6262626051902771,0.4693453013896942,0.9485714435577391,0.3273322284221649,611.0,611.0,0.581749677658081,0.3643280565738678,0.6270279884338379,0.4880886971950531,0.9346428513526917,0.3273321986198425,611.0,611.0,0.5833545923233032,0.3657796680927276
pkdn1356,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/168_last_only_0.4872.pth,0.6851851940155029,0.5905728936195374,0.999062478542328,0.5390835404396057,371.0,371.0,0.709572970867157,0.4861888885498047,0.7002071142196655,0.6029842495918274,1.0,0.5390835404396057,371.0,371.0,0.7140226364135742,0.4999637305736542
yuvzfpsu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/119_last_only_0.4666.pth,0.6851851940155029,0.5644999146461487,0.9825000166893004,0.4914004802703857,407.0,407.0,0.6794668436050415,0.4655606150627136,0.701760470867157,0.5865705013275146,0.968500018119812,0.491400271654129,407.0,407.0,0.6821569204330444,0.4787107706069946
wey4j1o3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/80_last_only_0.4863.pth,0.7020202279090881,0.6102222204208374,0.9950000047683716,0.4761904776096344,420.0,420.0,0.6938042640686035,0.4870646297931671,0.6876078844070435,0.6160742044448853,1.0,0.4761905372142792,420.0,420.0,0.6974215507507324,0.4795525670051574
ax69ubdz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/58_last_only_0.4942.pth,0.7121211886405945,0.6223958730697632,0.9996874928474426,0.4545454680919647,440.0,440.0,0.6922096610069275,0.4929371774196625,0.7010700702667236,0.6354923248291016,1.0,0.4545455276966095,440.0,440.0,0.6966792941093445,0.4884209930896759
meshl3j1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/91_last_only_0.5338.pth,0.691919207572937,0.6038333773612976,0.9984999895095824,0.7142857909202576,280.0,280.0,0.7722064256668091,0.5343044400215149,0.6989989876747131,0.6360709071159363,0.9984999895095824,0.714285671710968,280.0,280.0,0.7829521894454956,0.5472828149795532
r72eq1sl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/145_last_only_0.5217.pth,0.695286214351654,0.6019443869590759,0.9950000047683716,0.643086850643158,311.0,311.0,0.7466771006584167,0.5191543102264404,0.7027959823608398,0.6196314096450806,0.9961110949516296,0.6430867910385132,311.0,311.0,0.7529431581497192,0.5291654467582703
oylsgxxz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/273_last_only_0.3286.pth,0.6212121248245239,0.4720555543899536,0.984333336353302,0.1287830024957656,1553.0,1553.0,0.528390645980835,0.328242689371109,0.6154642701148987,0.4805879294872284,0.9746666550636292,0.128783106803894,1553.0,1553.0,0.5280126333236694,0.3249728977680206
zaq7dmyy,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/75_last_only_0.4922.pth,0.7070707082748413,0.6489285826683044,1.0,0.4319654405117035,463.0,463.0,0.6936313509941101,0.4904464185237884,0.7026234269142151,0.6504760980606079,1.0,0.4319653213024139,463.0,463.0,0.6941471099853516,0.4877240359783172
e821co0d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/212_last_only_0.4801.pth,0.6818181872367859,0.608257532119751,1.0,0.4926108419895172,406.0,406.0,0.7002894282341003,0.4774700701236725,0.696410059928894,0.6377133131027222,1.0,0.492610901594162,406.0,406.0,0.7101081609725952,0.4945264756679535
lx77yn3v,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/103_last_only_0.4119.pth,0.6767676472663879,0.5631250143051147,0.9956250190734864,0.2587321996688843,773.0,773.0,0.6058274507522583,0.4100044071674347,0.6770797371864319,0.5689087510108948,0.999062478542328,0.2587320804595947,773.0,773.0,0.6089011430740356,0.4122746288776397
jybdunqa,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/287_last_only_0.5006.pth,0.6902356743812561,0.5774999856948853,0.9945833086967468,0.5952381491661072,336.0,336.0,0.7224404811859131,0.4986541867256164,0.6826027035713196,0.5985585451126099,1.0,0.5952378511428833,336.0,336.0,0.7312654852867126,0.499163806438446
gf651ft1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/57_last_only_0.3916.pth,0.7373737096786499,0.4667708873748779,0.9790624976158142,0.1406469792127609,1422.0,1422.0,0.5288268327713013,0.38994300365448,0.7305833697319031,0.4829568564891815,0.9800000190734864,0.1406469494104385,1422.0,1422.0,0.5345346331596375,0.3905221223831177
elmj3kgt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/59_last_only_0.5595.pth,0.6902356743812561,0.6270238161087036,0.9950000047683716,0.8163265585899353,245.0,245.0,0.812783420085907,0.5610120892524719,0.7024508118629456,0.6608283519744873,1.0,0.8163262009620667,245.0,245.0,0.8257181644439697,0.580026388168335
h2la0xgh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/299_last_only_0.3718.pth,0.6666666865348816,0.5151562690734863,0.9878125190734864,0.1662510484457016,1203.0,1203.0,0.5564066171646118,0.3709377646446228,0.6717293858528137,0.5372823476791382,0.970312476158142,0.1662510931491851,1203.0,1203.0,0.557948648929596,0.3747904896736145
r6xunsnu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/76_last_only_0.4057.pth,0.6784511804580688,0.5263333916664124,0.9986666440963744,0.2844950258731842,703.0,703.0,0.6031650304794312,0.4092180132865906,0.6786330938339233,0.5582352876663208,0.9993333220481871,0.2844951450824737,703.0,703.0,0.6140212416648865,0.4166951477527618
5mtvrxa9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/198_last_only_0.2947.pth,0.3602693676948547,0.4441666901111603,0.9850000143051147,1.257861614227295,159.0,159.0,0.8097222447395325,0.2917181253433227,0.3386261761188507,0.445693701505661,0.915000021457672,1.257861614227295,159.0,159.0,0.7868978977203369,0.2664642333984375
49m3fxgf,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/122_last_only_0.4460.pth,0.6868686676025391,0.5971875190734863,0.9993749856948853,0.3355704843997955,596.0,596.0,0.6440443396568298,0.4423738718032837,0.7100448608398438,0.5986884832382202,1.0,0.3355705738067627,596.0,596.0,0.6447530388832092,0.4578035771846771
q8ep2cy2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/39_last_only_0.5202.pth,0.6969696879386902,0.6469444632530212,1.0,0.6006006598472595,333.0,333.0,0.7491817474365234,0.5221569538116455,0.6831204891204834,0.636889636516571,1.0,0.6006008386611938,333.0,333.0,0.7458301782608032,0.5094918608665466
8njmw5pk,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/220_last_only_0.5277.pth,0.7003366947174072,0.6095454096794128,1.0,0.6329113841056824,316.0,316.0,0.7474856376647949,0.523491621017456,0.7090093493461609,0.6328868269920349,1.0,0.6329115629196167,316.0,316.0,0.7552661299705505,0.5354907512664795
wxou68n6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/168_last_only_0.5146.pth,0.6127946376800537,0.6555555462837219,0.9950000047683716,0.8474577069282532,236.0,236.0,0.8326711058616638,0.5102564096450806,0.5914739370346069,0.6542561650276184,1.0,0.8474578261375427,236.0,236.0,0.8339046835899353,0.4932328760623932
4d0i9v6q,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/77_last_only_0.4602.pth,0.6531986594200134,0.6276041269302368,0.9925000071525574,0.4987531006336212,401.0,401.0,0.7062857151031494,0.4613448679447174,0.6615464091300964,0.6376568078994751,0.9946874976158142,0.4987529814243316,401.0,401.0,0.7103657722473145,0.4699399173259735
1z0krbga,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/149_last_only_0.4269.pth,0.6767676472663879,0.5910416841506958,0.9925000071525574,0.3048780262470245,656.0,656.0,0.6294732093811035,0.4260070919990539,0.6793234348297119,0.6108849048614502,0.999062478542328,0.3048781752586365,656.0,656.0,0.6382752060890198,0.4335952997207641
r8hgvwll,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/84_last_only_0.4616.pth,0.6430976390838623,0.5563461780548096,0.994615375995636,0.5780346989631653,346.0,346.0,0.7096654176712036,0.4563841521739959,0.6598204970359802,0.6076356172561646,1.0,0.5780348777770996,346.0,346.0,0.7285568118095398,0.4807167053222656
hmd094vd,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/305_last_only_0.4935.pth,0.7053872346878052,0.6074166893959045,1.0,0.4705882370471954,425.0,425.0,0.6926683187484741,0.4885993897914886,0.701760470867157,0.6330745816230774,1.0,0.4705885648727417,425.0,425.0,0.7012211084365845,0.4920892417430877
d80egm4q,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/208_last_only_0.4925.pth,0.6986532211303711,0.5272727012634277,0.9950000047683716,0.5847952961921692,342.0,342.0,0.7023560404777527,0.4907033145427704,0.708146333694458,0.5441769361495972,0.9950000047683716,0.5847951769828796,342.0,342.0,0.7079906463623047,0.5013609528541565
ughil75c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/242_last_only_0.4352.pth,0.7104377150535583,0.45354163646698,0.9856250286102296,0.3944773375988006,507.0,507.0,0.6112146973609924,0.4342299699783325,0.7122885584831238,0.4893281161785126,0.944374978542328,0.3944773375988006,507.0,507.0,0.6093934774398804,0.4340640008449554
a0l9yyly,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/270_last_only_0.4816.pth,0.6565656661987305,0.5491666793823242,1.0,0.6451612114906311,310.0,310.0,0.7314426302909851,0.4802401065826416,0.6563686728477478,0.5876716375350952,1.0,0.6451610326766968,310.0,310.0,0.7442775964736938,0.4885205030441284
iy8c6jft,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/59_project_0.4561.pth,0.6649831533432007,0.5442187786102295,1.0,0.5167958736419678,387.0,387.0,0.6870049238204956,0.4568467140197754,0.6710389852523804,0.5808020830154419,0.9996874928474426,0.5167960524559021,387.0,387.0,0.6990951895713806,0.4691201150417328
su38dq0z,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/208_last_only_0.5237.pth,0.695286214351654,0.6311110854148865,1.0,0.6349206566810608,315.0,315.0,0.7553439140319824,0.5251802206039429,0.7112530469894409,0.6180509328842163,1.0,0.6349207162857056,315.0,315.0,0.7509905695915222,0.5341443419456482
a600d2wl,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/75_last_only_0.5046.pth,0.691919207572937,0.5954629778862,1.0,0.5813953280448914,344.0,344.0,0.7256194949150085,0.5020700693130493,0.7008974552154541,0.5977097153663635,1.0,0.5813955664634705,344.0,344.0,0.7263684272766113,0.5091097950935364
0uolfqof,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/277_last_only_0.5886.pth,0.6683501601219177,0.6466666460037231,1.0,1.0309277772903442,194.0,194.0,0.8822221755981445,0.5896333456039429,0.6482568383216858,0.6647700071334839,1.0,1.030928611755371,194.0,194.0,0.8882567286491394,0.5758184790611267
0al1gfe4,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/244_last_only_0.4872.pth,0.5555555820465088,0.6758333444595337,1.0,0.9478673338890076,211.0,211.0,0.874566912651062,0.4858705401420593,0.5483258366584778,0.6967849731445312,0.9983333349227904,0.947867512702942,211.0,211.0,0.8809952735900879,0.4830724596977234
5ugftb6k,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/90_last_only_0.5623.pth,0.6700336933135986,0.6544444561004639,1.0,0.8438817858695984,237.0,237.0,0.8327754735946655,0.557987630367279,0.6793234348297119,0.644985556602478,1.0,0.8438823223114014,237.0,237.0,0.8296226263046265,0.5635820627212524
fb3dlp28,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/137_last_only_0.4805.pth,0.695286214351654,0.5903846621513367,1.0,0.466200441122055,429.0,429.0,0.6855283975601196,0.4766384363174438,0.6758716106414795,0.6284269690513611,1.0,0.4662002921104431,429.0,429.0,0.6982091665267944,0.4718997478485107
ahjdhx9f,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/313_last_only_0.4872.pth,0.563973069190979,0.5899999737739563,1.0,1.1834319829940796,169.0,169.0,0.8633332848548889,0.4868967235088348,0.5424576997756958,0.621837317943573,0.9925000071525574,1.1834325790405271,169.0,169.0,0.8714458346366882,0.4727225005626678
orsa4947,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/239_last_only_0.5703.pth,0.7003366947174072,0.6438541412353516,1.0,0.8032129406929016,249.0,249.0,0.8156890273094177,0.5712569355964661,0.71177077293396,0.6313126683235168,1.0,0.8032124638557434,249.0,249.0,0.8115083575248718,0.5776079297065735
t6nydsop,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/71_last_only_0.5111.pth,0.5925925970077515,0.6025000214576721,1.0,1.1111111640930176,180.0,180.0,0.8675000071525574,0.5140740871429443,0.5747324824333191,0.6381210088729858,1.0,1.111110806465149,180.0,180.0,0.8793737292289734,0.5054046511650085
dp6h8qip,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/187_last_only_0.5025.pth,0.5740740895271301,0.6349999904632568,1.0,1.2422360181808472,161.0,161.0,0.878333330154419,0.504228413105011,0.5607525110244751,0.6204943060874939,1.0,1.2422360181808472,161.0,161.0,0.8734981417655945,0.489816278219223
db0hch6s,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/319_last_only_0.4504.pth,0.5336700081825256,0.5283333659172058,1.0,1.3071895837783811,153.0,153.0,0.8427777886390686,0.4497652351856231,0.5077666640281677,0.5399752259254456,0.9950000047683716,1.3071898221969604,153.0,153.0,0.8449916839599609,0.4290586113929748
rn64ygdg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/93_last_only_0.5546.pth,0.7239057421684265,0.5896875262260437,1.0,0.696864128112793,287.0,287.0,0.7621839046478271,0.5517492890357971,0.7021056413650513,0.5990362167358398,1.0,0.696864664554596,287.0,287.0,0.7653002738952637,0.5373216271400452
6ro7e5g6,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/225_last_only_0.3273.pth,0.3973063826560974,0.4616666734218597,0.9850000143051147,1.481481432914734,135.0,135.0,0.8155555725097656,0.324025422334671,0.3605453968048095,0.4935822188854217,0.9700000286102296,1.4814811944961548,135.0,135.0,0.8211941123008728,0.2960777580738067
lnouuk8w,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/85_last_only_0.4790.pth,0.6582491397857666,0.6723148822784424,1.0,0.502512514591217,398.0,398.0,0.7249424457550049,0.4771927297115326,0.6798412203788757,0.664000928401947,0.9994444251060486,0.5025123953819275,398.0,398.0,0.721985936164856,0.4908357858657837
9f6x4bv5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/125_last_only_0.5531.pth,0.7154881954193115,0.6311904788017273,1.0,0.6944444179534912,288.0,288.0,0.7752116918563843,0.5546548366546631,0.714359700679779,0.6252577304840088,1.0,0.6944442391395569,288.0,288.0,0.7732340097427368,0.5523672103881836
d1c0msca,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/91_last_only_0.5666.pth,0.7037037014961243,0.6385416984558105,0.9950000047683716,0.78125,256.0,256.0,0.804930567741394,0.5664325952529907,0.704521894454956,0.6302370429039001,1.0,0.78125,256.0,256.0,0.8038290739059448,0.5663151741027832
ilbe2qir,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/112_last_only_0.5225.pth,0.7053872346878052,0.6150000691413879,0.9954166412353516,0.5899705290794373,339.0,339.0,0.7334624528884888,0.5173750519752502,0.710390031337738,0.6183634400367737,1.0,0.5899701118469238,339.0,339.0,0.7361111640930176,0.5229260325431824
bkbdj59y,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/155_last_only_0.5573.pth,0.6851851940155029,0.6308333277702332,0.9950000047683716,0.8097166419029236,247.0,247.0,0.8118500113487244,0.5562676191329956,0.702278196811676,0.6274087429046631,1.0,0.8097163438796997,247.0,247.0,0.8123750686645508,0.5705133080482483
ffksvkg5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/169_last_only_0.4727.pth,0.6734007000923157,0.5855128169059753,1.0,0.5050504803657532,396.0,396.0,0.6968544721603394,0.4692623019218445,0.6996893286705017,0.6041781306266785,0.9953846335411072,0.5050505995750427,396.0,396.0,0.7015377879142761,0.4908584952354431
k7qpuhf1,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/251_last_only_0.5475.pth,0.6127946376800537,0.6627777814865112,1.0,1.0,200.0,200.0,0.8875926733016968,0.5439120531082153,0.6013116836547852,0.697005033493042,0.9983333349227904,1.0,200.0,200.0,0.8984460830688477,0.5402461290359497
ujryj3nw,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/82_last_only_0.5275.pth,0.7053872346878052,0.5712878704071045,0.9995454549789428,0.6666666865348816,300.0,300.0,0.7458333969116211,0.5261013507843018,0.7053849101066589,0.6151821613311768,0.9950000047683716,0.6666666269302368,300.0,300.0,0.7589496374130249,0.5353516340255737
4ksiodp9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/183_last_only_0.4527.pth,0.7003366947174072,0.5770833492279053,0.9975000023841858,0.3759398460388183,532.0,532.0,0.6501743793487549,0.4553409814834595,0.7031411528587341,0.5784910321235657,0.9918749928474426,0.3759401142597198,532.0,532.0,0.6487687826156616,0.4561760425567627
aa7izj5k,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/304_last_only_0.5740.pth,0.7087541818618774,0.6079761981964111,0.9950000047683716,0.8163265585899353,245.0,245.0,0.8064343333244324,0.571563720703125,0.6988263726234436,0.5995255708694458,1.0,0.8163262009620667,245.0,245.0,0.8052839636802673,0.5627536773681641
c0b224lh,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/263_last_only_0.4422.pth,0.6818181872367859,0.5929629802703857,0.998888909816742,0.3496503531932831,572.0,572.0,0.647167444229126,0.4412505328655243,0.686054527759552,0.6068726778030396,0.9950000047683716,0.3496501445770263,572.0,572.0,0.6505076289176941,0.4462836980819702
l705vzg9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/174_last_only_0.5048.pth,0.683501660823822,0.6082143187522888,1.0,0.5865102410316467,341.0,341.0,0.7315748929977417,0.5000326633453369,0.6855367422103882,0.612821638584137,1.0,0.5865101218223572,341.0,341.0,0.7331106066703796,0.5025742650032043
pr8bizxz,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/173_last_only_0.5029.pth,0.7053872346878052,0.6345833539962769,1.0,0.4975124299526214,402.0,402.0,0.7106986045837402,0.5013177394866943,0.696410059928894,0.6330671310424805,0.996874988079071,0.4975126981735229,402.0,402.0,0.7091516256332397,0.4938603341579437
n6g28bom,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/231_last_only_0.4790.pth,0.6936026811599731,0.5942857265472412,1.0,0.4587155878543854,436.0,436.0,0.6843338012695312,0.4746557474136352,0.6948567628860474,0.6129143238067627,0.99571430683136,0.4587154686450958,436.0,436.0,0.6891147494316101,0.4788360297679901
iunrxoa7,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/211_last_only_0.5053.pth,0.6936026811599731,0.6322916746139526,1.0,0.5479452013969421,365.0,365.0,0.72674560546875,0.5040727257728577,0.6679323315620422,0.6467165350914001,1.0,0.5479450821876526,365.0,365.0,0.7315539121627808,0.4886285066604614
txzas66b,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/268_last_only_0.4432.pth,0.6178451180458069,0.6186904907226562,1.0,0.5524861812591553,362.0,362.0,0.7237255573272705,0.4471502900123596,0.5964791178703308,0.5969608426094055,1.0,0.5524863600730896,362.0,362.0,0.716482400894165,0.4273667931556701
hv9iy5g3,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/83_last_only_0.4925.pth,0.6818181872367859,0.6286458373069763,0.9950000047683716,0.5390835404396057,371.0,371.0,0.7209097743034363,0.4915294051170349,0.67794269323349,0.6381595134735107,1.0,0.5390835404396057,371.0,371.0,0.7257477045059204,0.4920153617858886
cv8t64gg,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/93_last_only_0.4391.pth,0.5774410963058472,0.6238889694213867,0.993333339691162,0.6578946709632874,304.0,304.0,0.7583723068237305,0.4379153251647949,0.5455643534660339,0.6302102208137512,0.9950000047683716,0.657894492149353,304.0,304.0,0.7610349655151367,0.4151935577392578
s82jj7td,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/82_last_only_0.5379.pth,0.7255892157554626,0.597261905670166,0.9950000047683716,0.6451612114906311,310.0,310.0,0.7458076477050781,0.5411499738693237,0.6988263726234436,0.6051715016365051,1.0,0.6451610326766968,310.0,310.0,0.7501108646392822,0.5241972804069519
3bgayi4d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/89_last_only_0.5332.pth,0.6010100841522217,0.6966667175292969,1.0,0.970873773097992,206.0,206.0,0.8891801834106445,0.5344062447547913,0.6075250506401062,0.6969770193099976,1.0,0.970874011516571,206.0,206.0,0.8892836570739746,0.5402621030807495
8r9n9v5d,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/135_last_only_0.4004.pth,0.6632996797561646,0.4894444644451141,0.987500011920929,0.3257329165935516,614.0,614.0,0.6008924841880798,0.3985717892646789,0.6870900988578796,0.5084386467933655,0.9358333349227904,0.3257330060005188,614.0,614.0,0.5900017023086548,0.4053843319416046
icbnor1l,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/162_last_only_0.4898.pth,0.6582491397857666,0.6665741205215454,1.0,0.5633803009986877,355.0,355.0,0.7433182001113892,0.4892885684967041,0.6796686053276062,0.6633414030075073,1.0,0.5633807182312012,355.0,355.0,0.7422407865524292,0.5044777393341064
u8yal8jp,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/56_last_only_0.5003.pth,0.6868686676025391,0.5316667556762695,1.0,0.643086850643158,311.0,311.0,0.7249178886413574,0.4979233741760254,0.67794269323349,0.5824438333511353,1.0,0.6430867910385132,311.0,311.0,0.741843581199646,0.5029274225234985
4abbux8c,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/67_last_only_0.4854.pth,0.6784511804580688,0.5785416960716248,0.9959375262260436,0.5602241158485413,357.0,357.0,0.7115678191184998,0.4827640354633331,0.6599931120872498,0.5914936661720276,0.993749976158142,0.5602244138717651,357.0,357.0,0.715156078338623,0.4719980955123901
q4qxw968,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/203_last_only_0.4726.pth,0.691919207572937,0.5916666388511658,0.9950000047683716,0.4484305083751678,446.0,446.0,0.6783657073974609,0.469374269247055,0.7007248997688293,0.6101698875427246,0.998846173286438,0.4484305679798126,446.0,446.0,0.6858155131340027,0.4805680215358734
xm2b9z9n,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/185_last_only_0.4818.pth,0.6212121248245239,0.5928472280502319,0.9991666674613952,0.74349445104599,269.0,269.0,0.7785028219223022,0.4836153984069824,0.6287539005279541,0.6041749119758606,0.9991666674613952,0.7434946298599243,269.0,269.0,0.7822787761688232,0.4918608367443084
46ssjmk8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/203_last_only_0.5081.pth,0.624579131603241,0.731333315372467,1.0,0.6896552443504333,290.0,290.0,0.80699622631073,0.5040330290794373,0.6296168565750122,0.7380706667900085,1.0,0.6896552443504333,290.0,290.0,0.8092419505119324,0.5095123648643494
qecghumu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/210_last_only_0.5750.pth,0.6734007000923157,0.6395833492279053,0.9950000047683716,0.9174311757087708,218.0,218.0,0.8506714701652527,0.5728427767753601,0.6586123704910278,0.6516732573509216,1.0,0.9174309372901917,218.0,218.0,0.8563680648803711,0.5640146136283875
4pm8j4ax,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/244_last_only_0.5394.pth,0.6902356743812561,0.6101190447807312,0.9950000047683716,0.732600748538971,273.0,273.0,0.7792400121688843,0.5378592610359192,0.7003797292709351,0.6103163957595825,1.0,0.7326010465621948,273.0,273.0,0.7809724807739258,0.5469772815704346
nq4hfnka,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/122_last_only_0.5442.pth,0.7104377150535583,0.6097727417945862,1.0,0.696864128112793,287.0,287.0,0.7688789367675781,0.5462405681610107,0.704004168510437,0.6179236769676208,1.0,0.696864664554596,287.0,287.0,0.7715961337089539,0.5432068705558777
xgl519ug,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/158_last_only_0.5658.pth,0.7205387353897095,0.6316666603088379,1.0,0.7299270033836365,274.0,274.0,0.7871979475021362,0.567206621170044,0.7131515145301819,0.622438907623291,1.0,0.7299270033836365,274.0,274.0,0.7841219902038574,0.5591977834701538
cm4u38vr,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/128_last_only_0.4810.pth,0.6986532211303711,0.5734524130821228,0.998214304447174,0.4962778985500335,403.0,403.0,0.6893148422241211,0.4815920293331146,0.7026234269142151,0.5589672923088074,1.0,0.4962782263755798,403.0,403.0,0.6850818395614624,0.4813545644283294
pahhdcim,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/301_last_only_0.3607.pth,0.4461279511451721,0.4149999916553497,0.9900000095367432,1.6260162591934204,123.0,123.0,0.8016666769981384,0.3576458990573883,0.4156023561954498,0.4434036910533905,0.975000023841858,1.6260154247283936,123.0,123.0,0.8061345219612122,0.3350314199924469
4kv9wtik,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/301_last_only_0.5231.pth,0.695286214351654,0.6168055534362793,0.9950000047683716,0.643086850643158,311.0,311.0,0.7516307830810547,0.5225985050201416,0.701760470867157,0.6077389717102051,0.996666669845581,0.6430867910385132,311.0,311.0,0.7491641044616699,0.5257337689399719
ydhgn6g8,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/114_last_only_0.5223.pth,0.6851851940155029,0.6639584302902222,0.9993749856948853,0.6042296290397644,331.0,331.0,0.7558543086051941,0.5179001688957214,0.6805315613746643,0.6688823103904724,0.9993749856948853,0.6042293906211853,331.0,331.0,0.7574955821037292,0.5154996514320374
nvz8jidt,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/251_last_only_0.3153.pth,0.5050504803657532,0.4719444811344147,0.9700000286102296,0.4201680719852447,476.0,476.0,0.620704174041748,0.3134869337081909,0.4839489161968231,0.4933520555496216,0.9083333611488342,0.4201679527759552,476.0,476.0,0.6072844862937927,0.2938946783542633
rij72ly5,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/149_last_only_0.6047.pth,0.68855220079422,0.6404999494552612,1.0,0.9615383744239808,208.0,208.0,0.8673461675643921,0.597213089466095,0.697790801525116,0.6728794574737549,1.0,0.9615391492843628,208.0,208.0,0.8781394958496094,0.612757682800293
a8sbdmd2,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/214_last_only_0.3616.pth,0.558922529220581,0.4037500023841858,0.9649999737739564,0.5813953280448914,344.0,344.0,0.6500484347343445,0.3633267283439636,0.5179495811462402,0.4131083190441131,0.9549999833106996,0.5813955664634705,344.0,344.0,0.6498346328735352,0.3365815877914428
rx1qjdhi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/67_last_only_0.5130.pth,0.695286214351654,0.5853846073150635,1.0,0.6289308071136475,318.0,318.0,0.7381051778793335,0.5131943821907043,0.6922678351402283,0.595537543296814,1.0,0.6289308071136475,318.0,318.0,0.7414894104003906,0.5133092403411865
748ieddi,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/270_last_only_0.5341.pth,0.695286214351654,0.5822619199752808,1.0,0.6896552443504333,290.0,290.0,0.7573057413101196,0.5265442132949829,0.6915774941444397,0.649429202079773,0.9992856979370116,0.6896552443504333,290.0,290.0,0.7794567346572876,0.5390547513961792
ze5xzwvq,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/231_last_only_0.4873.pth,0.7020202279090881,0.5519047975540161,0.9992856979370116,0.5194805264472961,385.0,385.0,0.6902236938476562,0.4845509827136993,0.6810493469238281,0.5985913872718811,0.9964285492897034,0.5194802284240723,385.0,385.0,0.7048333883285522,0.4800263047218323
0eox7q3q,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/305_last_only_0.4897.pth,0.6010100841522217,0.4883333146572113,0.9950000047683716,0.966183602809906,207.0,207.0,0.8165056109428406,0.4907281100749969,0.5894028544425964,0.5054908394813538,0.949999988079071,0.9661829471588136,207.0,207.0,0.8072246313095093,0.4757804870605469
j2t55cp9,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/273_last_only_0.3536.pth,0.4427609443664551,0.4510555863380432,0.9386666417121888,1.0309277772903442,194.0,194.0,0.796574056148529,0.3526918888092041,0.4402830600738525,0.4850012063980102,0.856333315372467,1.030928611755371,194.0,194.0,0.780444860458374,0.3436166644096374
1dhp44bu,/usr/xtmp/ppnxt/neurips2024/test/artifacts/y397ftun/229_project_0.5532.pth,0.6212121248245239,0.6647222638130188,1.0,1.0416666269302368,192.0,192.0,0.8882407546043396,0.551785945892334,0.618053138256073,0.6849568486213684,1.0,1.041667103767395,192.0,192.0,0.8949856162071228,0.5531486868858337


==> data/runs_wandb_meta.csv <==
,run_id,t,code_path,framework,start_time,cli_version,is_jupyter_run,python_version,is_kaggle_kernel
1,aai85xt4,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714449044.0,0.16.6,False,3.8.18,True
1,w0wzt004,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714477636.0,0.16.6,False,3.8.18,True
1,1fh94z5w,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714477705.0,0.16.6,False,3.8.18,True
1,rdpobvcp,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714478102.0,0.16.6,False,3.8.18,True
1,u5spdyrw,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714478262.0,0.16.6,False,3.8.18,True
1,n0hrx4l0,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714478660.0,0.16.6,False,3.8.18,True
1,ci0vz4p5,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714480015.0,0.16.6,False,3.8.18,True
1,cra9eb1g,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714481128.0,0.16.6,False,3.8.18,True
1,if3awq02,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714481673.0,0.16.6,False,3.8.18,True
1,xintojsc,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714483032.0,0.16.6,False,3.8.18,True
1,hwj4jotk,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714485671.0,0.16.6,False,3.8.18,True
1,mczjjsd7,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714485982.0,0.16.6,False,3.8.18,True
1,y8hthbm1,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714486503.0,0.16.6,False,3.8.18,True
1,70eaypp1,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714486650.0,0.16.6,False,3.8.18,True
1,qe9t9vqk,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714488125.0,0.16.6,False,3.8.18,True
1,b3uuaod7,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714488342.0,0.16.6,False,3.8.18,True
1,66mov7um,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714489662.0,0.16.6,False,3.8.18,True
1,czntwgob,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714494502.0,0.16.6,False,3.8.18,True
1,n2dw91bb,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714491321.0,0.16.6,False,3.8.18,True
1,en5p3ws1,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714491396.0,0.16.6,False,3.8.18,True
1,8vhk2qfh,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714495093.0,0.16.6,False,3.8.18,True
1,e2m8w3ec,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714495603.0,0.16.6,False,3.8.18,True
1,9qrow0ib,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714495793.0,0.16.6,False,3.8.18,True
1,xe0x034i,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714497200.0,0.16.6,False,3.8.18,True
1,8sn0uoo6,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714497952.0,0.16.6,False,3.8.18,True
1,m2b2ldmr,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714498904.0,0.16.6,False,3.8.18,True
1,byo7z48w,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714508070.0,0.16.6,False,3.8.18,True
1,tvxee2gk,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714508109.0,0.16.6,False,3.8.18,True
1,x8dzm2w4,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714508212.0,0.16.6,False,3.8.18,True
1,gfipqzy0,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714509826.0,0.16.6,False,3.8.18,True
1,785ojax1,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714510031.0,0.16.6,False,3.8.18,True
1,8o0uoosn,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714512714.0,0.16.6,False,3.8.18,True
1,zvrzx1sg,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714513092.0,0.16.6,False,3.8.18,True
1,gzrelg79,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714515482.0,0.16.6,False,3.8.18,True
1,ov9f53qv,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714515614.0,0.16.6,False,3.8.18,True
1,oefz7oth,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714525049.0,0.16.6,False,3.8.18,True
1,qfsitqrm,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714527554.0,0.16.6,False,3.8.18,True
1,kjf06pee,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714528160.0,0.16.6,False,3.8.18,True
1,s8bokkke,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714528480.0,0.16.6,False,3.8.18,True
1,ubjg5s1c,"[1, 41, 55]",code/training/vanilla/sweep-vanilla.py,torch,1714528832.0,0.16.6,False,3.8.18,True
1,ewkd484l,[55],code/training/vanilla/sweep-vanilla.py,torch,1714529217.0,0.16.6,False,3.8.18,True
1,gbkfgyl9,"[1, 41, 55]",,torch,1714783561.0,0.16.6,False,3.10.12,False
1,l2q0xq1d,"[1, 41, 55]",,torch,1714783561.0,0.16.6,False,3.10.12,False
1,ounbtw97,"[1, 41, 55]",,torch,1714783561.0,0.16.6,False,3.10.12,False
1,m0ujkwr0,"[1, 41, 55]",,torch,1714783562.0,0.16.6,False,3.10.12,False
1,aiknld4m,"[1, 41, 55]",,torch,1714788163.0,0.16.6,False,3.10.12,False
1,tq4st532,"[1, 41, 55]",,torch,1714788717.0,0.16.6,False,3.10.12,False
1,59edkber,"[1, 41, 55]",,torch,1714788936.0,0.16.6,False,3.10.12,False
1,9qmvzz9b,"[1, 41, 55]",,torch,1714789120.0,0.16.6,False,3.10.12,False
1,0ic9cefr,"[1, 41, 55]",,torch,1714789120.0,0.16.6,False,3.10.12,False
1,t4elj7fr,"[1, 41, 55]",,torch,1714793498.0,0.16.6,False,3.10.12,False
1,o0hq75ff,"[1, 41, 55]",,torch,1714794569.0,0.16.6,False,3.10.12,False
1,4qyeyfq8,"[1, 41, 55]",,torch,1714794599.0,0.16.6,False,3.10.12,False
1,xrqxsx9y,"[1, 41, 55]",,torch,1714794681.0,0.16.6,False,3.10.12,False
1,wnk0st51,"[1, 41, 55]",,torch,1714795127.0,0.16.6,False,3.10.12,False
1,j7lze7si,"[1, 41, 55]",,torch,1714797555.0,0.16.6,False,3.10.12,False
1,82bn5ifv,"[1, 41, 55]",,torch,1714799494.0,0.16.6,False,3.10.12,False
1,i9v74fhl,"[1, 41, 55]",,torch,1714800402.0,0.16.6,False,3.10.12,False
1,rn47q6ae,"[1, 41, 55]",,torch,1714802457.0,0.16.6,False,3.10.12,False
1,fd5trx7w,"[1, 41, 55]",,torch,1714803030.0,0.16.6,False,3.10.12,False
1,i8nma05m,"[1, 41, 55]",,torch,1714804053.0,0.16.6,False,3.10.12,False
1,erx6xqlz,"[1, 41, 55]",,torch,1714804180.0,0.16.6,False,3.10.12,False
1,qujcti8l,"[1, 41, 55]",,torch,1714804180.0,0.16.6,False,3.10.12,False
1,xohb73wn,"[1, 41, 55]",,torch,1714806442.0,0.16.6,False,3.10.12,False
1,rqt2hcps,"[1, 41, 55]",,torch,1714807828.0,0.16.6,False,3.10.12,False
1,amksbbg7,"[1, 41, 55]",,torch,1714807946.0,0.16.6,False,3.10.12,False
1,8lg7n5wq,"[1, 41, 55]",,torch,1714808000.0,0.16.6,False,3.10.12,False
1,nmgtrjmg,"[1, 41, 55]",,torch,1714810421.0,0.16.6,False,3.10.12,False
1,2rv7ae5r,"[1, 41, 55]",,torch,1714810586.0,0.16.6,False,3.10.12,False
1,806w13vh,"[1, 41, 55]",,torch,1714810837.0,0.16.6,False,3.10.12,False
1,5epsnyez,"[1, 41, 55]",,torch,1714811430.0,0.16.6,False,3.10.12,False
1,monmb1zh,"[1, 41, 55]",,torch,1714811788.0,0.16.6,False,3.10.12,False
1,psajicnb,"[1, 41, 55]",,torch,1714813053.0,0.16.6,False,3.10.12,False
1,k3rcscsi,"[1, 41, 55]",,torch,1714814738.0,0.16.6,False,3.10.12,False
1,qsd5d9eo,"[1, 41, 55]",,torch,1714815562.0,0.16.6,False,3.10.12,False
1,wi1scrgs,"[1, 41, 55]",,torch,1714815985.0,0.16.6,False,3.10.12,False
1,k8kmggxn,"[1, 41, 55]",,torch,1714816195.0,0.16.6,False,3.10.12,False
1,hog9i11b,"[1, 41, 55]",,torch,1714816299.0,0.16.6,False,3.10.12,False
1,cakhn7jh,"[1, 41, 55]",,torch,1714818939.0,0.16.6,False,3.10.12,False
1,muccv9p2,"[1, 41, 55]",,torch,1714819062.0,0.16.6,False,3.10.12,False
1,u8iahi1q,"[1, 41, 55]",,torch,1714819906.0,0.16.6,False,3.10.12,False
1,8cn3zz48,"[1, 41, 55]",,torch,1714819960.0,0.16.6,False,3.10.12,False
1,euidt3jk,"[1, 41, 55]",,torch,1714822624.0,0.16.6,False,3.10.12,False
1,xluy1eqh,"[1, 41, 55]",,torch,1714823157.0,0.16.6,False,3.10.12,False
1,3badn4v4,"[1, 41, 55]",,torch,1714823234.0,0.16.6,False,3.10.12,False
1,udhe7x6h,"[1, 41, 55]",,torch,1714823699.0,0.16.6,False,3.10.12,False
1,vy2jgmqc,"[1, 41, 55]",,torch,1714824302.0,0.16.6,False,3.10.12,False
1,xvw4e0v7,"[1, 41, 55]",,torch,1714826172.0,0.16.6,False,3.10.12,False
1,d7sw6gmr,"[1, 41, 55]",,torch,1714826870.0,0.16.6,False,3.10.12,False
1,9zrj0shl,"[1, 41, 55]",,torch,1714826992.0,0.16.6,False,3.10.12,False
1,8weuhsfg,"[1, 41, 55]",,torch,1714826998.0,0.16.6,False,3.10.12,False
1,drg3qceb,"[1, 41, 55]",,torch,1714827154.0,0.16.6,False,3.10.12,False
1,op19x6n7,"[1, 41, 55]",,torch,1714827956.0,0.16.6,False,3.10.12,False
1,z3v0wwdj,"[1, 41, 55]",,torch,1714828190.0,0.16.6,False,3.10.12,False
1,vuy79o3k,"[1, 41, 55]",,torch,1714828509.0,0.16.6,False,3.10.12,False
1,etdmu4t1,"[1, 41, 55]",,torch,1714830888.0,0.16.6,False,3.10.12,False
1,t3d3mbvx,"[1, 41, 55]",,torch,1714831582.0,0.16.6,False,3.10.12,False
1,0ywj1maj,"[1, 41, 55]",,torch,1714831826.0,0.16.6,False,3.10.12,False
1,g67q3rts,"[1, 41, 55]",,torch,1714833452.0,0.16.6,False,3.10.12,False
1,t7caetea,"[1, 41, 55]",,torch,1714836242.0,0.16.6,False,3.10.12,False
1,ru05o626,"[1, 41, 55]",,torch,1714836545.0,0.16.6,False,3.10.12,False
1,wag0s1v3,"[1, 41, 55]",,torch,1714837214.0,0.16.6,False,3.10.12,False
1,g7s68nse,"[1, 41, 55]",,torch,1714837507.0,0.16.6,False,3.10.12,False
1,cj0hvdy9,"[1, 41, 55]",,torch,1714838152.0,0.16.6,False,3.10.12,False
1,gf5xra99,"[1, 41, 55]",,torch,1714838427.0,0.16.6,False,3.10.12,False
1,xgb2973r,"[1, 41, 55]",,torch,1714840459.0,0.16.6,False,3.10.12,False
1,tov48t06,"[1, 41, 55]",,torch,1714840474.0,0.16.6,False,3.10.12,False
1,j5x0j85b,"[1, 41, 55]",,torch,1714840490.0,0.16.6,False,3.10.12,False
1,kh58pdwl,"[1, 41, 55]",,torch,1714840506.0,0.16.6,False,3.10.12,False
1,h2dhrdus,"[1, 41, 55]",,torch,1714840522.0,0.16.6,False,3.10.12,False
1,xs7luclc,"[1, 41, 55]",,torch,1714840537.0,0.16.6,False,3.10.12,False
1,o3b1u3j3,"[1, 41, 55]",,torch,1714840553.0,0.16.6,False,3.10.12,False
1,jz9lrmxn,"[1, 41, 55]",,torch,1714840569.0,0.16.6,False,3.10.12,False
1,oqana49d,"[1, 41, 55]",,torch,1714840585.0,0.16.6,False,3.10.12,False
1,9xfdfpz3,"[1, 41, 55]",,torch,1714840601.0,0.16.6,False,3.10.12,False
1,jp42mztj,"[1, 41, 55]",,torch,1714840616.0,0.16.6,False,3.10.12,False
1,82tp63wd,"[1, 41, 55]",,torch,1714840633.0,0.16.6,False,3.10.12,False
1,loka5jmw,"[1, 41, 55]",,torch,1714840649.0,0.16.6,False,3.10.12,False
1,5pa16kxd,"[1, 41, 55]",,torch,1714840665.0,0.16.6,False,3.10.12,False
1,7r9u7f70,"[1, 41, 55]",,torch,1714840680.0,0.16.6,False,3.10.12,False
1,f3oulzud,"[1, 41, 55]",,torch,1714840698.0,0.16.6,False,3.10.12,False
1,g4dpe9px,"[1, 41, 55]",,torch,1714840713.0,0.16.6,False,3.10.12,False
1,1o6j20m8,"[1, 41, 55]",,torch,1714840729.0,0.16.6,False,3.10.12,False
1,3vaznhm3,"[1, 41, 55]",,torch,1714840745.0,0.16.6,False,3.10.12,False
1,ayvrqajc,"[1, 41, 55]",,torch,1714840761.0,0.16.6,False,3.10.12,False
1,vq1264ea,"[1, 41, 55]",,torch,1714840778.0,0.16.6,False,3.10.12,False
1,8qetukg4,"[1, 41, 55]",,torch,1714840793.0,0.16.6,False,3.10.12,False
1,35cap2iw,"[1, 41, 55]",,torch,1714840809.0,0.16.6,False,3.10.12,False
1,9saeihpl,"[1, 41, 55]",,torch,1714840816.0,0.16.6,False,3.10.12,False
1,ho9lljdd,"[1, 41, 55]",,torch,1714840826.0,0.16.6,False,3.10.12,False
1,5ps0q450,"[1, 41, 55]",,torch,1714840836.0,0.16.6,False,3.10.12,False
1,rr7oj9qj,"[1, 41, 55]",,torch,1714840842.0,0.16.6,False,3.10.12,False
1,68hqzpa9,"[1, 41, 55]",,torch,1714840852.0,0.16.6,False,3.10.12,False
1,rnhlafqn,"[1, 41, 55]",,torch,1714840857.0,0.16.6,False,3.10.12,False
1,k88axlhr,"[1, 41, 55]",,torch,1714840864.0,0.16.6,False,3.10.12,False
1,5rpwb38r,"[1, 41, 55]",,torch,1714840868.0,0.16.6,False,3.10.12,False
1,u3ld2wxo,"[1, 41, 55]",,torch,1714840873.0,0.16.6,False,3.10.12,False
1,fgpq9fyn,"[1, 41, 55]",,torch,1714840880.0,0.16.6,False,3.10.12,False
1,rosa7qm6,"[1, 41, 55]",,torch,1714840884.0,0.16.6,False,3.10.12,False
1,cd5w9aw4,"[1, 41, 55]",,torch,1714840889.0,0.16.6,False,3.10.12,False
1,q0kx7q5h,"[1, 41, 55]",,torch,1714840895.0,0.16.6,False,3.10.12,False
1,ynyojmb3,"[1, 41, 55]",,torch,1714840911.0,0.16.6,False,3.10.12,False
1,6tyuom1v,"[1, 41, 55]",,torch,1714840917.0,0.16.6,False,3.10.12,False
1,gccix65v,"[1, 41, 55]",,torch,1714840918.0,0.16.6,False,3.10.12,False
1,tclh6xif,"[1, 41, 55]",,torch,1714840928.0,0.16.6,False,3.10.12,False
1,1ajvc7hj,"[1, 41, 55]",,torch,1714840933.0,0.16.6,False,3.10.12,False
1,rvk1keh7,"[1, 41, 55]",,torch,1714840934.0,0.16.6,False,3.10.12,False
1,r13v1cl0,"[1, 41, 55]",,torch,1714840943.0,0.16.6,False,3.10.12,False
1,knqrikzt,"[1, 41, 55]",,torch,1714840949.0,0.16.6,False,3.10.12,False
1,incn2i1o,"[1, 41, 55]",,torch,1714840951.0,0.16.6,False,3.10.12,False
1,yisql420,"[1, 41, 55]",,torch,1714840959.0,0.16.6,False,3.10.12,False
1,934ldugx,"[1, 41, 55]",,torch,1714840965.0,0.16.6,False,3.10.12,False
1,sv24agl6,"[1, 41, 55]",,torch,1714840967.0,0.16.6,False,3.10.12,False
1,42jf9svp,"[1, 41, 55]",,torch,1714840975.0,0.16.6,False,3.10.12,False
1,w8wenec4,"[1, 41, 55]",,torch,1714840981.0,0.16.6,False,3.10.12,False
1,nhsm6g01,"[1, 41, 55]",,torch,1714840983.0,0.16.6,False,3.10.12,False
1,nlxam671,"[1, 41, 55]",,torch,1714840991.0,0.16.6,False,3.10.12,False
1,7acvuujt,"[1, 41, 55]",,torch,1714840996.0,0.16.6,False,3.10.12,False
1,mwra1crb,"[1, 41, 55]",,torch,1714840998.0,0.16.6,False,3.10.12,False
1,3wjjjqan,"[1, 41, 55]",,torch,1714841006.0,0.16.6,False,3.10.12,False
1,lvdavd3w,"[1, 41, 55]",,torch,1714841012.0,0.16.6,False,3.10.12,False
1,wyjunjl7,"[1, 41, 55]",,torch,1714841014.0,0.16.6,False,3.10.12,False
1,bws0zv8q,"[1, 41, 55]",,torch,1714841022.0,0.16.6,False,3.10.12,False
1,vx8hsq5i,"[1, 41, 55]",,torch,1714841028.0,0.16.6,False,3.10.12,False
1,6hh3igrj,"[1, 41, 55]",,torch,1714841030.0,0.16.6,False,3.10.12,False
1,rn5kfglw,"[1, 41, 55]",,torch,1714841038.0,0.16.6,False,3.10.12,False
1,juxd916r,"[1, 41, 55]",,torch,1714841044.0,0.16.6,False,3.10.12,False
1,bx6aseub,"[1, 41, 55]",,torch,1714841047.0,0.16.6,False,3.10.12,False
1,fgaa0kpf,"[1, 41, 55]",,torch,1714841055.0,0.16.6,False,3.10.12,False
1,gmsxrfd8,"[1, 41, 55]",,torch,1714841060.0,0.16.6,False,3.10.12,False
1,zrcncwud,"[1, 41, 55]",,torch,1714841062.0,0.16.6,False,3.10.12,False
1,3bew1nzx,"[1, 41, 55]",,torch,1714841070.0,0.16.6,False,3.10.12,False
1,5cqnlm2l,"[1, 41, 55]",,torch,1714841077.0,0.16.6,False,3.10.12,False
1,abdxizhf,"[1, 41, 55]",,torch,1714841078.0,0.16.6,False,3.10.12,False
1,241feu6b,"[1, 41, 55]",,torch,1714841085.0,0.16.6,False,3.10.12,False
1,h2lt39u0,"[1, 41, 55]",,torch,1714841092.0,0.16.6,False,3.10.12,False
1,jmezh6ty,"[1, 41, 55]",,torch,1714841094.0,0.16.6,False,3.10.12,False
1,d7ghnnck,"[1, 41, 55]",,torch,1714841101.0,0.16.6,False,3.10.12,False
1,gdbny992,"[1, 41, 55]",,torch,1714841108.0,0.16.6,False,3.10.12,False
1,1jochanv,"[1, 41, 55]",,torch,1714841118.0,0.16.6,False,3.10.12,False
1,2i4q7trx,"[1, 41, 55]",,torch,1714841124.0,0.16.6,False,3.10.12,False
1,f06sthzo,"[1, 41, 55]",,torch,1714841124.0,0.16.6,False,3.10.12,False
1,2u8h8n75,"[1, 41, 55]",,torch,1714841133.0,0.16.6,False,3.10.12,False
1,kh5pr9l4,"[1, 41, 55]",,torch,1714841140.0,0.16.6,False,3.10.12,False
1,9ayh2ysw,"[1, 41, 55]",,torch,1714841141.0,0.16.6,False,3.10.12,False
1,pviauusg,"[1, 41, 55]",,torch,1714841150.0,0.16.6,False,3.10.12,False
1,uirz19zl,"[1, 41, 55]",,torch,1714841156.0,0.16.6,False,3.10.12,False
1,uywrsye6,"[1, 41, 55]",,torch,1714841162.0,0.16.6,False,3.10.12,False
1,7fzb59q7,"[1, 41, 55]",,torch,1714841165.0,0.16.6,False,3.10.12,False
1,637z3pmh,"[1, 41, 55]",,torch,1714841172.0,0.16.6,False,3.10.12,False
1,nn6wt87m,"[1, 41, 55]",,torch,1714841177.0,0.16.6,False,3.10.12,False
1,ini06p7w,"[1, 41, 55]",,torch,1714841181.0,0.16.6,False,3.10.12,False
1,16jwxnaz,"[1, 41, 55]",,torch,1714841190.0,0.16.6,False,3.10.12,False
1,dzyk3uw2,"[1, 41, 55]",,torch,1714841193.0,0.16.6,False,3.10.12,False
1,jplvrchq,"[1, 41, 55]",,torch,1714841197.0,0.16.6,False,3.10.12,False
1,1ne4dk7p,"[1, 41, 55]",,torch,1714841205.0,0.16.6,False,3.10.12,False
1,3ycvadw1,"[1, 41, 55]",,torch,1714841210.0,0.16.6,False,3.10.12,False
1,tbenfxsa,"[1, 41, 55]",,torch,1714841212.0,0.16.6,False,3.10.12,False
1,23zi1xwx,"[1, 41, 55]",,torch,1714841222.0,0.16.6,False,3.10.12,False
1,o6y7meop,"[1, 41, 55]",,torch,1714841228.0,0.16.6,False,3.10.12,False
1,r44jlc5y,"[1, 41, 55]",,torch,1714841234.0,0.16.6,False,3.10.12,False
1,zfn16rib,"[1, 41, 55]",,torch,1714841238.0,0.16.6,False,3.10.12,False
1,7u44unyg,"[1, 41, 55]",,torch,1714841245.0,0.16.6,False,3.10.12,False
1,6k2ubirn,"[1, 41, 55]",,torch,1714841250.0,0.16.6,False,3.10.12,False
1,zgu6mfxw,"[1, 41, 55]",,torch,1714841254.0,0.16.6,False,3.10.12,False
1,q3qf9qq6,"[1, 41, 55]",,torch,1714841260.0,0.16.6,False,3.10.12,False
1,dqvpbl43,"[1, 41, 55]",,torch,1714841266.0,0.16.6,False,3.10.12,False
1,nd2xf0oo,"[1, 41, 55]",,torch,1714841269.0,0.16.6,False,3.10.12,False
1,k2ktq3of,"[1, 41, 55]",,torch,1714841282.0,0.16.6,False,3.10.12,False
1,3qhlrrxq,"[1, 41, 55]",,torch,1714841282.0,0.16.6,False,3.10.12,False
1,mmdxjpkw,"[1, 41, 55]",,torch,1714841285.0,0.16.6,False,3.10.12,False
1,oz5epkc4,"[1, 41, 55]",,torch,1714841298.0,0.16.6,False,3.10.12,False
1,ewrby70k,"[1, 41, 55]",,torch,1714841298.0,0.16.6,False,3.10.12,False
1,34tklywm,"[1, 41, 55]",,torch,1714841314.0,0.16.6,False,3.10.12,False
1,bvj4djk6,"[1, 41, 55]",,torch,1714841315.0,0.16.6,False,3.10.12,False
1,m2307tpc,"[1, 41, 55]",,torch,1714841316.0,0.16.6,False,3.10.12,False
1,dbsjn9i8,"[1, 41, 55]",,torch,1714841333.0,0.16.6,False,3.10.12,False
1,snpth7f9,"[1, 41, 55]",,torch,1714841334.0,0.16.6,False,3.10.12,False
1,fof018eo,"[1, 41, 55]",,torch,1714841342.0,0.16.6,False,3.10.12,False
1,lxleq4pm,"[1, 41, 55]",,torch,1714841349.0,0.16.6,False,3.10.12,False
1,r33mjw2g,"[1, 41, 55]",,torch,1714841350.0,0.16.6,False,3.10.12,False
1,5wuz2v3g,"[1, 41, 55]",,torch,1714844002.0,0.16.6,False,3.10.12,False
1,2xjupnh0,"[1, 41, 55]",,torch,1714844115.0,0.16.6,False,3.10.12,False
1,5zptu6hv,"[1, 41, 55]",,torch,1714844116.0,0.16.6,False,3.10.12,False
1,ssdce379,"[1, 41, 55]",,torch,1714844115.0,0.16.6,False,3.10.12,False
1,wek1rh0a,"[1, 41, 55]",,torch,1714844115.0,0.16.6,False,3.10.12,False
1,pk4er2ao,"[1, 41, 55]",,torch,1714844299.0,0.16.6,False,3.10.12,False
1,2t1gb7g4,"[1, 41, 55]",,torch,1714844299.0,0.16.6,False,3.10.12,False
1,g28rml9h,"[1, 41, 55]",,torch,1714844299.0,0.16.6,False,3.10.12,False
1,yelrqu23,"[1, 41, 55]",,torch,1714844301.0,0.16.6,False,3.10.12,False
1,z47bbdri,"[1, 41, 55]",,torch,1714849726.0,0.16.6,False,3.10.12,False
1,hjrqje20,"[1, 41, 55]",,torch,1714849729.0,0.16.6,False,3.10.12,False
1,s9uhw5m0,"[1, 41, 55]",,torch,1714849729.0,0.16.6,False,3.10.12,False
1,xe0ytaau,"[1, 41, 55]",,torch,1714849729.0,0.16.6,False,3.10.12,False
1,y5mckpor,"[1, 41, 55]",,torch,1714849570.0,0.16.6,False,3.10.12,False
1,4wawmm7o,"[1, 41, 55]",,torch,1714849575.0,0.16.6,False,3.10.12,False
1,6vzqgm5l,"[1, 41, 55]",,torch,1714849789.0,0.16.6,False,3.10.12,False
1,qk24jhyk,"[1, 41, 55]",,torch,1714849790.0,0.16.6,False,3.10.12,False
1,8arqrxjg,"[1, 41, 55]",,torch,1714849836.0,0.16.6,False,3.10.12,False
1,id6ccmv7,"[1, 41, 55]",,torch,1714849835.0,0.16.6,False,3.10.12,False
1,it1b3dvz,"[1, 41, 55]",,torch,1714849837.0,0.16.6,False,3.10.12,False
1,kxf2f0vg,"[1, 41, 55]",,torch,1714849835.0,0.16.6,False,3.10.12,False
1,k3jvzt0i,"[1, 41, 55]",,torch,1714853824.0,0.16.6,False,3.10.12,False
1,7ehep1ri,"[1, 41, 55]",,torch,1714853965.0,0.16.6,False,3.10.12,False
1,xr8zluli,"[1, 41, 55]",,torch,1714855317.0,0.16.6,False,3.10.12,False
1,1wdbrw6s,"[1, 41, 55]",,torch,1714856107.0,0.16.6,False,3.10.12,False
1,tvn1w5jc,"[1, 41, 55]",,torch,1714857332.0,0.16.6,False,3.10.12,False
1,ia0qatah,"[1, 41, 55]",,torch,1714857191.0,0.16.6,False,3.10.12,False
1,o0vz9vvp,"[1, 41, 55]",,torch,1714857553.0,0.16.6,False,3.10.12,False
1,zlz5o3bh,"[1, 41, 55]",,torch,1714857821.0,0.16.6,False,3.10.12,False
1,95aiqx8n,"[1, 41, 55]",,torch,1714858315.0,0.16.6,False,3.10.12,False
1,cswrljp9,"[1, 41, 55]",,torch,1714858476.0,0.16.6,False,3.10.12,False
1,50dsh97q,"[1, 41, 55]",,torch,1714858794.0,0.16.6,False,3.10.12,False
1,ll8zx1f7,"[1, 41, 55]",,torch,1714859493.0,0.16.6,False,3.10.12,False
1,y7j6qc63,"[1, 41, 55]",,torch,1714860882.0,0.16.6,False,3.10.12,False
1,u3lmk2f5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714861571.0,0.16.6,False,3.8.18,True
1,yaqi94t5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714861571.0,0.16.6,False,3.8.18,True
1,h0nb38kk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714861571.0,0.16.6,False,3.8.18,True
1,niwmuidh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714861572.0,0.16.6,False,3.8.18,True
1,382zo5gj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714861598.0,0.16.6,False,3.8.18,True
1,ef06zcuh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714861598.0,0.16.6,False,3.8.18,True
1,itzgnogp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714861598.0,0.16.6,False,3.8.18,True
1,w7b927b3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714861598.0,0.16.6,False,3.8.18,True
1,ictojkb0,"[1, 41, 55]",,torch,1714861636.0,0.16.6,False,3.10.12,False
1,re8x61ot,"[1, 41, 55]",,torch,1714861636.0,0.16.6,False,3.10.12,False
1,xa10sygo,"[1, 41, 55]",,torch,1714861641.0,0.16.6,False,3.10.12,False
1,567xymtv,"[1, 41, 55]",,torch,1714861641.0,0.16.6,False,3.10.12,False
1,hylxb7y5,"[1, 41, 55]",,torch,1714861672.0,0.16.6,False,3.10.12,False
1,jyqmrmr4,"[1, 41, 55]",,torch,1714861671.0,0.16.6,False,3.10.12,False
1,t4v8057a,"[1, 41, 55]",,torch,1714861672.0,0.16.6,False,3.10.12,False
1,whlnjr8k,"[1, 41, 55]",,torch,1714861671.0,0.16.6,False,3.10.12,False
1,f08t1aoc,"[1, 41, 55]",,torch,1714861512.0,0.16.6,False,3.10.12,False
1,ggylbzx5,"[1, 41, 55]",,torch,1714861726.0,0.16.6,False,3.10.12,False
1,lw47hahq,"[1, 41, 55]",,torch,1714861512.0,0.16.6,False,3.10.12,False
1,xl66jvxn,"[1, 41, 55]",,torch,1714861727.0,0.16.6,False,3.10.12,False
1,9yjdmi6h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714862565.0,0.16.6,False,3.8.18,False
1,tko8mvei,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714862565.0,0.16.6,False,3.8.18,False
1,0gc1edun,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714862575.0,0.16.6,False,3.8.18,False
1,6j9ga24a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714862575.0,0.16.6,False,3.8.18,False
1,ru63138d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714863084.0,0.16.6,False,3.8.18,False
1,4sw2htj5,"[1, 41, 55]",,torch,1714863194.0,0.16.6,False,3.10.12,False
1,dyrr5mt1,"[1, 41, 55]",,torch,1714864758.0,0.16.6,False,3.10.12,False
1,2xwki2cg,"[1, 41, 55]",,torch,1714865177.0,0.16.6,False,3.10.12,False
1,pzqharux,"[1, 41, 55]",,torch,1714865425.0,0.16.6,False,3.10.12,False
1,cljqi3j0,"[1, 41, 55]",,torch,1714865278.0,0.16.6,False,3.10.12,False
1,k5yn9d23,"[1, 41, 55]",,torch,1714865811.0,0.16.6,False,3.10.12,False
1,aw89zish,"[1, 41, 55]",,torch,1714865950.0,0.16.6,False,3.10.12,False
1,1fq0aig5,"[1, 41, 55]",,torch,1714866675.0,0.16.6,False,3.10.12,False
1,0lfsywy0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714866996.0,0.16.6,False,3.8.18,True
1,f2je2cdn,"[1, 41, 55]",,torch,1714867710.0,0.16.6,False,3.10.12,False
1,l5xlg4a0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714868284.0,0.16.6,False,3.8.18,False
1,5npbeih5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714868503.0,0.16.6,False,3.8.18,False
1,l059j632,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714868820.0,0.16.6,False,3.8.18,True
1,spohe9i4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714868911.0,0.16.6,False,3.8.18,False
1,yb3idy9l,"[1, 41, 55]",,torch,1714868820.0,0.16.6,False,3.10.12,False
1,2usp25yq,"[1, 41, 55]",,torch,1714869163.0,0.16.6,False,3.10.12,False
1,4860ycqx,"[1, 41, 55]",,torch,1714869319.0,0.16.6,False,3.10.12,False
1,qplcymmc,"[1, 41, 55]",,torch,1714869431.0,0.16.6,False,3.10.12,False
1,54ohju4l,"[1, 41, 55]",,torch,1714869881.0,0.16.6,False,3.10.12,False
1,y1xy201t,"[1, 41, 55]",,torch,1714870665.0,0.16.6,False,3.10.12,False
1,b9oainj2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714870988.0,0.16.6,False,3.8.18,True
1,rg1jg5b5,"[1, 41, 55]",,torch,1714870992.0,0.16.6,False,3.10.12,False
1,ulaha7ww,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714871208.0,0.16.6,False,3.8.18,True
1,mfovh7jl,"[1, 41, 55]",,torch,1714871255.0,0.16.6,False,3.10.12,False
1,q9w04sdf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714871278.0,0.16.6,False,3.8.18,True
1,sdzzsqev,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714871472.0,0.16.6,False,3.8.18,True
1,2vckzid7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714871515.0,0.16.6,False,3.8.18,True
1,70ljz21t,"[1, 41, 55]",,torch,1714871922.0,0.16.6,False,3.10.12,False
1,tlo85o74,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714871974.0,0.16.6,False,3.8.18,True
1,h77slq5m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714872120.0,0.16.6,False,3.8.18,False
1,lvkms4ly,"[1, 41, 55]",,torch,1714871942.0,0.16.6,False,3.10.12,False
1,0zw4khdl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714872756.0,0.16.6,False,3.8.18,False
1,haoff4bd,"[1, 41, 55]",,torch,1714872595.0,0.16.6,False,3.10.12,False
1,y4j7eol3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714873379.0,0.16.6,False,3.8.18,True
1,ehibuxe9,"[1, 41, 55]",,torch,1714873392.0,0.16.6,False,3.10.12,False
1,w9avivqf,"[1, 41, 55]",,torch,1714873465.0,0.16.6,False,3.10.12,False
1,wsbc7zlj,"[1, 41, 55]",,torch,1714873653.0,0.16.6,False,3.10.12,False
1,x5fkmjk0,"[1, 41, 55]",,torch,1714873794.0,0.16.6,False,3.10.12,False
1,5hukpc6g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714874336.0,0.16.6,False,3.8.18,False
1,8otqgppa,"[1, 41, 55]",,torch,1714874770.0,0.16.6,False,3.10.12,False
1,679nbxt5,"[1, 41, 55]",,torch,1714874872.0,0.16.6,False,3.10.12,False
1,g6ilfcet,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714875334.0,0.16.6,False,3.8.18,True
1,2z6gpn8k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714875443.0,0.16.6,False,3.8.18,True
1,s3j7iigh,"[1, 41, 55]",,torch,1714875920.0,0.16.6,False,3.10.12,False
1,funh629x,"[1, 41, 55]",,torch,1714876424.0,0.16.6,False,3.10.12,False
1,ripgkpy3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714877608.0,0.16.6,False,3.8.18,True
1,ypoh15hd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714877608.0,0.16.6,False,3.8.18,True
1,2hsmpg0p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714877611.0,0.16.6,False,3.8.18,True
1,7lvkvtle,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714877613.0,0.16.6,False,3.8.18,True
1,vdyh1clk,"[1, 41, 55]",,torch,1714877627.0,0.16.6,False,3.10.12,False
1,63j7vb9d,"[1, 41, 55]",,torch,1714877599.0,0.16.6,False,3.10.12,False
1,sr9yqiyi,"[1, 41, 55]",,torch,1714877956.0,0.16.6,False,3.10.12,False
1,oxgk87wq,"[1, 41, 55]",,torch,1714878626.0,0.16.6,False,3.10.12,False
1,007i619r,"[1, 41, 55]",,torch,1714878682.0,0.16.6,False,3.10.12,False
1,ygnh1h62,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714879638.0,0.16.6,False,3.8.18,False
1,dhl2kcy9,"[1, 41, 55]",,torch,1714879680.0,0.16.6,False,3.10.12,False
1,eds17vd6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714879964.0,0.16.6,False,3.8.18,False
1,fhx1scv1,"[1, 41, 55]",,torch,1714880051.0,0.16.6,False,3.10.12,False
1,6ydfzieq,"[1, 41, 55]",,torch,1714880123.0,0.16.6,False,3.10.12,False
1,ogjce5gn,"[1, 41, 55]",,torch,1714880152.0,0.16.6,False,3.10.12,False
1,p78oszbh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714880884.0,0.16.6,False,3.8.18,True
1,nmqref57,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714881088.0,0.16.6,False,3.8.18,True
1,vql9imp2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714881474.0,0.16.6,False,3.8.18,False
1,kf2jg1qk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714881856.0,0.16.6,False,3.8.18,True
1,obuzb16a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714882104.0,0.16.6,False,3.8.18,True
1,s2z580n2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714882155.0,0.16.6,False,3.8.18,False
1,0lpbb2sx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714882180.0,0.16.6,False,3.8.18,True
1,72ky2yjg,"[1, 41, 55]",,torch,1714882319.0,0.16.6,False,3.10.12,False
1,vxc7exz8,"[1, 41, 55]",,torch,1714882370.0,0.16.6,False,3.10.12,False
1,mj2p6w4u,"[1, 41, 55]",,torch,1714882269.0,0.16.6,False,3.10.12,False
1,sy7iemv1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714883128.0,0.16.6,False,3.8.18,False
1,aed34czq,"[1, 41, 55]",,torch,1714883130.0,0.16.6,False,3.10.12,False
1,58li2gsm,"[1, 41, 55]",,torch,1714882937.0,0.16.6,False,3.10.12,False
1,0gab62j1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714883445.0,0.16.6,False,3.8.18,True
1,34pgstce,"[1, 41, 55]",,torch,1714883668.0,0.16.6,False,3.10.12,False
1,87y5pt7z,"[1, 41, 55]",,torch,1714883843.0,0.16.6,False,3.10.12,False
1,inke9q6q,"[1, 41, 55]",,torch,1714884260.0,0.16.6,False,3.10.12,False
1,w54ijor8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714884755.0,0.16.6,False,3.8.18,True
1,o8wb3gf6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714885176.0,0.16.6,False,3.8.18,True
1,f5lvwdpz,"[1, 41, 55]",,torch,1714885497.0,0.16.6,False,3.10.12,False
1,9243gzr1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714885661.0,0.16.6,False,3.8.18,False
1,id74zy04,"[1, 41, 55]",,torch,1714885823.0,0.16.6,False,3.10.12,False
1,hukz3463,"[1, 41, 55]",,torch,1714886148.0,0.16.6,False,3.10.12,False
1,t4sgkfks,"[1, 41, 55]",,torch,1714886306.0,0.16.6,False,3.10.12,False
1,ofsj57qh,"[1, 41, 55]",,torch,1714886342.0,0.16.6,False,3.10.12,False
1,72rt82ic,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714886641.0,0.16.6,False,3.8.18,True
1,s44oz9kc,"[1, 41, 55]",,torch,1714886490.0,0.16.6,False,3.10.12,False
1,shjfcdiu,"[1, 41, 55]",,torch,1714886723.0,0.16.6,False,3.10.12,False
1,jnncxvyc,"[1, 41, 55]",,torch,1714887031.0,0.16.6,False,3.10.12,False
1,frtzj9m1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714888583.0,0.16.6,False,3.8.18,True
1,d0lkj117,"[1, 41, 55]",,torch,1714888786.0,0.16.6,False,3.10.12,False
1,cm70pya5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714889249.0,0.16.6,False,3.8.18,True
1,9lxsnbvu,"[1, 41, 55]",,torch,1714889500.0,0.16.6,False,3.10.12,False
1,iqdraf53,"[1, 41, 55]",,torch,1714890250.0,0.16.6,False,3.10.12,False
1,cfwezn1d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714890371.0,0.16.6,False,3.8.18,True
1,0irf1ahe,"[1, 41, 55]",,torch,1714890465.0,0.16.6,False,3.10.12,False
1,yv9qvl45,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714890550.0,0.16.6,False,3.8.18,True
1,2cc4yokx,"[1, 41, 55]",,torch,1714890640.0,0.16.6,False,3.10.12,False
1,w38wbhsk,"[1, 41, 55]",,torch,1714890741.0,0.16.6,False,3.10.12,False
1,puq5urgk,"[1, 41, 55]",,torch,1714890875.0,0.16.6,False,3.10.12,False
1,muqrcsj8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714891151.0,0.16.6,False,3.8.18,False
1,8u9uzqu9,"[1, 41, 55]",,torch,1714891751.0,0.16.6,False,3.10.12,False
1,si93tdn1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714892203.0,0.16.6,False,3.8.18,False
1,r82wy8kb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714892216.0,0.16.6,False,3.8.18,True
1,qdqysw62,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714892235.0,0.16.6,False,3.8.18,False
1,zoc09obs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714892271.0,0.16.6,False,3.8.18,True
1,l0uybtmi,"[1, 41, 55]",,torch,1714892324.0,0.16.6,False,3.10.12,False
1,xk30b2e6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714893636.0,0.16.6,False,3.8.18,True
1,bg0c2b3k,"[1, 41, 55]",,torch,1714894702.0,0.16.6,False,3.10.12,False
1,fqff72jl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714894729.0,0.16.6,False,3.8.18,True
1,f7fe0uyk,"[1, 41, 55]",,torch,1714894745.0,0.16.6,False,3.10.12,False
1,cfhsa8mm,"[1, 41, 55]",,torch,1714894998.0,0.16.6,False,3.10.12,False
1,oeg9j2om,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714895038.0,0.16.6,False,3.8.18,False
1,5mdr1vkp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714895056.0,0.16.6,False,3.8.18,True
1,pyzu56c8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714895524.0,0.16.6,False,3.8.18,True
1,lkx5iltv,"[1, 41, 55]",,torch,1714895404.0,0.16.6,False,3.10.12,False
1,2ja6p7fk,"[1, 41, 55]",,torch,1714895993.0,0.16.6,False,3.10.12,False
1,ftvj23mm,"[1, 41, 55]",,torch,1714896609.0,0.16.6,False,3.10.12,False
1,houowpbt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714896713.0,0.16.6,False,3.8.18,True
1,c1j0y3ce,"[1, 41, 55]",,torch,1714896756.0,0.16.6,False,3.10.12,False
1,3l85x420,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714896838.0,0.16.6,False,3.8.18,False
1,edekytiw,"[1, 41, 55]",,torch,1714896990.0,0.16.6,False,3.10.12,False
1,0xkpfg3s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714897133.0,0.16.6,False,3.8.18,False
1,zodgqash,"[1, 41, 55]",,torch,1714897342.0,0.16.6,False,3.10.12,False
1,t69zf4rv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714897793.0,0.16.6,False,3.8.18,False
1,7evdzdkp,"[1, 41, 55]",,torch,1714897801.0,0.16.6,False,3.10.12,False
1,v07wwpus,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714899253.0,0.16.6,False,3.8.18,True
1,3cwplvbq,"[1, 41, 55]",,torch,1714899278.0,0.16.6,False,3.10.12,False
1,4k242kk2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714899849.0,0.16.6,False,3.8.18,True
1,qjlwrj31,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714900376.0,0.16.6,False,3.8.18,True
1,mlyzpo81,"[1, 41, 55]",,torch,1714900414.0,0.16.6,False,3.10.12,False
1,tdad8aut,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714900612.0,0.16.6,False,3.8.18,True
1,6pzzjlzg,"[1, 41, 55]",,torch,1714900841.0,0.16.6,False,3.10.12,False
1,xydw6lrw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714901083.0,0.16.6,False,3.8.18,True
1,y5fglq32,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714901214.0,0.16.6,False,3.8.18,True
1,2blw0ndl,"[1, 41, 55]",,torch,1714901287.0,0.16.6,False,3.10.12,False
1,v641jttg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714901553.0,0.16.6,False,3.8.18,False
1,9q4421zp,"[1, 41, 55]",,torch,1714901641.0,0.16.6,False,3.10.12,False
1,air8u4eb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714902583.0,0.16.6,False,3.8.18,True
1,9mvzo9o7,"[1, 41, 55]",,torch,1714903423.0,0.16.6,False,3.10.12,False
1,3smidh48,"[1, 41, 55]",,torch,1714903852.0,0.16.6,False,3.10.12,False
1,iua63ywu,"[1, 41, 55]",,torch,1714903939.0,0.16.6,False,3.10.12,False
1,zcgq3egj,"[1, 41, 55]",,torch,1714904233.0,0.16.6,False,3.10.12,False
1,yfxojau7,"[1, 41, 55]",,torch,1714904374.0,0.16.6,False,3.10.12,False
1,ney049a4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714904576.0,0.16.6,False,3.8.18,False
1,rolvc9vb,"[1, 41, 55]",,torch,1714904678.0,0.16.6,False,3.10.12,False
1,5fx0gucz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714904896.0,0.16.6,False,3.8.18,False
1,ozuetmdc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714905173.0,0.16.6,False,3.8.18,True
1,l1fakytj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714905311.0,0.16.6,False,3.8.18,True
1,npxfpyul,"[1, 41, 55]",,torch,1714906036.0,0.16.6,False,3.10.12,False
1,886lpat6,"[1, 41, 55]",,torch,1714906357.0,0.16.6,False,3.10.12,False
1,rx9gay1d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714906399.0,0.16.6,False,3.8.18,True
1,oajuw9nr,"[1, 41, 55]",,torch,1714906469.0,0.16.6,False,3.10.12,False
1,bva49x65,"[1, 41, 55]",,torch,1714906802.0,0.16.6,False,3.10.12,False
1,k30bvyg8,"[1, 41, 55]",,torch,1714907066.0,0.16.6,False,3.10.12,False
1,rrqvlbbx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714907346.0,0.16.6,False,3.8.18,False
1,uilt1pen,"[1, 41, 55]",,torch,1714907991.0,0.16.6,False,3.10.12,False
1,sqlhm40t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714908012.0,0.16.6,False,3.8.18,True
1,res4vdby,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714908052.0,0.16.6,False,3.8.18,True
1,ivuk6g3m,"[1, 41, 55]",,torch,1714907984.0,0.16.6,False,3.10.12,False
1,u7ul1voz,"[1, 41, 55]",,torch,1714908399.0,0.16.6,False,3.10.12,False
1,66c2aw6c,"[1, 41, 55]",,torch,1714908410.0,0.16.6,False,3.10.12,False
1,rx8m5z79,"[1, 41, 55]",,torch,1714909222.0,0.16.6,False,3.10.12,False
1,sogd1z1g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714909438.0,0.16.6,False,3.8.18,True
1,m4pnri01,"[1, 41, 55]",,torch,1714909357.0,0.16.6,False,3.10.12,False
1,eco8sx9v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714909656.0,0.16.6,False,3.8.18,True
1,g1oue2ae,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714910458.0,0.16.6,False,3.8.18,True
1,fsopnj6s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714910701.0,0.16.6,False,3.8.18,False
1,kr2mmm0e,"[1, 41, 55]",,torch,1714911022.0,0.16.6,False,3.10.12,False
1,3c0vpoop,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714911214.0,0.16.6,False,3.8.18,True
1,93d1ceiv,"[1, 41, 55]",,torch,1714911721.0,0.16.6,False,3.10.12,False
1,kyp48e5t,"[1, 41, 55]",,torch,1714911734.0,0.16.6,False,3.10.12,False
1,80xgs87v,"[1, 41, 55]",,torch,1714911804.0,0.16.6,False,3.10.12,False
1,28dum8py,"[1, 41, 55]",,torch,1714912213.0,0.16.6,False,3.10.12,False
1,jd84ti91,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714912757.0,0.16.6,False,3.8.18,True
1,99z2ifaa,"[1, 41, 55]",,torch,1714913021.0,0.16.6,False,3.10.12,False
1,myunbqz8,"[1, 41, 55]",,torch,1714913091.0,0.16.6,False,3.10.12,False
1,bk8t6h46,"[1, 41, 55]",,torch,1714913367.0,0.16.6,False,3.10.12,False
1,u7gqz3ws,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714913760.0,0.16.6,False,3.8.18,False
1,k59n570c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714913984.0,0.16.6,False,3.8.18,True
1,bxastung,"[1, 41, 55]",,torch,1714914116.0,0.16.6,False,3.10.12,False
1,qwnxzw9k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714914119.0,0.16.6,False,3.8.18,False
1,4wu5r70b,"[1, 41, 55]",,torch,1714914462.0,0.16.6,False,3.10.12,False
1,zily9uum,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714914662.0,0.16.6,False,3.8.18,True
1,h2f19mwu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714914940.0,0.16.6,False,3.8.18,True
1,5jc9dg1i,"[1, 41, 55]",,torch,1714914962.0,0.16.6,False,3.10.12,False
1,m5qqfzoa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714915071.0,0.16.6,False,3.8.18,True
1,0v7c2qez,"[1, 41, 55]",,torch,1714915149.0,0.16.6,False,3.10.12,False
1,qso5y7wd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714915356.0,0.16.6,False,3.8.18,True
1,snyvx0j9,"[1, 41, 55]",,torch,1714915710.0,0.16.6,False,3.10.12,False
1,mxkw171z,"[1, 41, 55]",,torch,1714915531.0,0.16.6,False,3.10.12,False
1,e0q64566,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714916152.0,0.16.6,False,3.8.18,False
1,4k55lt2l,"[1, 41, 55]",,torch,1714916248.0,0.16.6,False,3.10.12,False
1,ia02uukn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714916490.0,0.16.6,False,3.8.18,False
1,jci9k97v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714916821.0,0.16.6,False,3.8.18,True
1,az63l9a7,"[1, 41, 55]",,torch,1714916862.0,0.16.6,False,3.10.12,False
1,4hl3mqxq,"[1, 41, 55]",,torch,1714917748.0,0.16.6,False,3.10.12,False
1,tb8b5q20,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714918135.0,0.16.6,False,3.8.18,True
1,ux25qayy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714918301.0,0.16.6,False,3.8.18,True
1,dz4et9n3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714918625.0,0.16.6,False,3.8.18,False
1,hx8ot4vz,"[1, 41, 55]",,torch,1714918421.0,0.16.6,False,3.10.12,False
1,wt6hzhpx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714918656.0,0.16.6,False,3.8.18,False
1,8oh6s4bg,"[1, 41, 55]",,torch,1714918670.0,0.16.6,False,3.10.12,False
1,ry4upyck,"[1, 41, 55]",,torch,1714919047.0,0.16.6,False,3.10.12,False
1,3cbxudip,"[1, 41, 55]",,torch,1714919084.0,0.16.6,False,3.10.12,False
1,ap39zv86,"[1, 41, 55]",,torch,1714919222.0,0.16.6,False,3.10.12,False
1,glbdh5z8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714919351.0,0.16.6,False,3.8.18,True
1,dn0mh6d3,"[1, 41, 55]",,torch,1714920154.0,0.16.6,False,3.10.12,False
1,5296lvlj,"[1, 41, 55]",,torch,1714920223.0,0.16.6,False,3.10.12,False
1,27d3sk9z,"[1, 41, 55]",,torch,1714920253.0,0.16.6,False,3.10.12,False
1,irv14axi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714921154.0,0.16.6,False,3.8.18,True
1,a02bknw8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714921199.0,0.16.6,False,3.8.18,True
1,425qqfj5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714921327.0,0.16.6,False,3.8.18,True
1,ebmf0v3a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714921477.0,0.16.6,False,3.8.18,False
1,foi5l1hu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714921650.0,0.16.6,False,3.8.18,False
1,5iydd5du,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714921953.0,0.16.6,False,3.8.18,True
1,f9qskm84,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714921953.0,0.16.6,False,3.8.18,True
1,qjjdh92m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714921953.0,0.16.6,False,3.8.18,True
1,xz5dwi4x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714921953.0,0.16.6,False,3.8.18,True
1,64sb36hb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714922073.0,0.16.6,False,3.8.18,True
1,4n8bvnsn,"[1, 41, 55]",,torch,1714922319.0,0.16.6,False,3.10.12,False
1,53t0zfrr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714922325.0,0.16.6,False,3.8.18,True
1,ayb0l4nn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714922689.0,0.16.6,False,3.8.18,True
1,53dfsz6c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714922875.0,0.16.6,False,3.8.18,True
1,ofjfvfga,"[1, 41, 55]",,torch,1714923205.0,0.16.6,False,3.10.12,False
1,2gauror2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714923318.0,0.16.6,False,3.8.18,True
1,p6lri5m5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714923461.0,0.16.6,False,3.8.18,True
1,b37rhb8a,"[1, 41, 55]",,torch,1714923786.0,0.16.6,False,3.10.12,False
1,w6dr7rir,"[1, 41, 55]",,torch,1714923819.0,0.16.6,False,3.10.12,False
1,d6puzg13,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714924751.0,0.16.6,False,3.8.18,True
1,dbui192t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714924766.0,0.16.6,False,3.8.18,False
1,i8wu9ynu,"[1, 41, 55]",,torch,1714924952.0,0.16.6,False,3.10.12,False
1,spva6ttv,"[1, 41, 55]",,torch,1714925526.0,0.16.6,False,3.10.12,False
1,186iqlto,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714925696.0,0.16.6,False,3.8.18,False
1,v2frtnd3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714925767.0,0.16.6,False,3.8.18,True
1,my2fay25,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714926005.0,0.16.6,False,3.8.18,True
1,r4fagem4,"[1, 41, 55]",,torch,1714926059.0,0.16.6,False,3.10.12,False
1,sck77wmj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714926298.0,0.16.6,False,3.8.18,False
1,7v5wlds7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714926434.0,0.16.6,False,3.8.18,True
1,5r4lvcjh,"[1, 41, 55]",,torch,1714926362.0,0.16.6,False,3.10.12,False
1,pyhg8jkw,"[1, 41, 55]",,torch,1714927017.0,0.16.6,False,3.10.12,False
1,4dlko5g6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714927063.0,0.16.6,False,3.8.18,True
1,3vj1v2m8,"[1, 41, 55]",,torch,1714927128.0,0.16.6,False,3.10.12,False
1,zgy24u8m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714927261.0,0.16.6,False,3.8.18,False
1,ruvihfpv,"[1, 41, 55]",,torch,1714927320.0,0.16.6,False,3.10.12,False
1,fhn2g0ye,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714927559.0,0.16.6,False,3.8.18,True
1,4y3o2o4q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714928367.0,0.16.6,False,3.8.18,True
1,9qclmzsb,"[1, 41, 55]",,torch,1714928444.0,0.16.6,False,3.10.12,False
1,m0cgno3g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714928742.0,0.16.6,False,3.8.18,True
1,3qfgea9z,"[1, 41, 55]",,torch,1714929086.0,0.16.6,False,3.10.12,False
1,x0isnh10,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714929445.0,0.16.6,False,3.8.18,True
1,86c18fq4,"[1, 41, 55]",,torch,1714929578.0,0.16.6,False,3.10.12,False
1,a7xem86n,"[1, 41, 55]",,torch,1714930005.0,0.16.6,False,3.10.12,False
1,eyluyk2x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714930219.0,0.16.6,False,3.8.18,False
1,08unzddi,"[1, 41, 55]",,torch,1714930420.0,0.16.6,False,3.10.12,False
1,ny6h420h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714930557.0,0.16.6,False,3.8.18,False
1,qet6y6ma,"[1, 41, 55]",,torch,1714930433.0,0.16.6,False,3.10.12,False
1,if4jscwy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714930836.0,0.16.6,False,3.8.18,True
1,a6te7irq,"[1, 41, 55]",,torch,1714931486.0,0.16.6,False,3.10.12,False
1,ov4ojxts,"[1, 41, 55]",,torch,1714931487.0,0.16.6,False,3.10.12,False
1,j8y7n5w8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714931688.0,0.16.6,False,3.8.18,False
1,ateq8z8g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714931896.0,0.16.6,False,3.8.18,True
1,ruju6q51,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714931924.0,0.16.6,False,3.8.18,True
1,nej4yvzv,"[1, 41, 55]",,torch,1714932260.0,0.16.6,False,3.10.12,False
1,011tiez1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714932295.0,0.16.6,False,3.8.18,True
1,l5e76qeu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714932331.0,0.16.6,False,3.8.18,False
1,v2sjqppr,"[1, 41, 55]",,torch,1714932462.0,0.16.6,False,3.10.12,False
1,junoqzsd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714932473.0,0.16.6,False,3.8.18,True
1,w1pzwbnh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714932565.0,0.16.6,False,3.8.18,True
1,3aw6xtrz,"[1, 41, 55]",,torch,1714932607.0,0.16.6,False,3.10.12,False
1,g72yguod,"[1, 41, 55]",,torch,1714932646.0,0.16.6,False,3.10.12,False
1,0pxlprle,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714933082.0,0.16.6,False,3.8.18,True
1,vo5s6pk2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714933528.0,0.16.6,False,3.8.18,True
1,86yeni5e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714933589.0,0.16.6,False,3.8.18,True
1,y2tbxi7e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714934405.0,0.16.6,False,3.8.18,True
1,bvj1jj5i,"[1, 41, 55]",,torch,1714934216.0,0.16.6,False,3.10.12,False
1,2tf339z8,"[1, 41, 55]",,torch,1714934685.0,0.16.6,False,3.10.12,False
1,dsm07emm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714934806.0,0.16.6,False,3.8.18,False
1,oqv0uyjh,"[1, 41, 55]",,torch,1714934841.0,0.16.6,False,3.10.12,False
1,oivqkoi8,"[1, 41, 55]",,torch,1714935154.0,0.16.6,False,3.10.12,False
1,q9pvok7j,"[1, 41, 55]",,torch,1714935233.0,0.16.6,False,3.10.12,False
1,yfnuwv33,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714935654.0,0.16.6,False,3.8.18,False
1,d3o797aj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714935689.0,0.16.6,False,3.8.18,True
1,hn8eiw6e,"[1, 41, 55]",,torch,1714935818.0,0.16.6,False,3.10.12,False
1,s9hmvjgx,"[1, 41, 55]",,torch,1714936169.0,0.16.6,False,3.10.12,False
1,ayughii5,"[1, 41, 55]",,torch,1714936295.0,0.16.6,False,3.10.12,False
1,7utbk5tu,"[1, 41, 55]",,torch,1714936360.0,0.16.6,False,3.10.12,False
1,iqp7meh1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714936609.0,0.16.6,False,3.8.18,True
1,lal0uzji,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714936750.0,0.16.6,False,3.8.18,True
1,qqhaz8zz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714937105.0,0.16.6,False,3.8.18,False
1,scwn058l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714937307.0,0.16.6,False,3.8.18,False
1,b9rfeqqe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714937389.0,0.16.6,False,3.8.18,True
1,sad70h4q,"[1, 41, 55]",,torch,1714937419.0,0.16.6,False,3.10.12,False
1,6mh92l37,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714937622.0,0.16.6,False,3.8.18,True
1,cyserc2e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714938688.0,0.16.6,False,3.8.18,True
1,yht969sr,"[1, 41, 55]",,torch,1714938750.0,0.16.6,False,3.10.12,False
1,4hdlme1q,"[1, 41, 55]",,torch,1714938698.0,0.16.6,False,3.10.12,False
1,efz654uo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714938982.0,0.16.6,False,3.8.18,True
1,pc8nf7bp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714939063.0,0.16.6,False,3.8.18,False
1,d8nms09m,"[1, 41, 55]",,torch,1714939869.0,0.16.6,False,3.10.12,False
1,qoh8jk28,"[1, 41, 55]",,torch,1714940063.0,0.16.6,False,3.10.12,False
1,0t27hkcd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714940268.0,0.16.6,False,3.8.18,True
1,7v8dhfkb,"[1, 41, 55]",,torch,1714940351.0,0.16.6,False,3.10.12,False
1,6ue8hw8m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714940782.0,0.16.6,False,3.8.18,False
1,z5aqqbjm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714941156.0,0.16.6,False,3.8.18,True
1,3vjffy4r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714941238.0,0.16.6,False,3.8.18,True
1,rsvuewee,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714941550.0,0.16.6,False,3.8.18,True
1,pbi5x0cq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714941794.0,0.16.6,False,3.8.18,False
1,c3om9u23,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714941979.0,0.16.6,False,3.8.18,True
1,2s59dwna,"[1, 41, 55]",,torch,1714942037.0,0.16.6,False,3.10.12,False
1,znb71p8u,"[1, 41, 55]",,torch,1714942038.0,0.16.6,False,3.10.12,False
1,cipc75ok,"[1, 41, 55]",,torch,1714942086.0,0.16.6,False,3.10.12,False
1,rvyk5xli,"[1, 41, 55]",,torch,1714942111.0,0.16.6,False,3.10.12,False
1,oq4rk7k9,"[1, 41, 55]",,torch,1714942132.0,0.16.6,False,3.10.12,False
1,5kl7ukny,"[1, 41, 55]",,torch,1714942195.0,0.16.6,False,3.10.12,False
1,f6osioem,"[1, 41, 55]",,torch,1714942194.0,0.16.6,False,3.10.12,False
1,lpsvkfiy,"[1, 41, 55]",,torch,1714942231.0,0.16.6,False,3.10.12,False
1,nxqmmcn2,"[1, 41, 55]",,torch,1714942251.0,0.16.6,False,3.10.12,False
1,olzgnbmk,"[1, 41, 55]",,torch,1714942256.0,0.16.6,False,3.10.12,False
1,kq0yk17r,"[1, 41, 55]",,torch,1714942286.0,0.16.6,False,3.10.12,False
1,wlvc1lxy,"[1, 41, 55]",,torch,1714942313.0,0.16.6,False,3.10.12,False
1,uc9zub83,"[1, 41, 55]",,torch,1714942336.0,0.16.6,False,3.10.12,False
1,3iheanti,"[1, 41, 55]",,torch,1714942358.0,0.16.6,False,3.10.12,False
1,3ov3zag6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714942441.0,0.16.6,False,3.8.18,True
1,ftf90ped,"[1, 41, 55]",,torch,1714942465.0,0.16.6,False,3.10.12,False
1,o77a6zcm,"[1, 41, 55]",,torch,1714942466.0,0.16.6,False,3.10.12,False
1,cxxc675w,"[1, 41, 55]",,torch,1714942488.0,0.16.6,False,3.10.12,False
1,xmvnuj2k,"[1, 41, 55]",,torch,1714942487.0,0.16.6,False,3.10.12,False
1,iy1d7vk1,"[1, 41, 55]",,torch,1714942508.0,0.16.6,False,3.10.12,False
1,x5ej708t,"[1, 41, 55]",,torch,1714942508.0,0.16.6,False,3.10.12,False
1,rbuuqfm7,"[1, 41, 55]",,torch,1714942555.0,0.16.6,False,3.10.12,False
1,i43b1qye,"[1, 41, 55]",,torch,1714942555.0,0.16.6,False,3.10.12,False
1,vm6ws5i2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714942613.0,0.16.6,False,3.8.18,True
1,1pca0etk,"[1, 41, 55]",,torch,1714942765.0,0.16.6,False,3.10.12,False
1,1hy1ul90,"[1, 41, 55]",,torch,1714942766.0,0.16.6,False,3.10.12,False
1,308db0ch,"[1, 41, 55]",,torch,1714942825.0,0.16.6,False,3.10.12,False
1,i5eanbo7,"[1, 41, 55]",,torch,1714942827.0,0.16.6,False,3.10.12,False
1,c3pduece,"[1, 41, 55]",,torch,1714942890.0,0.16.6,False,3.10.12,False
1,4st8bb73,"[1, 41, 55]",,torch,1714942919.0,0.16.6,False,3.10.12,False
1,l5kuztcy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714942994.0,0.16.6,False,3.8.18,True
1,t1o8z7ra,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714943279.0,0.16.6,False,3.8.18,True
1,gkfr4bsa,"[1, 41, 55]",,torch,1714943210.0,0.16.6,False,3.10.12,False
1,rfl4rgxp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714943634.0,0.16.6,False,3.8.18,False
1,kk6tyfxc,"[1, 41, 55]",,torch,1714943715.0,0.16.6,False,3.10.12,False
1,zhxzr5lh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714943914.0,0.16.6,False,3.8.18,True
1,gw8v29ia,"[1, 41, 55]",,torch,1714944339.0,0.16.6,False,3.10.12,False
1,sar7hek9,"[1, 41, 55]",,torch,1714944625.0,0.16.6,False,3.10.12,False
1,y7qpixfq,"[1, 41, 55]",,torch,1714944987.0,0.16.6,False,3.10.12,False
1,8rbezior,"[1, 41, 55]",,torch,1714945166.0,0.16.6,False,3.10.12,False
1,jwkvg53m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714945319.0,0.16.6,False,3.8.18,False
1,19zstdzq,"[1, 41, 55]",,torch,1714945394.0,0.16.6,False,3.10.12,False
1,ox8j8h6k,"[1, 41, 55]",,torch,1714945408.0,0.16.6,False,3.10.12,False
1,w3otbpqo,"[1, 41, 55]",,torch,1714945501.0,0.16.6,False,3.10.12,False
1,8d2xr58c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714945948.0,0.16.6,False,3.8.18,True
1,nvwocfff,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714946065.0,0.16.6,False,3.8.18,True
1,rwvc93fc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714946712.0,0.16.6,False,3.8.18,False
1,drl8z1pe,"[1, 41, 55]",,torch,1714946932.0,0.16.6,False,3.10.12,False
1,hfxs37x5,"[1, 41, 55]",,torch,1714947164.0,0.16.6,False,3.10.12,False
1,oikuktss,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714947193.0,0.16.6,False,3.8.18,False
1,akxsrk5h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714947397.0,0.16.6,False,3.8.18,True
1,6owng4o1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714947512.0,0.16.6,False,3.8.18,True
1,vcreiyev,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714947665.0,0.16.6,False,3.8.18,True
1,6ca6925g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714947778.0,0.16.6,False,3.8.18,True
1,6vvhllo4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714948214.0,0.16.6,False,3.8.18,False
1,vy2f51yn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714948486.0,0.16.6,False,3.8.18,True
1,6ww06hts,"[1, 41, 55]",,torch,1714948724.0,0.16.6,False,3.10.12,False
1,ae05p961,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714949497.0,0.16.6,False,3.8.18,False
1,afer3xou,"[1, 41, 55]",,torch,1714949793.0,0.16.6,False,3.10.12,False
1,3fgikfqr,"[1, 41, 55]",,torch,1714949828.0,0.16.6,False,3.10.12,False
1,5fzvmeyg,"[1, 41, 55]",,torch,1714950036.0,0.16.6,False,3.10.12,False
1,7rhcf8ph,"[1, 41, 55]",,torch,1714950605.0,0.16.6,False,3.10.12,False
1,obk1bpli,"[1, 41, 55]",,torch,1714950697.0,0.16.6,False,3.10.12,False
1,69tewvi3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714950950.0,0.16.6,False,3.8.18,True
1,k8w4i38i,"[1, 41, 55]",,torch,1714950739.0,0.16.6,False,3.10.12,False
1,f6epcwfc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714951389.0,0.16.6,False,3.8.18,False
1,u34ngynb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714951515.0,0.16.6,False,3.8.18,True
1,apbnz2ra,"[1, 41, 55]",,torch,1714951585.0,0.16.6,False,3.10.12,False
1,byeju87t,"[1, 41, 55]",,torch,1714951684.0,0.16.6,False,3.10.12,False
1,q85sl80y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714951694.0,0.16.6,False,3.8.18,False
1,r8796k4b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714952113.0,0.16.6,False,3.8.18,True
1,b0vjiem8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714952123.0,0.16.6,False,3.8.18,True
1,qrhih3r0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714952170.0,0.16.6,False,3.8.18,True
1,5fht9ttr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714952267.0,0.16.6,False,3.8.18,True
1,iqonp5go,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714952438.0,0.16.6,False,3.8.18,False
1,l67bqcp4,"[1, 41, 55]",,torch,1714952489.0,0.16.6,False,3.10.12,False
1,x1xnndbw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714952987.0,0.16.6,False,3.8.18,True
1,miyb6rln,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714953321.0,0.16.6,False,3.8.18,True
1,x10onry6,"[1, 41, 55]",,torch,1714953304.0,0.16.6,False,3.10.12,False
1,udxsht5c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714953585.0,0.16.6,False,3.8.18,False
1,uiul9mv4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714953733.0,0.16.6,False,3.8.18,True
1,xrjr2ssi,"[1, 41, 55]",,torch,1714953862.0,0.16.6,False,3.10.12,False
1,usdz8zyo,"[1, 41, 55]",,torch,1714954096.0,0.16.6,False,3.10.12,False
1,rb7ub8h1,"[1, 41, 55]",,torch,1714954780.0,0.16.6,False,3.10.12,False
1,xisy54vs,"[1, 41, 55]",,torch,1714955093.0,0.16.6,False,3.10.12,False
1,rvjr9jmx,"[1, 41, 55]",,torch,1714955661.0,0.16.6,False,3.10.12,False
1,9yxcgqkr,"[1, 41, 55]",,torch,1714956206.0,0.16.6,False,3.10.12,False
1,23yfdpcq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714956266.0,0.16.6,False,3.8.18,True
1,vwrtsfk3,"[1, 41, 55]",,torch,1714956566.0,0.16.6,False,3.10.12,False
1,xk4kzhu7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714956614.0,0.16.6,False,3.8.18,True
1,kgl2jzkc,"[1, 41, 55]",,torch,1714956694.0,0.16.6,False,3.10.12,False
1,v0wrwrhk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714956802.0,0.16.6,False,3.8.18,True
1,vz5eyyg1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714956960.0,0.16.6,False,3.8.18,False
1,y2vwoofq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714957288.0,0.16.6,False,3.8.18,True
1,q9hkj37l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714957338.0,0.16.6,False,3.8.18,True
1,csu0e054,"[1, 41, 55]",,torch,1714957405.0,0.16.6,False,3.10.12,False
1,x7u9nhbp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714957720.0,0.16.6,False,3.8.18,True
1,7pagi87i,"[1, 41, 55]",,torch,1714957770.0,0.16.6,False,3.10.12,False
1,rlyzy7g4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714958050.0,0.16.6,False,3.8.18,False
1,ytzd2wt9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714958291.0,0.16.6,False,3.8.18,True
1,jl6u8qo9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714958854.0,0.16.6,False,3.8.18,True
1,u3r4l56n,"[1, 41, 55]",,torch,1714958689.0,0.16.6,False,3.10.12,False
1,s4vtigp6,"[1, 41, 55]",,torch,1714959079.0,0.16.6,False,3.10.12,False
1,5qoycqbt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714959272.0,0.16.6,False,3.8.18,False
1,c4qjpqfw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714959303.0,0.16.6,False,3.8.18,False
1,7kbw89rr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714959373.0,0.16.6,False,3.8.18,True
1,c5759paj,"[1, 41, 55]",,torch,1714959460.0,0.16.6,False,3.10.12,False
1,7jukmdo4,"[1, 41, 55]",,torch,1714959613.0,0.16.6,False,3.10.12,False
1,6meh8d7j,"[1, 41, 55]",,torch,1714959956.0,0.16.6,False,3.10.12,False
1,edxeh9xc,"[1, 41, 55]",,torch,1714961195.0,0.16.6,False,3.10.12,False
1,idkdlmjy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714961196.0,0.16.6,False,3.8.18,True
1,335h5a8r,"[1, 41, 55]",,torch,1714961374.0,0.16.6,False,3.10.12,False
1,xtv5omn8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714961746.0,0.16.6,False,3.8.18,True
1,gkq2khmi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714961901.0,0.16.6,False,3.8.18,True
1,6c5jrwoo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714962087.0,0.16.6,False,3.8.18,False
1,w67kjjaw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714962148.0,0.16.6,False,3.8.18,True
1,fillyq2o,"[1, 41, 55]",,torch,1714962150.0,0.16.6,False,3.10.12,False
1,exij9guy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714962431.0,0.16.6,False,3.8.18,False
1,mjip7ae7,"[1, 41, 55]",,torch,1714962498.0,0.16.6,False,3.10.12,False
1,8zu8vuy0,"[1, 41, 55]",,torch,1714962830.0,0.16.6,False,3.10.12,False
1,1lst5nj2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714962985.0,0.16.6,False,3.8.18,True
1,cy5zkanv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714963320.0,0.16.6,False,3.8.18,True
1,4g1v2n2f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714963353.0,0.16.6,False,3.8.18,True
1,to4dofnb,"[1, 41, 55]",,torch,1714963589.0,0.16.6,False,3.10.12,False
1,706njwt5,"[1, 41, 55]",,torch,1714964243.0,0.16.6,False,3.10.12,False
1,k7mhkyxn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714964304.0,0.16.6,False,3.8.18,True
1,1r8rjab5,"[1, 41, 55]",,torch,1714964130.0,0.16.6,False,3.10.12,False
1,rnvlmudz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714964744.0,0.16.6,False,3.8.18,False
1,b62n9yz0,"[1, 41, 55]",,torch,1714964953.0,0.16.6,False,3.10.12,False
1,vjinobol,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714965351.0,0.16.6,False,3.8.18,False
1,30ka4eex,"[1, 41, 55]",,torch,1714965465.0,0.16.6,False,3.10.12,False
1,htg03c6p,"[1, 41, 55]",,torch,1714965597.0,0.16.6,False,3.10.12,False
1,iojjc5fl,"[1, 41, 55]",,torch,1714965893.0,0.16.6,False,3.10.12,False
1,pkktx3vn,"[1, 41, 55]",,torch,1714966353.0,0.16.6,False,3.10.12,False
1,q4flyw0q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714966416.0,0.16.6,False,3.8.18,True
1,ojaft745,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714966647.0,0.16.6,False,3.8.18,True
1,nk19zz04,"[1, 41, 55]",,torch,1714966650.0,0.16.6,False,3.10.12,False
1,zifvsory,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714966833.0,0.16.6,False,3.8.18,True
1,z2fjmg3w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714966928.0,0.16.6,False,3.8.18,True
1,0yg23s5b,"[1, 41, 55]",,torch,1714966713.0,0.16.6,False,3.10.12,False
1,jynf6p79,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714966940.0,0.16.6,False,3.8.18,False
1,pzk5k9bk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714967147.0,0.16.6,False,3.8.18,True
1,3geq2xff,"[1, 41, 55]",,torch,1714967342.0,0.16.6,False,3.10.12,False
1,4d105dhd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714967411.0,0.16.6,False,3.8.18,True
1,5pufd8u6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714968130.0,0.16.6,False,3.8.18,True
1,yzfwgm03,"[1, 41, 55]",,torch,1714968266.0,0.16.6,False,3.10.12,False
1,eadqkhxl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714968637.0,0.16.6,False,3.8.18,True
1,mrkhtf7e,"[1, 41, 55]",,torch,1714969114.0,0.16.6,False,3.10.12,False
1,6tfv4q91,"[1, 41, 55]",,torch,1714969458.0,0.16.6,False,3.10.12,False
1,oxuvcpc4,"[1, 41, 55]",,torch,1714969467.0,0.16.6,False,3.10.12,False
1,28hh22ya,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714969862.0,0.16.6,False,3.8.18,True
1,hca8688p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714970309.0,0.16.6,False,3.8.18,False
1,6nwko9xm,"[1, 41, 55]",,torch,1714970314.0,0.16.6,False,3.10.12,False
1,jgxlp575,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714970341.0,0.16.6,False,3.8.18,False
1,94eg8h35,"[1, 41, 55]",,torch,1714970596.0,0.16.6,False,3.10.12,False
1,bgzzm273,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714971181.0,0.16.6,False,3.8.18,True
1,v0ucnkax,"[1, 41, 55]",,torch,1714971280.0,0.16.6,False,3.10.12,False
1,5dk6wen7,"[1, 41, 55]",,torch,1714971133.0,0.16.6,False,3.10.12,False
1,6cnotyh1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714971797.0,0.16.6,False,3.8.18,False
1,nvvpbayf,"[1, 41, 55]",,torch,1714971955.0,0.16.6,False,3.10.12,False
1,6ssa5f6c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714971976.0,0.16.6,False,3.8.18,True
1,jh7vlqts,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714972119.0,0.16.6,False,3.8.18,False
1,fkjmgnwh,"[1, 41, 55]",,torch,1714972534.0,0.16.6,False,3.10.12,False
1,vufia7ba,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714972564.0,0.16.6,False,3.8.18,True
1,rc37yp3n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714972733.0,0.16.6,False,3.8.18,True
1,hpouda33,"[1, 41, 55]",,torch,1714972804.0,0.16.6,False,3.10.12,False
1,mmo6lzgm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714973064.0,0.16.6,False,3.8.18,True
1,c87xkni0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714973473.0,0.16.6,False,3.8.18,True
1,sqb7p1qg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714973579.0,0.16.6,False,3.8.18,True
1,f55l817p,"[1, 41, 55]",,torch,1714974033.0,0.16.6,False,3.10.12,False
1,zuqd63jk,"[1, 41, 55]",,torch,1714974064.0,0.16.6,False,3.10.12,False
1,bgy0xmpi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714974122.0,0.16.6,False,3.8.18,True
1,bb1nm910,"[1, 41, 55]",,torch,1714974222.0,0.16.6,False,3.10.12,False
1,xs269qhk,"[1, 41, 55]",,torch,1714974341.0,0.16.6,False,3.10.12,False
1,xvn6kvu7,"[1, 41, 55]",,torch,1714974452.0,0.16.6,False,3.10.12,False
1,lpfz2pl9,"[1, 41, 55]",,torch,1714974524.0,0.16.6,False,3.10.12,False
1,b0elnm22,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714975013.0,0.16.6,False,3.8.18,False
1,4ad1ea8u,"[1, 41, 55]",,torch,1714975361.0,0.16.6,False,3.10.12,False
1,hrprj4lc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714975382.0,0.16.6,False,3.8.18,True
1,5968jm2r,"[1, 41, 55]",,torch,1714976249.0,0.16.6,False,3.10.12,False
1,0xj0rp7m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714976473.0,0.16.6,False,3.8.18,False
1,5r84fnyt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714976539.0,0.16.6,False,3.8.18,True
1,1t72ckml,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714976579.0,0.16.6,False,3.8.18,True
1,mb2k36ei,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714976770.0,0.16.6,False,3.8.18,True
1,dfzc75fh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714976785.0,0.16.6,False,3.8.18,True
1,s4dbgv9x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714977267.0,0.16.6,False,3.8.18,False
1,n7czrp4s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714977735.0,0.16.6,False,3.8.18,True
1,onzqf2x6,"[1, 41, 55]",,torch,1714977888.0,0.16.6,False,3.10.12,False
1,fghij3rz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714978194.0,0.16.6,False,3.8.18,True
1,eq0gyjv7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714978870.0,0.16.6,False,3.8.18,True
1,2c1bnik6,"[1, 41, 55]",,torch,1714978902.0,0.16.6,False,3.10.12,False
1,7gqqx1x8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714979053.0,0.16.6,False,3.8.18,False
1,163wbz6y,"[1, 41, 55]",,torch,1714979287.0,0.16.6,False,3.10.12,False
1,a1uwxjdu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714979576.0,0.16.6,False,3.8.18,False
1,k4xyz4ra,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714979652.0,0.16.6,False,3.8.18,True
1,apgbcxgg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714979765.0,0.16.6,False,3.8.18,True
1,vvhq6zou,"[1, 41, 55]",,torch,1714980246.0,0.16.6,False,3.10.12,False
1,u2mdbh6h,"[1, 41, 55]",,torch,1714980356.0,0.16.6,False,3.10.12,False
1,pz35xcwa,"[1, 41, 55]",,torch,1714980434.0,0.16.6,False,3.10.12,False
1,fap41yiz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714981061.0,0.16.6,False,3.8.18,True
1,y4lpt8pc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714981068.0,0.16.6,False,3.8.18,False
1,uddlyk0a,"[1, 41, 55]",,torch,1714981508.0,0.16.6,False,3.10.12,False
1,l8ona472,"[1, 41, 55]",,torch,1714981924.0,0.16.6,False,3.10.12,False
1,m281g5tc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714981952.0,0.16.6,False,3.8.18,True
1,ddbobwkr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714982619.0,0.16.6,False,3.8.18,False
1,gzuix2wh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714983075.0,0.16.6,False,3.8.18,True
1,kmmixxzp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714983593.0,0.16.6,False,3.8.18,True
1,q80iu9a9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714983723.0,0.16.6,False,3.8.18,True
1,w6tde8pr,"[1, 41, 55]",,torch,1714984106.0,0.16.6,False,3.10.12,False
1,7g813mnu,"[1, 41, 55]",,torch,1714984352.0,0.16.6,False,3.10.12,False
1,4r9zi236,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714984415.0,0.16.6,False,3.8.18,False
1,ifh6fuxu,"[1, 41, 55]",,torch,1714984446.0,0.16.6,False,3.10.12,False
1,0oj1hnjn,"[1, 41, 55]",,torch,1714984374.0,0.16.6,False,3.10.12,False
1,vww0rmeu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714985236.0,0.16.6,False,3.8.18,True
1,mqecpi79,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714985375.0,0.16.6,False,3.8.18,False
1,m853blqx,"[1, 41, 55]",,torch,1714985681.0,0.16.6,False,3.10.12,False
1,gudiuguj,"[1, 41, 55]",,torch,1714985865.0,0.16.6,False,3.10.12,False
1,koo75wg3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714986144.0,0.16.6,False,3.8.18,True
1,v06zedde,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714986473.0,0.16.6,False,3.8.18,True
1,nkukhoez,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714986583.0,0.16.6,False,3.8.18,True
1,im9k690j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714986803.0,0.16.6,False,3.8.18,True
1,sujlghz6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714986913.0,0.16.6,False,3.8.18,True
1,ox187mvm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714987131.0,0.16.6,False,3.8.18,True
1,43fdftt1,"[1, 41, 55]",,torch,1714987274.0,0.16.6,False,3.10.12,False
1,mfaija7j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714987674.0,0.16.6,False,3.8.18,True
1,l8ij9432,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714987680.0,0.16.6,False,3.8.18,True
1,z7v8bele,"[1, 41, 55]",,torch,1714987992.0,0.16.6,False,3.10.12,False
1,ul2r8i6l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714988685.0,0.16.6,False,3.8.18,False
1,ytglsvtf,"[1, 41, 55]",,torch,1714988520.0,0.16.6,False,3.10.12,False
1,sebimakl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714988782.0,0.16.6,False,3.8.18,True
1,o6cij6g6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714989256.0,0.16.6,False,3.8.18,False
1,u880mamp,"[1, 41, 55]",,torch,1714989541.0,0.16.6,False,3.10.12,False
1,q535a80q,"[1, 41, 55]",,torch,1714989550.0,0.16.6,False,3.10.12,False
1,n9itwozv,"[1, 41, 55]",,torch,1714989660.0,0.16.6,False,3.10.12,False
1,l5a80mzm,"[1, 41, 55]",,torch,1714990021.0,0.16.6,False,3.10.12,False
1,u4bxmilz,"[1, 41, 55]",,torch,1714989822.0,0.16.6,False,3.10.12,False
1,jct30uu4,"[1, 41, 55]",,torch,1714990661.0,0.16.6,False,3.10.12,False
1,64ok2hv6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714990756.0,0.16.6,False,3.8.18,True
1,ewyfh7lj,"[1, 41, 55]",,torch,1714990900.0,0.16.6,False,3.10.12,False
1,49ci5l9o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714991138.0,0.16.6,False,3.8.18,True
1,57nrvgop,"[1, 41, 55]",,torch,1714991650.0,0.16.6,False,3.10.12,False
1,zo8g5f0d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714992072.0,0.16.6,False,3.8.18,False
1,f3ugm74v,"[1, 41, 55]",,torch,1714992751.0,0.16.6,False,3.10.12,False
1,1y2p4fy9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714993531.0,0.16.6,False,3.8.18,True
1,go86bj5n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714993653.0,0.16.6,False,3.8.18,False
1,os50msyk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714993826.0,0.16.6,False,3.8.18,True
1,h7i5axxz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714993976.0,0.16.6,False,3.8.18,True
1,03d5zouv,"[1, 41, 55]",,torch,1714993906.0,0.16.6,False,3.10.12,False
1,oo6hwxmg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714994180.0,0.16.6,False,3.8.18,True
1,pc3bzo7i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714994327.0,0.16.6,False,3.8.18,False
1,kmeoofqy,"[1, 41, 55]",,torch,1714994486.0,0.16.6,False,3.10.12,False
1,tod2u8ab,"[1, 41, 55]",,torch,1714994608.0,0.16.6,False,3.10.12,False
1,23t9vkye,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714994905.0,0.16.6,False,3.8.18,False
1,zne4o284,"[1, 41, 55]",,torch,1714994966.0,0.16.6,False,3.10.12,False
1,0m0k7xe0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714995632.0,0.16.6,False,3.8.18,True
1,pueybgba,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714995761.0,0.16.6,False,3.8.18,True
1,opfmquhz,"[1, 41, 55]",,torch,1714995970.0,0.16.6,False,3.10.12,False
1,v3x1sx8s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714996275.0,0.16.6,False,3.8.18,True
1,8hrexnt3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714996301.0,0.16.6,False,3.8.18,True
1,54md6z73,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714996525.0,0.16.6,False,3.8.18,False
1,yktl28dy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1714996714.0,0.16.6,False,3.8.18,True
1,l3t5e2sm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714996770.0,0.16.6,False,3.8.18,True
1,43qv7l6v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714996976.0,0.16.6,False,3.8.18,True
1,04bytl3n,"[1, 41, 55]",,torch,1714997778.0,0.16.6,False,3.10.12,False
1,nfjwe9za,"[1, 41, 55]",,torch,1714997749.0,0.16.6,False,3.10.12,False
1,m46mxxw7,"[1, 41, 55]",,torch,1714998141.0,0.16.6,False,3.10.12,False
1,prl40loa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714998473.0,0.16.6,False,3.8.18,False
1,2vtksvmr,"[1, 41, 55]",,torch,1714998564.0,0.16.6,False,3.10.12,False
1,pklgpkot,"[1, 41, 55]",,torch,1714998494.0,0.16.6,False,3.10.12,False
1,xktkb7t5,"[1, 41, 55]",,torch,1714998762.0,0.16.6,False,3.10.12,False
1,0f3fiqcw,"[1, 41, 55]",,torch,1714999068.0,0.16.6,False,3.10.12,False
1,1y3i10h6,"[1, 41, 55]",,torch,1714999078.0,0.16.6,False,3.10.12,False
1,rdco6lbh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714999219.0,0.16.6,False,3.8.18,True
1,imlqvlj4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714999394.0,0.16.6,False,3.8.18,True
1,8ou127rv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1714999868.0,0.16.6,False,3.8.18,False
1,z2vazzuq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1714999885.0,0.16.6,False,3.8.18,True
1,0urpqnpv,"[1, 41, 55]",,torch,1714999927.0,0.16.6,False,3.10.12,False
1,4ul05py7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715000182.0,0.16.6,False,3.8.18,False
1,roetssw1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715000485.0,0.16.6,False,3.8.18,True
1,hgshkhdg,"[1, 41, 55]",,torch,1715000585.0,0.16.6,False,3.10.12,False
1,k6i7w7rb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715000985.0,0.16.6,False,3.8.18,False
1,4pox4lhb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715001545.0,0.16.6,False,3.8.18,True
1,e2rrolun,"[1, 41, 55]",,torch,1715001390.0,0.16.6,False,3.10.12,False
1,hhlx6n7p,"[1, 41, 55]",,torch,1715001919.0,0.16.6,False,3.10.12,False
1,9krfgysk,"[1, 41, 55]",,torch,1715002061.0,0.16.6,False,3.10.12,False
1,yqnneada,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715002248.0,0.16.6,False,3.8.18,True
1,r5ta0h6t,"[1, 41, 55]",,torch,1715002757.0,0.16.6,False,3.10.12,False
1,c5lq6nig,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715002907.0,0.16.6,False,3.8.18,True
1,ls8omtfp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715003604.0,0.16.6,False,3.8.18,False
1,3ktwohbk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715003629.0,0.16.6,False,3.8.18,True
1,ymtvk5kw,"[1, 41, 55]",,torch,1715003695.0,0.16.6,False,3.10.12,False
1,brqyylf5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715004221.0,0.16.6,False,3.8.18,True
1,badllrvz,"[1, 41, 55]",,torch,1715004072.0,0.16.6,False,3.10.12,False
1,709yqjda,"[1, 41, 55]",,torch,1715004299.0,0.16.6,False,3.10.12,False
1,5ly089qm,"[1, 41, 55]",,torch,1715004340.0,0.16.6,False,3.10.12,False
1,5ao29psr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715004606.0,0.16.6,False,3.8.18,True
1,kroykbwb,"[1, 41, 55]",,torch,1715004861.0,0.16.6,False,3.10.12,False
1,8mxudj75,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715005100.0,0.16.6,False,3.8.18,True
1,fh8tyu88,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715005614.0,0.16.6,False,3.8.18,True
1,rysoxfxb,"[1, 41, 55]",,torch,1715005699.0,0.16.6,False,3.10.12,False
1,9yti9k85,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715005915.0,0.16.6,False,3.8.18,True
1,z6kvn7jv,"[1, 41, 55]",,torch,1715006100.0,0.16.6,False,3.10.12,False
1,vdiqv2zy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715006669.0,0.16.6,False,3.8.18,True
1,gipgfj28,"[1, 41, 55]",,torch,1715007062.0,0.16.6,False,3.10.12,False
1,ts9752am,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715007133.0,0.16.6,False,3.8.18,False
1,rv41xody,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715007234.0,0.16.6,False,3.8.18,True
1,q6w0aun4,"[1, 41, 55]",,torch,1715007250.0,0.16.6,False,3.10.12,False
1,09m80l6o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715007476.0,0.16.6,False,3.8.18,False
1,sgtl2tdj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715007688.0,0.16.6,False,3.8.18,True
1,j2v59c9k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715007851.0,0.16.6,False,3.8.18,False
1,qjy29jbc,"[1, 41, 55]",,torch,1715008040.0,0.16.6,False,3.10.12,False
1,uf9wrf2x,"[1, 41, 55]",,torch,1715008196.0,0.16.6,False,3.10.12,False
1,tuy6fx1j,"[1, 41, 55]",,torch,1715008290.0,0.16.6,False,3.10.12,False
1,ft9n9m2s,"[1, 41, 55]",,torch,1715008638.0,0.16.6,False,3.10.12,False
1,92kg0q0y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715009383.0,0.16.6,False,3.8.18,False
1,dwyv1ifz,"[1, 41, 55]",,torch,1715009628.0,0.16.6,False,3.10.12,False
1,re3od4on,"[1, 41, 55]",,torch,1715009890.0,0.16.6,False,3.10.12,False
1,xw4bca2k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715010356.0,0.16.6,False,3.8.18,True
1,cwimzcqc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715010365.0,0.16.6,False,3.8.18,False
1,2qs89rvg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715010366.0,0.16.6,False,3.8.18,False
1,pbt6fvy4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715010366.0,0.16.6,False,3.8.18,False
1,x9mfwwwr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715010785.0,0.16.6,False,3.8.18,True
1,4j0gmgc2,"[1, 41, 55]",,torch,1715010842.0,0.16.6,False,3.10.12,False
1,maokbqgc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715011874.0,0.16.6,False,3.8.18,True
1,19ptvw0n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715011953.0,0.16.6,False,3.8.18,True
1,ngmf9pxz,"[1, 41, 55]",,torch,1715012285.0,0.16.6,False,3.10.12,False
1,20knx19a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715012377.0,0.16.6,False,3.8.18,False
1,t2ph3bre,"[1, 41, 55]",,torch,1715012551.0,0.16.6,False,3.10.12,False
1,5wtd3n7h,"[1, 41, 55]",,torch,1715012677.0,0.16.6,False,3.10.12,False
1,vpu80bmz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715012861.0,0.16.6,False,3.8.18,True
1,cn1g9797,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715013227.0,0.16.6,False,3.8.18,True
1,f15dydjz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715013526.0,0.16.6,False,3.8.18,True
1,xjtdedq1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715014324.0,0.16.6,False,3.8.18,True
1,ch1cg1il,"[1, 41, 55]",,torch,1715014310.0,0.16.6,False,3.10.12,False
1,881secjq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715014603.0,0.16.6,False,3.8.18,True
1,t1fuu74m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715014839.0,0.16.6,False,3.8.18,False
1,anb9fs4v,"[1, 41, 55]",,torch,1715015032.0,0.16.6,False,3.10.12,False
1,w2t8z4xs,"[1, 41, 55]",,torch,1715015163.0,0.16.6,False,3.10.12,False
1,x2d0nki2,"[1, 41, 55]",,torch,1715015192.0,0.16.6,False,3.10.12,False
1,drtzlb8t,"[1, 41, 55]",,torch,1715015336.0,0.16.6,False,3.10.12,False
1,qc5l79w7,"[1, 41, 55]",,torch,1715015402.0,0.16.6,False,3.10.12,False
1,lzg9cfnj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715015425.0,0.16.6,False,3.8.18,True
1,29hyk7oc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715015631.0,0.16.6,False,3.8.18,True
1,a84zur8x,"[1, 41, 55]",,torch,1715015966.0,0.16.6,False,3.10.12,False
1,u8f8jymo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715015981.0,0.16.6,False,3.8.18,True
1,gsvw2w83,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715016521.0,0.16.6,False,3.8.18,True
1,o54du93c,"[1, 41, 55]",,torch,1715016327.0,0.16.6,False,3.10.12,False
1,bak64ck6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715016587.0,0.16.6,False,3.8.18,False
1,cbwjrhkt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715016681.0,0.16.6,False,3.8.18,True
1,vjm4ge0h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715016878.0,0.16.6,False,3.8.18,False
1,xyhcslr9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715016974.0,0.16.6,False,3.8.18,True
1,6z9ll6bz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715017153.0,0.16.6,False,3.8.18,False
1,e5gzylgz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715017513.0,0.16.6,False,3.8.18,False
1,rhhflgbs,"[1, 41, 55]",,torch,1715018079.0,0.16.6,False,3.10.12,False
1,ncijt2g9,"[1, 41, 55]",,torch,1715018537.0,0.16.6,False,3.10.12,False
1,fzn9cjcn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715019116.0,0.16.6,False,3.8.18,True
1,f92c3d03,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715019166.0,0.16.6,False,3.8.18,False
1,09zkuzta,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715019192.0,0.16.6,False,3.8.18,False
1,r2lfy3dj,"[1, 41, 55]",,torch,1715019298.0,0.16.6,False,3.10.12,False
1,ayt60z5j,"[1, 41, 55]",,torch,1715019925.0,0.16.6,False,3.10.12,False
1,2pked97v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715019943.0,0.16.6,False,3.8.18,True
1,75b9kog7,"[1, 41, 55]",,torch,1715020127.0,0.16.6,False,3.10.12,False
1,gdt6dblq,"[1, 41, 55]",,torch,1715020194.0,0.16.6,False,3.10.12,False
1,diap37t4,"[1, 41, 55]",,torch,1715020033.0,0.16.6,False,3.10.12,False
1,uzok9nlt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715020528.0,0.16.6,False,3.8.18,False
1,sn7y4qpn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715020853.0,0.16.6,False,3.8.18,True
1,sf4xf7ug,"[1, 41, 55]",,torch,1715020969.0,0.16.6,False,3.10.12,False
1,m6oqeaym,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715021102.0,0.16.6,False,3.8.18,True
1,98oa7o6p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715021420.0,0.16.6,False,3.8.18,False
1,cr70qyj3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715021734.0,0.16.6,False,3.8.18,True
1,pbuxxyog,"[1, 41, 55]",,torch,1715022075.0,0.16.6,False,3.10.12,False
1,syk0axs0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715022218.0,0.16.6,False,3.8.18,False
1,s2bwj9ik,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715022323.0,0.16.6,False,3.8.18,False
1,ps1ljxyl,"[1, 41, 55]",,torch,1715022551.0,0.16.6,False,3.10.12,False
1,dl0z370k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715022606.0,0.16.6,False,3.8.18,True
1,ri8vrdc0,"[1, 41, 55]",,torch,1715022634.0,0.16.6,False,3.10.12,False
1,06b3rw24,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715022922.0,0.16.6,False,3.8.18,True
1,c2mwuvnj,"[1, 41, 55]",,torch,1715023014.0,0.16.6,False,3.10.12,False
1,nld97gf4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715023503.0,0.16.6,False,3.8.18,True
1,5kzbo8vr,"[1, 41, 55]",,torch,1715023510.0,0.16.6,False,3.10.12,False
1,cg8tj5k4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715024324.0,0.16.6,False,3.8.18,True
1,ce1veh70,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715024364.0,0.16.6,False,3.8.18,True
1,uqwm6o8l,"[1, 41, 55]",,torch,1715024759.0,0.16.6,False,3.10.12,False
1,nt5u4op3,"[1, 41, 55]",,torch,1715024790.0,0.16.6,False,3.10.12,False
1,vkvi7pzh,"[1, 41, 55]",,torch,1715024577.0,0.16.6,False,3.10.12,False
1,wyc3wd26,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715025164.0,0.16.6,False,3.8.18,True
1,862ml2jb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715025221.0,0.16.6,False,3.8.18,False
1,i7u2oxxm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715025380.0,0.16.6,False,3.8.18,True
1,2ax60ju3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715026197.0,0.16.6,False,3.8.18,True
1,p4flwbfg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715026441.0,0.16.6,False,3.8.18,True
1,3h3ttt3f,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715026470.0,0.16.6,False,3.8.18,False
1,22jyxcs1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715026500.0,0.16.6,False,3.8.18,True
1,684mce66,"[1, 41, 55]",,torch,1715026623.0,0.16.6,False,3.10.12,False
1,evg6sep3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715027306.0,0.16.6,False,3.8.18,False
1,a0fdkg9d,"[1, 41, 55]",,torch,1715027358.0,0.16.6,False,3.10.12,False
1,vjzlh7bz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715027494.0,0.16.6,False,3.8.18,False
1,n32sc556,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715027825.0,0.16.6,False,3.8.18,False
1,18wtp4pr,"[1, 41, 55]",,torch,1715027836.0,0.16.6,False,3.10.12,False
1,oe3meqp6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715027996.0,0.16.6,False,3.8.18,True
1,10q6mkl9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715028118.0,0.16.6,False,3.8.18,True
1,x9w14cr6,"[1, 41, 55]",,torch,1715028657.0,0.16.6,False,3.10.12,False
1,3yvbdho7,"[1, 41, 55]",,torch,1715028970.0,0.16.6,False,3.10.12,False
1,ime5ymqq,"[1, 41, 55]",,torch,1715029196.0,0.16.6,False,3.10.12,False
1,7g2g2x8u,"[1, 41, 55]",,torch,1715029439.0,0.16.6,False,3.10.12,False
1,5eoz0jyk,"[1, 41, 55]",,torch,1715030483.0,0.16.6,False,3.10.12,False
1,m5ueseym,"[1, 41, 55]",,torch,1715030631.0,0.16.6,False,3.10.12,False
1,1pcbxitu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715030758.0,0.16.6,False,3.8.18,True
1,1lvgyfa5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715030879.0,0.16.6,False,3.8.18,True
1,m980y6nl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715031046.0,0.16.6,False,3.8.18,True
1,3hsuao0q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715031127.0,0.16.6,False,3.8.18,False
1,b40c4u3f,"[1, 41, 55]",,torch,1715031424.0,0.16.6,False,3.10.12,False
1,5wsm3jdl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715031575.0,0.16.6,False,3.8.18,False
1,sqe19ywg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715031814.0,0.16.6,False,3.8.18,False
1,ez1g1j7d,"[1, 41, 55]",,torch,1715031821.0,0.16.6,False,3.10.12,False
1,avstc3q0,"[1, 41, 55]",,torch,1715032464.0,0.16.6,False,3.10.12,False
1,h2dwn5jo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715032572.0,0.16.6,False,3.8.18,True
1,sp5c69jz,"[1, 41, 55]",,torch,1715032550.0,0.16.6,False,3.10.12,False
1,kfjx9vl9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715033003.0,0.16.6,False,3.8.18,True
1,nuaanjhw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715033428.0,0.16.6,False,3.8.18,True
1,4sknrenv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715033749.0,0.16.6,False,3.8.18,True
1,xrgielh6,"[1, 41, 55]",,torch,1715034048.0,0.16.6,False,3.10.12,False
1,dolmt0i0,"[1, 41, 55]",,torch,1715034390.0,0.16.6,False,3.10.12,False
1,9j57gslz,"[1, 41, 55]",,torch,1715034673.0,0.16.6,False,3.10.12,False
1,qtnchq0c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715034865.0,0.16.6,False,3.8.18,True
1,rm3pxqyp,"[1, 41, 55]",,torch,1715035164.0,0.16.6,False,3.10.12,False
1,06enf98s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715035244.0,0.16.6,False,3.8.18,False
1,jua15q4r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715035793.0,0.16.6,False,3.8.18,True
1,56jmd9jp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715035809.0,0.16.6,False,3.8.18,False
1,d134po0a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715035987.0,0.16.6,False,3.8.18,True
1,du1lpp05,"[1, 41, 55]",,torch,1715036022.0,0.16.6,False,3.10.12,False
1,wu8lgrn2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715036317.0,0.16.6,False,3.8.18,False
1,ldkjglsc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715036461.0,0.16.6,False,3.8.18,True
1,2oz1d0jj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715036717.0,0.16.6,False,3.8.18,True
1,6jpc4fnf,"[1, 41, 55]",,torch,1715036776.0,0.16.6,False,3.10.12,False
1,carifure,"[1, 41, 55]",,torch,1715036800.0,0.16.6,False,3.10.12,False
1,y7yd5q47,"[1, 41, 55]",,torch,1715036893.0,0.16.6,False,3.10.12,False
1,8ehovwig,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715037145.0,0.16.6,False,3.8.18,True
1,lk730g29,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715037394.0,0.16.6,False,3.8.18,True
1,pazeeeom,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715037498.0,0.16.6,False,3.8.18,False
1,5bj6ncei,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715037718.0,0.16.6,False,3.8.18,False
1,7ra8hmt3,"[1, 41, 55]",,torch,1715038100.0,0.16.6,False,3.10.12,False
1,inevyckz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715038490.0,0.16.6,False,3.8.18,True
1,se752znv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715038571.0,0.16.6,False,3.8.18,False
1,1kfiwjbc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715038650.0,0.16.6,False,3.8.18,True
1,17k20849,"[1, 41, 55]",,torch,1715038891.0,0.16.6,False,3.10.12,False
1,s44qmevj,"[1, 41, 55]",,torch,1715039008.0,0.16.6,False,3.10.12,False
1,apt6peze,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715039324.0,0.16.6,False,3.8.18,True
1,5392sbbn,"[1, 41, 55]",,torch,1715039171.0,0.16.6,False,3.10.12,False
1,kxaexih5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715039573.0,0.16.6,False,3.8.18,True
1,3li9hbiy,"[1, 41, 55]",,torch,1715039622.0,0.16.6,False,3.10.12,False
1,58u4ofmg,"[1, 41, 55]",,torch,1715040087.0,0.16.6,False,3.10.12,False
1,ql99opzb,"[1, 41, 55]",,torch,1715040168.0,0.16.6,False,3.10.12,False
1,3ah8vkx9,"[1, 41, 55]",,torch,1715040313.0,0.16.6,False,3.10.12,False
1,4quub88a,"[1, 41, 55]",,torch,1715040822.0,0.16.6,False,3.10.12,False
1,bkds2nf2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715041221.0,0.16.6,False,3.8.18,False
1,5ns97pdx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715041951.0,0.16.6,False,3.8.18,True
1,t9i4lody,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715042155.0,0.16.6,False,3.8.18,True
1,0v31jf7u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715042197.0,0.16.6,False,3.8.18,False
1,wogm0k4g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715042292.0,0.16.6,False,3.8.18,False
1,l8zplxy4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715042397.0,0.16.6,False,3.8.18,False
1,br7padwc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715042711.0,0.16.6,False,3.8.18,False
1,nt2txsxd,"[1, 41, 55]",,torch,1715042906.0,0.16.6,False,3.10.12,False
1,abcbko8g,"[1, 41, 55]",,torch,1715043745.0,0.16.6,False,3.10.12,False
1,dnv4yi3r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715043765.0,0.16.6,False,3.8.18,False
1,qu358707,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715043834.0,0.16.6,False,3.8.18,True
1,8cq9zs41,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715043849.0,0.16.6,False,3.8.18,False
1,ua0msm80,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715043924.0,0.16.6,False,3.8.18,True
1,sqdk41ht,"[1, 41, 55]",,torch,1715044139.0,0.16.6,False,3.10.12,False
1,dh4tv9hb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715044189.0,0.16.6,False,3.8.18,True
1,f9aeq3vi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715044191.0,0.16.6,False,3.8.18,True
1,nkd986cu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715044661.0,0.16.6,False,3.8.18,True
1,ujx0rktm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715044826.0,0.16.6,False,3.8.18,True
1,tfyfslp1,"[1, 41, 55]",,torch,1715044938.0,0.16.6,False,3.10.12,False
1,8bb84dw8,"[1, 41, 55]",,torch,1715044941.0,0.16.6,False,3.10.12,False
1,66257xf6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715045449.0,0.16.6,False,3.8.18,True
1,ehuxpg55,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715045527.0,0.16.6,False,3.8.18,True
1,4mnvzmx9,"[1, 41, 55]",,torch,1715045342.0,0.16.6,False,3.10.12,False
1,ulv1zmvx,"[1, 41, 55]",,torch,1715045574.0,0.16.6,False,3.10.12,False
1,qt76rls1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715045801.0,0.16.6,False,3.8.18,False
1,2uojqnsq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715045850.0,0.16.6,False,3.8.18,True
1,vxa49l1j,"[1, 41, 55]",,torch,1715045991.0,0.16.6,False,3.10.12,False
1,r3sg9uin,"[1, 41, 55]",,torch,1715046194.0,0.16.6,False,3.10.12,False
1,vkknoudp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715046606.0,0.16.6,False,3.8.18,True
1,7l9asd3u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715047589.0,0.16.6,False,3.8.18,True
1,ivp1tz9n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715047642.0,0.16.6,False,3.8.18,True
1,d23ewfso,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715047758.0,0.16.6,False,3.8.18,False
1,q5en1e4w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715048033.0,0.16.6,False,3.8.18,False
1,86ydf4do,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715048167.0,0.16.6,False,3.8.18,False
1,z8nasn87,"[1, 41, 55]",,torch,1715048189.0,0.16.6,False,3.10.12,False
1,0zy345nj,"[1, 41, 55]",,torch,1715048787.0,0.16.6,False,3.10.12,False
1,vcpf26wn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715048815.0,0.16.6,False,3.8.18,True
1,321gi8rk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715048822.0,0.16.6,False,3.8.18,False
1,6efplm3o,"[1, 41, 55]",,torch,1715049856.0,0.16.6,False,3.10.12,False
1,13g4c0m6,"[1, 41, 55]",,torch,1715049997.0,0.16.6,False,3.10.12,False
1,ul3eebrc,"[1, 41, 55]",,torch,1715050055.0,0.16.6,False,3.10.12,False
1,b99m5b68,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715050136.0,0.16.6,False,3.8.18,False
1,64kygwk9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715050729.0,0.16.6,False,3.8.18,True
1,gtv6e3sw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715051516.0,0.16.6,False,3.8.18,False
1,hftiu6w0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715051653.0,0.16.6,False,3.8.18,True
1,dv5w9fvb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715052163.0,0.16.6,False,3.8.18,True
1,ai51f19b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715052360.0,0.16.6,False,3.8.18,False
1,ye8vrjqb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715052431.0,0.16.6,False,3.8.18,True
1,y0d266ek,"[1, 41, 55]",,torch,1715052801.0,0.16.6,False,3.10.12,False
1,64n6rgqv,"[1, 41, 55]",,torch,1715052839.0,0.16.6,False,3.10.12,False
1,5enw54m0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715053295.0,0.16.6,False,3.8.18,False
1,964e55t2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715053588.0,0.16.6,False,3.8.18,False
1,f7k6nuqj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715053799.0,0.16.6,False,3.8.18,False
1,vj0lnykv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715054112.0,0.16.6,False,3.8.18,True
1,pv4dssx1,"[1, 41, 55]",,torch,1715054621.0,0.16.6,False,3.10.12,False
1,ukx4mjen,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715054637.0,0.16.6,False,3.8.18,True
1,n6infkb3,"[1, 41, 55]",,torch,1715054715.0,0.16.6,False,3.10.12,False
1,r8hinqoa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715054763.0,0.16.6,False,3.8.18,True
1,3we49nby,"[1, 41, 55]",,torch,1715054760.0,0.16.6,False,3.10.12,False
1,x733f6if,"[1, 41, 55]",,torch,1715055148.0,0.16.6,False,3.10.12,False
1,ifkdrdol,"[1, 41, 55]",,torch,1715055277.0,0.16.6,False,3.10.12,False
1,xub9cawc,"[1, 41, 55]",,torch,1715055517.0,0.16.6,False,3.10.12,False
1,q6yvtmqs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715055678.0,0.16.6,False,3.8.18,True
1,zlasnmob,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715055703.0,0.16.6,False,3.8.18,True
1,m64ds5pw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715055860.0,0.16.6,False,3.8.18,False
1,44fr71ql,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715055929.0,0.16.6,False,3.8.18,True
1,p29x9w8y,"[1, 41, 55]",,torch,1715056022.0,0.16.6,False,3.10.12,False
1,yrrba86q,"[1, 41, 55]",,torch,1715056066.0,0.16.6,False,3.10.12,False
1,4rs9zsmv,"[1, 41, 55]",,torch,1715056253.0,0.16.6,False,3.10.12,False
1,wuzjzgnp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715056257.0,0.16.6,False,3.8.18,True
1,idhu61j3,"[1, 41, 55]",,torch,1715056454.0,0.16.6,False,3.10.12,False
1,d2bsm4s7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715057317.0,0.16.6,False,3.8.18,True
1,0pjihifo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715057528.0,0.16.6,False,3.8.18,True
1,u6e9xpq8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715057864.0,0.16.6,False,3.8.18,True
1,kqlq9t6g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715058669.0,0.16.6,False,3.8.18,False
1,tkpcdxv5,"[1, 41, 55]",,torch,1715058718.0,0.16.6,False,3.10.12,False
1,pirbith6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715059150.0,0.16.6,False,3.8.18,False
1,nxqm06hg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715059182.0,0.16.6,False,3.8.18,False
1,qhkroi59,"[1, 41, 55]",,torch,1715059310.0,0.16.6,False,3.10.12,False
1,6tzl71y5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715059698.0,0.16.6,False,3.8.18,False
1,dnzx7usm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715059841.0,0.16.6,False,3.8.18,True
1,wl2vfti1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715059959.0,0.16.6,False,3.8.18,False
1,a8282fq5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715060085.0,0.16.6,False,3.8.18,True
1,jgiuz0jf,"[1, 41, 55]",,torch,1715060195.0,0.16.6,False,3.10.12,False
1,dtphf1x5,"[1, 41, 55]",,torch,1715060325.0,0.16.6,False,3.10.12,False
1,iubs8vst,"[1, 41, 55]",,torch,1715060580.0,0.16.6,False,3.10.12,False
1,sus0kr8y,"[1, 41, 55]",,torch,1715060358.0,0.16.6,False,3.10.12,False
1,pewkrwdb,"[1, 41, 55]",,torch,1715061480.0,0.16.6,False,3.10.12,False
1,y4innwbo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715061511.0,0.16.6,False,3.8.18,True
1,7y22rssi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715061521.0,0.16.6,False,3.8.18,True
1,89mgoqxq,"[1, 41, 55]",,torch,1715061687.0,0.16.6,False,3.10.12,False
1,0m78lpzx,"[1, 41, 55]",,torch,1715061760.0,0.16.6,False,3.10.12,False
1,7at4emj4,"[1, 41, 55]",,torch,1715062475.0,0.16.6,False,3.10.12,False
1,aiaedb13,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715062727.0,0.16.6,False,3.8.18,True
1,71bm2cdh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715063079.0,0.16.6,False,3.8.18,False
1,e9ztqohs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715063196.0,0.16.6,False,3.8.18,False
1,sg2pcqsi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715063231.0,0.16.6,False,3.8.18,True
1,daepzcx6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715063396.0,0.16.6,False,3.8.18,False
1,m5xh2vpr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715063557.0,0.16.6,False,3.8.18,True
1,ezr2b1mk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715063569.0,0.16.6,False,3.8.18,True
1,t2pw4ml8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715063696.0,0.16.6,False,3.8.18,True
1,sg94guoj,"[1, 41, 55]",,torch,1715063757.0,0.16.6,False,3.10.12,False
1,ube6ytn5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715064582.0,0.16.6,False,3.8.18,False
1,borkx9vj,"[1, 41, 55]",,torch,1715065028.0,0.16.6,False,3.10.12,False
1,2xf8vzla,"[1, 41, 55]",,torch,1715065073.0,0.16.6,False,3.10.12,False
1,9bccp3cg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715065156.0,0.16.6,False,3.8.18,False
1,tc5epnqr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715065183.0,0.16.6,False,3.8.18,False
1,7bod2oqn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715065486.0,0.16.6,False,3.8.18,True
1,8v94lakl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715065560.0,0.16.6,False,3.8.18,True
1,jyas1206,"[1, 41, 55]",,torch,1715065633.0,0.16.6,False,3.10.12,False
1,88rcl200,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715065999.0,0.16.6,False,3.8.18,True
1,wbegpx2z,"[1, 41, 55]",,torch,1715066257.0,0.16.6,False,3.10.12,False
1,z8r0ij4m,"[1, 41, 55]",,torch,1715066708.0,0.16.6,False,3.10.12,False
1,6zvf5alc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715067037.0,0.16.6,False,3.8.18,True
1,pnz1rq5t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715067248.0,0.16.6,False,3.8.18,True
1,lv5mp06m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715067606.0,0.16.6,False,3.8.18,True
1,9jm6qg5o,"[1, 41, 55]",,torch,1715067393.0,0.16.6,False,3.10.12,False
1,znc7a1t8,"[1, 41, 55]",,torch,1715068108.0,0.16.6,False,3.10.12,False
1,uhcbvqe2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715068529.0,0.16.6,False,3.8.18,False
1,atxgsj91,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715068583.0,0.16.6,False,3.8.18,True
1,xya4z3ue,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715068702.0,0.16.6,False,3.8.18,True
1,o23tmok3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715069107.0,0.16.6,False,3.8.18,True
1,9ra7b0qa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715069542.0,0.16.6,False,3.8.18,True
1,au0ze5ed,"[1, 41, 55]",,torch,1715069771.0,0.16.6,False,3.10.12,False
1,jpkypnuv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715070023.0,0.16.6,False,3.8.18,False
1,cyny1vy0,"[1, 41, 55]",,torch,1715069996.0,0.16.6,False,3.10.12,False
1,7hypiinn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715070653.0,0.16.6,False,3.8.18,False
1,nojatww7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715070720.0,0.16.6,False,3.8.18,False
1,cho07qbi,"[1, 41, 55]",,torch,1715070903.0,0.16.6,False,3.10.12,False
1,mtsv7ni2,"[1, 41, 55]",,torch,1715070958.0,0.16.6,False,3.10.12,False
1,ybp8y0kj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715070987.0,0.16.6,False,3.8.18,False
1,hqk8yfqo,"[1, 41, 55]",,torch,1715071474.0,0.16.6,False,3.10.12,False
1,cyxqmr6t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715071898.0,0.16.6,False,3.8.18,False
1,ocvbdkl4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715072351.0,0.16.6,False,3.8.18,True
1,dgwjonmy,"[1, 41, 55]",,torch,1715072793.0,0.16.6,False,3.10.12,False
1,pyk36914,"[1, 41, 55]",,torch,1715072899.0,0.16.6,False,3.10.12,False
1,9srwxa6j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715072944.0,0.16.6,False,3.8.18,True
1,fh18ngeo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715073014.0,0.16.6,False,3.8.18,False
1,idaed77y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715073040.0,0.16.6,False,3.8.18,True
1,2ozt8czx,"[1, 41, 55]",,torch,1715073429.0,0.16.6,False,3.10.12,False
1,u7cqf202,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715073528.0,0.16.6,False,3.8.18,True
1,2e4gbfg8,"[1, 41, 55]",,torch,1715073660.0,0.16.6,False,3.10.12,False
1,6gbn49zy,"[1, 41, 55]",,torch,1715073672.0,0.16.6,False,3.10.12,False
1,xne92psz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715074198.0,0.16.6,False,3.8.18,False
1,vmpefmlz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715074681.0,0.16.6,False,3.8.18,True
1,c0p0qsbq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715075129.0,0.16.6,False,3.8.18,False
1,97izrr9j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715075180.0,0.16.6,False,3.8.18,True
1,9uzau5q7,"[1, 41, 55]",,torch,1715075226.0,0.16.6,False,3.10.12,False
1,yydiml2k,"[1, 41, 55]",,torch,1715075378.0,0.16.6,False,3.10.12,False
1,kwy5ext5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715075526.0,0.16.6,False,3.8.18,True
1,9iyr9ms3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715075654.0,0.16.6,False,3.8.18,True
1,mpwofghq,"[1, 41, 55]",,torch,1715075710.0,0.16.6,False,3.10.12,False
1,tjtco5vc,"[1, 41, 55]",,torch,1715076226.0,0.16.6,False,3.10.12,False
1,18tjktc5,"[1, 41, 55]",,torch,1715076264.0,0.16.6,False,3.10.12,False
1,gdlq2qpl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715076688.0,0.16.6,False,3.8.18,True
1,gy5ieeo1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715076823.0,0.16.6,False,3.8.18,True
1,tqresn2u,"[1, 41, 55]",,torch,1715076948.0,0.16.6,False,3.10.12,False
1,m2zqf11s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715077432.0,0.16.6,False,3.8.18,True
1,0myi7uws,"[1, 41, 55]",,torch,1715077508.0,0.16.6,False,3.10.12,False
1,0dt4jj9f,"[1, 41, 55]",,torch,1715077636.0,0.16.6,False,3.10.12,False
1,ndas2v6z,"[1, 41, 55]",,torch,1715077679.0,0.16.6,False,3.10.12,False
1,imzq95kv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715078051.0,0.16.6,False,3.8.18,False
1,7emxakiq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715078481.0,0.16.6,False,3.8.18,True
1,xtbmpjzy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715079568.0,0.16.6,False,3.8.18,False
1,1zprhqsy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715079590.0,0.16.6,False,3.8.18,True
1,h3bce0q4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715079661.0,0.16.6,False,3.8.18,True
1,9vfqulpx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715079920.0,0.16.6,False,3.8.18,False
1,qjl7ff5a,"[1, 41, 55]",,torch,1715080412.0,0.16.6,False,3.10.12,False
1,rw2q6wnp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715080933.0,0.16.6,False,3.8.18,False
1,8kl6qo1e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715081102.0,0.16.6,False,3.8.18,True
1,2bkh4g9l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715081158.0,0.16.6,False,3.8.18,False
1,0gz4wo1g,"[1, 41, 55]",,torch,1715081594.0,0.16.6,False,3.10.12,False
1,333uxlan,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715081725.0,0.16.6,False,3.8.18,False
1,gso1nxps,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715081949.0,0.16.6,False,3.8.18,True
1,63zbveo1,"[1, 41, 55]",,torch,1715082502.0,0.16.6,False,3.10.12,False
1,k66vzyv5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715082507.0,0.16.6,False,3.8.18,False
1,vatmd4yh,"[1, 41, 55]",,torch,1715082598.0,0.16.6,False,3.10.12,False
1,bfw5x7db,"[1, 41, 55]",,torch,1715082639.0,0.16.6,False,3.10.12,False
1,ffhl1lxt,"[1, 41, 55]",,torch,1715082693.0,0.16.6,False,3.10.12,False
1,vv7dwswv,"[1, 41, 55]",,torch,1715083136.0,0.16.6,False,3.10.12,False
1,7hf89elj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715083141.0,0.16.6,False,3.8.18,False
1,ct19ek4w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715083435.0,0.16.6,False,3.8.18,True
1,cpfagrfv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715083511.0,0.16.6,False,3.8.18,True
1,sji2m0h9,"[1, 41, 55]",,torch,1715083287.0,0.16.6,False,3.10.12,False
1,vwcbnvx4,"[1, 41, 55]",,torch,1715083590.0,0.16.6,False,3.10.12,False
1,z6fxh5mh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715084104.0,0.16.6,False,3.8.18,True
1,aq08ul0h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715084319.0,0.16.6,False,3.8.18,False
1,60wb6xuo,"[1, 41, 55]",,torch,1715084971.0,0.16.6,False,3.10.12,False
1,7hjwviko,"[1, 41, 55]",,torch,1715085312.0,0.16.6,False,3.10.12,False
1,ns0rnzah,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715085560.0,0.16.6,False,3.8.18,True
1,3vc4jrv8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715085717.0,0.16.6,False,3.8.18,True
1,l4bvwpb5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715086009.0,0.16.6,False,3.8.18,True
1,rjky0yz4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715086144.0,0.16.6,False,3.8.18,True
1,bnj9kh2z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715086184.0,0.16.6,False,3.8.18,False
1,uta6mcc8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715086452.0,0.16.6,False,3.8.18,True
1,q2iaqo3g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715086469.0,0.16.6,False,3.8.18,False
1,50xnlwxw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715086749.0,0.16.6,False,3.8.18,False
1,algficly,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715086901.0,0.16.6,False,3.8.18,False
1,aif6v63v,"[1, 41, 55]",,torch,1715087087.0,0.16.6,False,3.10.12,False
1,636rq5xx,"[1, 41, 55]",,torch,1715086970.0,0.16.6,False,3.10.12,False
1,bawfxme2,"[1, 41, 55]",,torch,1715087225.0,0.16.6,False,3.10.12,False
1,xrr17u39,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715087352.0,0.16.6,False,3.8.18,True
1,ooygfahp,"[1, 41, 55]",,torch,1715087407.0,0.16.6,False,3.10.12,False
1,vqtw1wna,"[1, 41, 55]",,torch,1715087566.0,0.16.6,False,3.10.12,False
1,g5oduqmu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715087715.0,0.16.6,False,3.8.18,False
1,6jcqody5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715087860.0,0.16.6,False,3.8.18,True
1,qpt57e4k,"[1, 41, 55]",,torch,1715088260.0,0.16.6,False,3.10.12,False
1,0vaor7ix,"[1, 41, 55]",,torch,1715088272.0,0.16.6,False,3.10.12,False
1,zrsjom6y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715088374.0,0.16.6,False,3.8.19,False
1,q0m7lwnn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715088194.0,0.16.6,False,3.8.19,False
1,bz455ee2,"[1, 41, 55]",,torch,1715088553.0,0.16.6,False,3.10.12,False
1,cs891ax6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715088868.0,0.16.6,False,3.8.19,False
1,27ofo67t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089075.0,0.16.6,False,3.8.19,False
1,8rrefq4j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089077.0,0.16.6,False,3.8.19,False
1,6j9ty2fj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089115.0,0.16.6,False,3.8.19,False
1,esrd7jau,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089118.0,0.16.6,False,3.8.19,False
1,eyfx8j2j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089115.0,0.16.6,False,3.8.19,False
1,7hxxuv74,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089129.0,0.16.6,False,3.8.18,True
1,tvnd4nfu,"[1, 41, 55]",,torch,1715089333.0,0.16.6,False,3.10.12,False
1,n0z2a07g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715089522.0,0.16.6,False,3.8.18,True
1,7rbos4zz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715089986.0,0.16.6,False,3.8.18,True
1,bob47si5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715090165.0,0.16.6,False,3.8.18,False
1,o6ge5pyo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715090192.0,0.16.6,False,3.8.18,True
1,qpkjz3mu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715090208.0,0.16.6,False,3.8.18,True
1,72pcin0q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715090317.0,0.16.6,False,3.8.18,False
1,1bvg0ye4,"[1, 41, 55]",,torch,1715090825.0,0.16.6,False,3.10.12,False
1,4s7gq28o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715090889.0,0.16.6,False,3.8.18,False
1,wqk7akhj,"[1, 41, 55]",,torch,1715091009.0,0.16.6,False,3.10.12,False
1,ztxilunn,"[1, 41, 55]",,torch,1715091250.0,0.16.6,False,3.10.12,False
1,94ilvg4u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715092378.0,0.16.6,False,3.8.18,False
1,ruz01g7y,"[1, 41, 55]",,torch,1715092403.0,0.16.6,False,3.10.12,False
1,zgad6olt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715092449.0,0.16.6,False,3.8.18,False
1,xbyg4ibl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715092559.0,0.16.6,False,3.8.18,False
1,n84bjof8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715092835.0,0.16.6,False,3.8.18,False
1,xraz0wtl,"[1, 41, 55]",,torch,1715092840.0,0.16.6,False,3.10.12,False
1,fzmp6o00,"[1, 41, 55]",,torch,1715092865.0,0.16.6,False,3.10.12,False
1,2xo2rum9,"[1, 41, 55]",,torch,1715093178.0,0.16.6,False,3.10.12,False
1,cdn70smy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715093506.0,0.16.6,False,3.8.18,False
1,a6nx81ev,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715093858.0,0.16.6,False,3.8.18,False
1,dii6vr1t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715093860.0,0.16.6,False,3.8.18,False
1,txxggqvs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715093860.0,0.16.6,False,3.8.18,False
1,rioulrm0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715093860.0,0.16.6,False,3.8.18,False
1,apvpipdf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715093952.0,0.16.6,False,3.8.19,False
1,xn5mhfu8,"[1, 41, 55]",,torch,1715094177.0,0.16.6,False,3.10.12,False
1,jy6pgxup,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715094320.0,0.16.6,False,3.8.18,True
1,0ktynuk9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715094280.0,0.16.6,False,3.8.19,False
1,qmtvjy9y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715094593.0,0.16.6,False,3.8.18,True
1,kj0pywvm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715095042.0,0.16.6,False,3.8.18,True
1,nqlaqmy7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715095331.0,0.16.6,False,3.8.18,True
1,fq66ygg7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715095483.0,0.16.6,False,3.8.19,False
1,n2o6hbhv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715095482.0,0.16.6,False,3.8.18,False
1,rdsksq2q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715095482.0,0.16.6,False,3.8.18,False
1,v1kv0q3a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715095485.0,0.16.6,False,3.8.18,False
1,by98cf4e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715095485.0,0.16.6,False,3.8.18,False
1,k9tnitvq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715095767.0,0.16.6,False,3.8.19,False
1,45b0hwc5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715095821.0,0.16.6,False,3.8.18,True
1,6uur5si8,"[1, 41, 55]",,torch,1715095617.0,0.16.6,False,3.10.12,False
1,tuavs282,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715095857.0,0.16.6,False,3.8.18,False
1,10ydfc70,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715095891.0,0.16.6,False,3.8.18,True
1,cujfuwqr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715096060.0,0.16.6,False,3.8.18,True
1,7a0oetqm,"[1, 41, 55]",,torch,1715096339.0,0.16.6,False,3.10.12,False
1,v2tb34so,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715096348.0,0.16.6,False,3.8.18,False
1,s1ad8897,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715096460.0,0.16.6,False,3.8.18,True
1,tfqdpoq0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715096482.0,0.16.6,False,3.8.18,True
1,2zc83044,"[1, 41, 55]",,torch,1715096686.0,0.16.6,False,3.10.12,False
1,0sfs73z5,"[1, 41, 55]",,torch,1715096935.0,0.16.6,False,3.10.12,False
1,0d22cj2k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715097052.0,0.16.6,False,3.8.18,True
1,vqx8a0aa,"[1, 41, 55]",,torch,1715097271.0,0.16.6,False,3.10.12,False
1,u04pvz9t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715097619.0,0.16.6,False,3.8.18,False
1,p97iadig,"[1, 41, 55]",,torch,1715097648.0,0.16.6,False,3.10.12,False
1,ldsudf3t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715098353.0,0.16.6,False,3.8.18,True
1,rzopm5ui,"[1, 41, 55]",,torch,1715098369.0,0.16.6,False,3.10.12,False
1,z7r1sh1c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715098489.0,0.16.6,False,3.8.18,False
1,2g9xn38u,"[1, 41, 55]",,torch,1715098419.0,0.16.6,False,3.10.12,False
1,ejpt0yif,"[1, 41, 55]",,torch,1715098714.0,0.16.6,False,3.10.12,False
1,j645znju,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715098979.0,0.16.6,False,3.8.18,True
1,m2qrpxt0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715099079.0,0.16.6,False,3.8.18,False
1,prgzhckn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715099191.0,0.16.6,False,3.8.18,True
1,ehbmu31g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715099242.0,0.16.6,False,3.8.19,False
1,t8x1oy88,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715099755.0,0.16.6,False,3.8.18,False
1,wdk7mdzv,"[1, 41, 55]",,torch,1715099806.0,0.16.6,False,3.10.12,False
1,csqcq8k4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715100075.0,0.16.6,False,3.8.19,False
1,bk1m0k3x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715100380.0,0.16.6,False,3.8.19,False
1,v5vw3r0p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715100402.0,0.16.6,False,3.8.19,False
1,cnjwo86k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715100643.0,0.16.6,False,3.8.19,False
1,a20mmvgu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715100695.0,0.16.6,False,3.8.18,False
1,z7i42mur,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715100976.0,0.16.6,False,3.8.18,False
1,tixlkkp4,"[1, 41, 55]",,torch,1715101021.0,0.16.6,False,3.10.12,False
1,7832p580,"[1, 41, 55]",,torch,1715101041.0,0.16.6,False,3.10.12,False
1,dx65dkkm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715101209.0,0.16.6,False,3.8.18,True
1,5s30vvs3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715101227.0,0.16.6,False,3.8.18,True
1,v02cdnxm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715101324.0,0.16.6,False,3.8.18,False
1,k8xprbci,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715101402.0,0.16.6,False,3.8.19,False
1,h5bkcnci,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715101483.0,0.16.6,False,3.8.18,True
1,1tompne7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715101574.0,0.16.6,False,3.8.18,False
1,c8jvjza9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715101725.0,0.16.6,False,3.8.19,False
1,s8h49xo6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715102144.0,0.16.6,False,3.8.19,False
1,2txqhgq4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715102219.0,0.16.6,False,3.8.19,False
1,s9vli8h6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715102598.0,0.16.6,False,3.8.18,False
1,p62zjnnp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715102685.0,0.16.6,False,3.8.18,True
1,bcgm3fdt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715102758.0,0.16.6,False,3.8.18,False
1,fqavwpzx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715103351.0,0.16.6,False,3.8.18,False
1,cth40oik,"[1, 41, 55]",,torch,1715103651.0,0.16.6,False,3.10.12,False
1,tyqfsczj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715103762.0,0.16.6,False,3.8.18,False
1,butdq7cn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715103804.0,0.16.6,False,3.8.18,False
1,1ubk9eaw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715103846.0,0.16.6,False,3.8.19,False
1,zd7tdx5n,"[1, 41, 55]",,torch,1715103737.0,0.16.6,False,3.10.12,False
1,awq5dp2p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715104028.0,0.16.6,False,3.8.18,False
1,lk6zy4k5,"[1, 41, 55]",,torch,1715104130.0,0.16.6,False,3.10.12,False
1,6kbnqr0y,"[1, 41, 55]",,torch,1715104136.0,0.16.6,False,3.10.12,False
1,wlyf531u,"[1, 41, 55]",,torch,1715104122.0,0.16.6,False,3.10.12,False
1,aom10d70,"[1, 41, 55]",,torch,1715104370.0,0.16.6,False,3.10.12,False
1,gmdf9h8f,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715104453.0,0.16.6,False,3.8.18,False
1,dosrut6h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715104506.0,0.16.6,False,3.8.19,False
1,s8nc0bu9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715104524.0,0.16.6,False,3.8.18,False
1,cqwx7lgi,"[1, 41, 55]",,torch,1715104615.0,0.16.6,False,3.10.12,False
1,s6e6yj1b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715104616.0,0.16.6,False,3.8.18,False
1,rfacz88q,"[1, 41, 55]",,torch,1715104813.0,0.16.6,False,3.10.12,False
1,se658v2z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715104579.0,0.16.6,False,3.8.19,False
1,t0vq4d4u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715104826.0,0.16.6,False,3.8.18,False
1,x56atqyk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715104886.0,0.16.6,False,3.8.18,False
1,zqixazm0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715104896.0,0.16.6,False,3.8.19,False
1,u8ja055c,"[1, 41, 55]",,torch,1715104904.0,0.16.6,False,3.10.12,False
1,ntw8q3to,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715105788.0,0.16.6,False,3.8.18,False
1,d9lgdtje,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715106030.0,0.16.6,False,3.8.18,True
1,poqki6a5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715106084.0,0.16.6,False,3.8.18,False
1,nsuu9p5k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715106134.0,0.16.6,False,3.8.19,False
1,v3nm9nsp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715106135.0,0.16.6,False,3.8.18,False
1,yrv6nhhq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715106279.0,0.16.6,False,3.8.18,True
1,gqauusfj,"[1, 41, 55]",,torch,1715106335.0,0.16.6,False,3.10.12,False
1,2wi5sxah,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715106336.0,0.16.6,False,3.8.18,True
1,lomr9v0s,"[1, 41, 55]",,torch,1715106364.0,0.16.6,False,3.10.12,False
1,awllit3b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715106556.0,0.16.6,False,3.8.18,True
1,34wly2v5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715106766.0,0.16.6,False,3.8.18,True
1,qa3thdok,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715106799.0,0.16.6,False,3.8.19,False
1,5ak6yk67,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715106889.0,0.16.6,False,3.8.18,False
1,2272jerc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715107219.0,0.16.6,False,3.8.18,False
1,it3ux2v8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715107383.0,0.16.6,False,3.8.18,True
1,ejvnrmvh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715107453.0,0.16.6,False,3.8.18,False
1,3inkybor,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715107811.0,0.16.6,False,3.8.19,False
1,o4l1j1jc,"[1, 41, 55]",,torch,1715107834.0,0.16.6,False,3.10.12,False
1,drxreoqx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715108222.0,0.16.6,False,3.8.18,True
1,e9hvglra,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715108238.0,0.16.6,False,3.8.18,True
1,c1io9yx2,"[1, 41, 55]",,torch,1715108154.0,0.16.6,False,3.10.12,False
1,q7utrkl6,"[1, 41, 55]",,torch,1715108525.0,0.16.6,False,3.10.12,False
1,oz58hi2l,"[1, 41, 55]",,torch,1715108650.0,0.16.6,False,3.10.12,False
1,yegcz5jl,"[1, 41, 55]",,torch,1715108827.0,0.16.6,False,3.10.12,False
1,36dwhd3z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715108843.0,0.16.6,False,3.8.18,True
1,jlkr58oi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715108844.0,0.16.6,False,3.8.18,False
1,u459q41h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715108863.0,0.16.6,False,3.8.19,False
1,ptftcntm,"[1, 41, 55]",,torch,1715108939.0,0.16.6,False,3.10.12,False
1,5vpnl9i9,"[1, 41, 55]",,torch,1715109297.0,0.16.6,False,3.10.12,False
1,yji6gd7d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715109986.0,0.16.6,False,3.8.19,False
1,9uzzbmzv,"[1, 41, 55]",,torch,1715110113.0,0.16.6,False,3.10.12,False
1,hkg5dmlg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715110159.0,0.16.6,False,3.8.18,True
1,th4a5sxc,"[1, 41, 55]",,torch,1715109927.0,0.16.6,False,3.10.12,False
1,ruqoxd2l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715110351.0,0.16.6,False,3.8.18,False
1,d5tcxjeg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715110488.0,0.16.6,False,3.8.18,False
1,rz2twyv3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715110540.0,0.16.6,False,3.8.18,True
1,ga2dsk88,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715110576.0,0.16.6,False,3.8.18,False
1,tydlyxee,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715110864.0,0.16.6,False,3.8.18,True
1,1vx786z9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715111024.0,0.16.6,False,3.8.18,False
1,f4nf8fdg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715111516.0,0.16.6,False,3.8.18,False
1,hp2o36yk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715111413.0,0.16.6,False,3.8.19,False
1,oj88kt3g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715111754.0,0.16.6,False,3.8.18,False
1,0nwks6vg,"[1, 41, 55]",,torch,1715111803.0,0.16.6,False,3.10.12,False
1,tuudlydk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715111915.0,0.16.6,False,3.8.18,False
1,90tvhf7w,"[1, 41, 55]",,torch,1715112521.0,0.16.6,False,3.10.12,False
1,47or1a1o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715112689.0,0.16.6,False,3.8.18,True
1,9cxul0db,"[1, 41, 55]",,torch,1715112696.0,0.16.6,False,3.10.12,False
1,99xuy0t8,"[1, 41, 55]",,torch,1715112721.0,0.16.6,False,3.10.12,False
1,cv1x44vo,"[1, 41, 55]",,torch,1715112903.0,0.16.6,False,3.10.12,False
1,6gfw3yss,"[1, 41, 55]",,torch,1715112914.0,0.16.6,False,3.10.12,False
1,aupd4220,"[1, 41, 55]",,torch,1715112912.0,0.16.6,False,3.10.12,False
1,yc3ysnoa,"[1, 41, 55]",,torch,1715112910.0,0.16.6,False,3.10.12,False
1,4yd3obqb,"[1, 41, 55]",,torch,1715113109.0,0.16.6,False,3.10.12,False
1,xc78nn7r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715113171.0,0.16.6,False,3.8.18,True
1,9lnsi24n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715113470.0,0.16.6,False,3.8.18,False
1,dgzm69aj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715113541.0,0.16.6,False,3.8.18,False
1,fd0rmsy6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715114024.0,0.16.6,False,3.8.18,True
1,a76gnf6p,"[1, 41, 55]",,torch,1715114196.0,0.16.6,False,3.10.12,False
1,tw1k8lcv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715114392.0,0.16.6,False,3.8.18,False
1,q4289whu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715114587.0,0.16.6,False,3.8.18,False
1,owd7toue,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715114597.0,0.16.6,False,3.8.19,False
1,orhf11e4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715114632.0,0.16.6,False,3.8.19,False
1,uaar7tyx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715114671.0,0.16.6,False,3.8.18,False
1,jdjcq8td,"[1, 41, 55]",,torch,1715114528.0,0.16.6,False,3.10.12,False
1,8ikt6txe,"[1, 41, 55]",,torch,1715114958.0,0.16.6,False,3.10.12,False
1,5fa027ly,"[1, 41, 55]",,torch,1715115247.0,0.16.6,False,3.10.12,False
1,kgyrqgvr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115290.0,0.16.6,False,3.8.19,False
1,rvz6dqb0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715115336.0,0.16.6,False,3.8.18,True
1,1h8f70h8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115349.0,0.16.6,False,3.8.19,False
1,pq8f4mjy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115429.0,0.16.6,False,3.8.19,False
1,vqhtxj43,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715115461.0,0.16.6,False,3.8.18,True
1,831mzigz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115466.0,0.16.6,False,3.8.19,False
1,rdf6guhg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715115522.0,0.16.6,False,3.8.18,False
1,idii3h6z,"[1, 41, 55]",,torch,1715115576.0,0.16.6,False,3.10.12,False
1,a5n4nvpu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115651.0,0.16.6,False,3.8.19,False
1,47ir5ge5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115673.0,0.16.6,False,3.8.18,False
1,4qidsrli,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715115736.0,0.16.6,False,3.8.18,False
1,afa30716,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715115816.0,0.16.6,False,3.8.18,False
1,vgzojp6a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115888.0,0.16.6,False,3.8.19,False
1,yu1umvv6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115970.0,0.16.6,False,3.8.18,True
1,72yauv45,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715115999.0,0.16.6,False,3.8.19,False
1,9yl27eic,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715116125.0,0.16.6,False,3.8.19,False
1,kofsflko,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715116127.0,0.16.6,False,3.8.18,False
1,vjnbzrjh,"[1, 41, 55]",,torch,1715116205.0,0.16.6,False,3.10.12,False
1,mooax8sf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715116233.0,0.16.6,False,3.8.19,False
1,wpq3uhr4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715116338.0,0.16.6,False,3.8.19,False
1,5pzv9lyw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715116369.0,0.16.6,False,3.8.18,False
1,y4zgn459,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715116513.0,0.16.6,False,3.8.18,False
1,srle9srf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715116530.0,0.16.6,False,3.8.18,False
1,g8tzn9k5,"[1, 41, 55]",,torch,1715116717.0,0.16.6,False,3.10.12,False
1,k2hunqgx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715117044.0,0.16.6,False,3.8.18,False
1,8cbnfkbs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715117229.0,0.16.6,False,3.8.19,False
1,0ufeq7p6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715117443.0,0.16.6,False,3.8.18,False
1,u5fng1cz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715117447.0,0.16.6,False,3.8.18,True
1,zyosbwb0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715117488.0,0.16.6,False,3.8.18,False
1,mjmmyis8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715117512.0,0.16.6,False,3.8.18,False
1,ycq7irvn,"[1, 41, 55]",,torch,1715117704.0,0.16.6,False,3.10.12,False
1,dh1u4g2a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715117883.0,0.16.6,False,3.8.18,False
1,r0ltr7oq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715117931.0,0.16.6,False,3.8.18,True
1,xkhmttb3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715118182.0,0.16.6,False,3.8.18,True
1,tys5s2kq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715118461.0,0.16.6,False,3.8.18,True
1,0v0l1sih,"[1, 41, 55]",,torch,1715118666.0,0.16.6,False,3.10.12,False
1,pzee8htk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715118721.0,0.16.6,False,3.8.18,False
1,bvivd6wr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715118891.0,0.16.6,False,3.8.18,False
1,rdzk13i6,"[1, 41, 55]",,torch,1715118729.0,0.16.6,False,3.10.12,False
1,5ewwt0g6,"[1, 41, 55]",,torch,1715119270.0,0.16.6,False,3.10.12,False
1,4th72rqk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715119460.0,0.16.6,False,3.8.18,False
1,ih3di1hf,"[1, 41, 55]",,torch,1715119468.0,0.16.6,False,3.10.12,False
1,c033br2a,"[1, 41, 55]",,torch,1715119723.0,0.16.6,False,3.10.12,False
1,qvem4sxt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715120318.0,0.16.6,False,3.8.18,True
1,7w91wm2c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715120379.0,0.16.6,False,3.8.18,False
1,2x33xyrx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715120519.0,0.16.6,False,3.8.18,True
1,cja72s5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715120752.0,0.16.6,False,3.8.18,True
1,6jk6d81a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715120777.0,0.16.6,False,3.8.18,False
1,7bgy8hxo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715120871.0,0.16.6,False,3.8.18,True
1,3lftiqci,"[1, 41, 55]",,torch,1715121042.0,0.16.6,False,3.10.12,False
1,p0evgggt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715121431.0,0.16.6,False,3.8.18,True
1,1flkajf4,"[1, 41, 55]",,torch,1715121562.0,0.16.6,False,3.10.12,False
1,z579be0e,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715121573.0,0.16.6,False,3.8.19,False
1,k3odm5r7,"[1, 41, 55]",,torch,1715121896.0,0.16.6,False,3.10.12,False
1,txfpu4my,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715121988.0,0.16.6,False,3.8.18,False
1,imjkldq7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715121994.0,0.16.6,False,3.8.18,False
1,ai5vi7z7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715121792.0,0.16.6,False,3.8.19,False
1,dp8xq941,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715122452.0,0.16.6,False,3.8.18,False
1,b0e2t7l9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715122476.0,0.16.6,False,3.8.18,False
1,yp3ytpaq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715122492.0,0.16.6,False,3.8.19,False
1,wwtnf8qm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715122755.0,0.16.6,False,3.8.19,False
1,pk62k6dn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715123150.0,0.16.6,False,3.8.18,True
1,g6y5l36z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715123273.0,0.16.6,False,3.8.18,False
1,f6xxlwjz,"[1, 41, 55]",,torch,1715123320.0,0.16.6,False,3.10.12,False
1,es6o1veb,"[1, 41, 55]",,torch,1715123465.0,0.16.6,False,3.10.12,False
1,watksbpk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715123761.0,0.16.6,False,3.8.19,False
1,pb8pyt3j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715124053.0,0.16.6,False,3.8.18,False
1,z18nkspg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715124074.0,0.16.6,False,3.8.18,False
1,ndraboi3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715124227.0,0.16.6,False,3.8.18,True
1,lqcg5p8s,"[1, 41, 55]",,torch,1715124481.0,0.16.6,False,3.10.12,False
1,k8ax4kao,"[1, 41, 55]",,torch,1715124580.0,0.16.6,False,3.10.12,False
1,xk0o5ugk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715125060.0,0.16.6,False,3.8.18,False
1,vot05m98,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715125560.0,0.16.6,False,3.8.18,False
1,3r9irkyj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715126174.0,0.16.6,False,3.8.19,False
1,rr1alpcy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715126220.0,0.16.6,False,3.8.18,False
1,eu9jwj72,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715126524.0,0.16.6,False,3.8.18,False
1,vpb0tcdi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715126527.0,0.16.6,False,3.8.19,False
1,fd64p513,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715126600.0,0.16.6,False,3.8.18,True
1,cdlmo6x1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715126802.0,0.16.6,False,3.8.18,False
1,dxg3ktk2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715126873.0,0.16.6,False,3.8.18,False
1,buoxc71r,"[1, 41, 55]",,torch,1715126694.0,0.16.6,False,3.10.12,False
1,ggzqw534,"[1, 41, 55]",,torch,1715126694.0,0.16.6,False,3.10.12,False
1,ph3w4yp0,"[1, 41, 55]",,torch,1715126694.0,0.16.6,False,3.10.12,False
1,jiddj9ff,"[1, 41, 55]",,torch,1715126928.0,0.16.6,False,3.10.12,False
1,j20osge9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715126944.0,0.16.6,False,3.8.18,True
1,k6550a08,"[1, 41, 55]",,torch,1715126987.0,0.16.6,False,3.10.12,False
1,w04hnrwt,"[1, 41, 55]",,torch,1715126987.0,0.16.6,False,3.10.12,False
1,4fhftorh,"[1, 41, 55]",,torch,1715126990.0,0.16.6,False,3.10.12,False
1,t1zaypic,"[1, 41, 55]",,torch,1715126990.0,0.16.6,False,3.10.12,False
1,2u6zly9r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715127312.0,0.16.6,False,3.8.19,False
1,a81if84o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715127462.0,0.16.6,False,3.8.19,False
1,4b9nxi8v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715127326.0,0.16.6,False,3.8.19,False
1,ekxccahq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715127691.0,0.16.6,False,3.8.19,False
1,o3zr9j91,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715127715.0,0.16.6,False,3.8.18,False
1,shrwvk8q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715128193.0,0.16.6,False,3.8.19,False
1,4yd87pzx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715128407.0,0.16.6,False,3.8.19,False
1,0v3o2xc3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715128431.0,0.16.6,False,3.8.18,True
1,8rdb73r7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715129085.0,0.16.6,False,3.8.18,False
1,6ity8kic,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715129950.0,0.16.6,False,3.8.18,False
1,gcif27q3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715129979.0,0.16.6,False,3.8.18,False
1,17exkvgx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715130580.0,0.16.6,False,3.8.18,False
1,9s4g1euq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715131113.0,0.16.6,False,3.8.19,False
1,gohj91uh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715131247.0,0.16.6,False,3.8.19,False
1,082i9oqb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715132311.0,0.16.6,False,3.8.18,True
1,z954jevj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715132588.0,0.16.6,False,3.8.18,False
1,zyctoqy0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715132694.0,0.16.6,False,3.8.18,False
1,18x6ut0m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715133104.0,0.16.6,False,3.8.18,False
1,yrp7b8zp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715133246.0,0.16.6,False,3.8.18,False
1,wfxdbs6n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715133289.0,0.16.6,False,3.8.18,False
1,wl2h0qpn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715133414.0,0.16.6,False,3.8.18,False
1,b5v5kx9a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715133633.0,0.16.6,False,3.8.19,False
1,tcfcy2qe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715135186.0,0.16.6,False,3.8.18,True
1,ro33rulw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715135313.0,0.16.6,False,3.8.19,False
1,4uuv9hw4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715135607.0,0.16.6,False,3.8.18,False
1,pbzph5lf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715136346.0,0.16.6,False,3.8.18,False
1,9ll6nm6d,"[1, 41, 55]",,torch,1715136751.0,0.16.6,False,3.10.12,False
1,18eat5jp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715137068.0,0.16.6,False,3.8.18,True
1,arbuxo0m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715137212.0,0.16.6,False,3.8.19,False
1,2xy59e1a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715137562.0,0.16.6,False,3.8.18,False
1,1xkocczm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715137971.0,0.16.6,False,3.8.18,False
1,1p8nu233,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715137957.0,0.16.6,False,3.8.19,False
1,199jrmwz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715138411.0,0.16.6,False,3.8.18,False
1,osbp18nb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715138671.0,0.16.6,False,3.8.18,True
1,dgywy01i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715138854.0,0.16.6,False,3.8.19,False
1,viqpj0l6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715139335.0,0.16.6,False,3.8.19,False
1,63fjgn3l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715139490.0,0.16.6,False,3.8.18,False
1,qh0wim64,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715139792.0,0.16.6,False,3.8.19,False
1,uwhb0sm0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715139859.0,0.16.6,False,3.8.18,True
1,yf2cr0i5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715139982.0,0.16.6,False,3.8.19,False
1,9wchis5e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715140050.0,0.16.6,False,3.8.18,False
1,qlwcfxqc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715141489.0,0.16.6,False,3.8.18,False
1,rz3mk0fj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715141502.0,0.16.6,False,3.8.18,False
1,fq7cb0fu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715142315.0,0.16.6,False,3.8.18,False
1,j020s4uf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715142365.0,0.16.6,False,3.8.18,False
1,jttz6www,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715142442.0,0.16.6,False,3.8.19,False
1,bl2lmn88,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715142991.0,0.16.6,False,3.8.18,False
1,o7vkn0ie,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715143274.0,0.16.6,False,3.8.18,False
1,fg6oepay,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715143594.0,0.16.6,False,3.8.19,False
1,pvx41d9d,"[1, 41, 55]",,torch,1715143910.0,0.16.6,False,3.8.19,False
1,r4b6vyl8,"[1, 41, 55]",,torch,1715144225.0,0.16.6,False,3.8.18,False
1,1yk3o1ax,"[1, 41, 55]",,torch,1715144271.0,0.16.6,False,3.8.18,False
1,8wkicnz9,"[1, 41, 55]",,torch,1715144350.0,0.16.6,False,3.8.19,False
1,v65k3xmr,"[1, 41, 55]",,torch,1715144505.0,0.16.6,False,3.8.19,False
1,r0eel60t,"[1, 41, 55]",,torch,1715144597.0,0.16.6,False,3.8.19,False
1,50r0nx9n,"[1, 41, 55]",,torch,1715144852.0,0.16.6,False,3.8.19,False
1,lfnljjo8,"[1, 41, 55]",,torch,1715145412.0,0.16.6,False,3.8.18,True
1,o1usvbaf,"[1, 41, 55]",,torch,1715146517.0,0.16.6,False,3.8.18,False
1,rpfd3c2t,"[1, 41, 55]",,torch,1715147316.0,0.16.6,False,3.8.18,True
1,t4ipad9q,"[1, 41, 55]",,torch,1715148487.0,0.16.6,False,3.8.18,False
1,nb1wu5cz,"[1, 41, 55]",,torch,1715148813.0,0.16.6,False,3.8.18,False
1,id5qio27,"[1, 41, 55]",,torch,1715148854.0,0.16.6,False,3.8.18,False
1,22i4n8kl,"[1, 41, 55]",,torch,1715148862.0,0.16.6,False,3.8.19,False
1,9k2fvc3d,"[1, 41, 55]",,torch,1715148896.0,0.16.6,False,3.8.18,False
1,1o4qu4y9,"[1, 41, 55]",,torch,1715148943.0,0.16.6,False,3.8.19,False
1,8ttmmgws,"[1, 41, 55]",,torch,1715149233.0,0.16.6,False,3.8.18,True
1,7ad4lte9,"[1, 41, 55]",,torch,1715149378.0,0.16.6,False,3.8.18,False
1,qriwyppa,"[1, 41, 55]",,torch,1715149835.0,0.16.6,False,3.8.19,False
1,z4xuc2py,"[1, 41, 55]",,torch,1715150471.0,0.16.6,False,3.8.19,False
1,h2tmtf1x,"[1, 41, 55]",,torch,1715150674.0,0.16.6,False,3.8.19,False
1,39puea7a,"[1, 41, 55]",,torch,1715154714.0,0.16.6,False,3.8.19,False
1,laqz8y0i,"[1, 41, 55]",,torch,1715151059.0,0.16.6,False,3.8.19,False
1,cg57ntqu,"[1, 41, 55]",,torch,1715151466.0,0.16.6,False,3.8.18,True
1,0ap05ldf,"[1, 41, 55]",,torch,1715151694.0,0.16.6,False,3.8.18,False
1,a0e1m12l,"[1, 41, 55]",,torch,1715151983.0,0.16.6,False,3.8.18,False
1,in528e4n,"[1, 41, 55]",,torch,1715152031.0,0.16.6,False,3.8.18,False
1,sso6wi5v,"[1, 41, 55]",,torch,1715152430.0,0.16.6,False,3.8.19,False
1,kuuwbk1r,"[1, 41, 55]",,torch,1715152759.0,0.16.6,False,3.8.18,False
1,13dl1yzj,"[1, 41, 55]",,torch,1715154144.0,0.16.6,False,3.8.19,False
1,xdovzmhw,"[1, 41, 55]",,torch,1715155110.0,0.16.6,False,3.8.18,False
1,th2z3zx5,"[1, 41, 55]",,torch,1715155356.0,0.16.6,False,3.8.18,False
1,l20gsfj9,"[1, 41, 55]",,torch,1715155920.0,0.16.6,False,3.8.19,False
1,rjigcnxj,"[1, 41, 55]",,torch,1715156024.0,0.16.6,False,3.8.19,False
1,25udmtgz,"[1, 41, 55]",,torch,1715156122.0,0.16.6,False,3.8.18,False
1,frem7rht,"[1, 41, 55]",,torch,1715156638.0,0.16.6,False,3.8.18,True
1,pdokojmm,"[1, 41, 55]",,torch,1715156865.0,0.16.6,False,3.8.18,False
1,pjcxmpki,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715157008.0,0.16.6,False,3.8.18,True
1,c2mihvyj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715157177.0,0.16.6,False,3.8.19,False
1,1i7cualx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715157386.0,0.16.6,False,3.8.19,False
1,s04k64li,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715157475.0,0.16.6,False,3.8.18,True
1,7cozzi4j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715157842.0,0.16.6,False,3.8.19,False
1,jmh02r1r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715158232.0,0.16.6,False,3.8.18,False
1,bu4o47rc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715159454.0,0.16.6,False,3.8.18,False
1,n7xfqu3y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715159481.0,0.16.6,False,3.8.18,False
1,9bzz1do2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715159997.0,0.16.6,False,3.8.18,False
1,aao2esre,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715159936.0,0.16.6,False,3.8.19,False
1,afy0ks9o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715160302.0,0.16.6,False,3.8.18,False
1,htrrxkp2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715160549.0,0.16.6,False,3.8.19,False
1,7mrimji1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715161019.0,0.16.6,False,3.8.18,False
1,0fe8rkgr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715162154.0,0.16.6,False,3.8.19,False
1,27q6hwgr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715162482.0,0.16.6,False,3.8.18,False
1,t8l57upr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715163257.0,0.16.6,False,3.8.18,False
1,zqf421mb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715163258.0,0.16.6,False,3.8.18,False
1,xi3hi7e2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715163259.0,0.16.6,False,3.8.18,False
1,414s4z03,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715163488.0,0.16.6,False,3.8.18,True
1,h3trfdf4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715163600.0,0.16.6,False,3.8.18,True
1,6iz5ikma,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715163955.0,0.16.6,False,3.8.18,True
1,ykbuof5h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715164140.0,0.16.6,False,3.8.19,False
1,210vo5w4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715164295.0,0.16.6,False,3.8.19,False
1,f1yi61fl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715164878.0,0.16.6,False,3.8.19,False
1,l8kxgx1r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715164945.0,0.16.6,False,3.8.18,False
1,8vduqoef,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715165317.0,0.16.6,False,3.8.18,False
1,quncmp8i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715166164.0,0.16.6,False,3.8.18,False
1,8kdvfpd2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715166115.0,0.16.6,False,3.8.19,False
1,bed5vf39,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715167059.0,0.16.6,False,3.8.19,False
1,x2d9tfxy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715167463.0,0.16.6,False,3.8.18,False
1,qv2qnwp0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715167478.0,0.16.6,False,3.8.18,False
1,f9a38eh3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715168494.0,0.16.6,False,3.8.18,False
1,29acxexl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715168647.0,0.16.6,False,3.8.18,False
1,7mladq4y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715168917.0,0.16.6,False,3.8.18,False
1,ste2ezkh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715169047.0,0.16.6,False,3.8.19,False
1,1dyilt0v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715169265.0,0.16.6,False,3.8.19,False
1,t96hkwo0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715169464.0,0.16.6,False,3.8.19,False
1,dndsujl7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715169557.0,0.16.6,False,3.8.18,True
1,fzuut51t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715169579.0,0.16.6,False,3.8.18,False
1,9yvy2r87,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715169848.0,0.16.6,False,3.8.18,False
1,d9a05b9s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715170828.0,0.16.6,False,3.8.19,False
1,2l90me96,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715170890.0,0.16.6,False,3.8.19,False
1,2tqi1e6y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715170952.0,0.16.6,False,3.8.18,False
1,wil2hsvs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715171855.0,0.16.6,False,3.8.18,False
1,fuss3k5l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715172296.0,0.16.6,False,3.8.18,False
1,gk41ew8g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715172876.0,0.16.6,False,3.8.19,False
1,srqahyzm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715173730.0,0.16.6,False,3.8.19,False
1,etpgzdl7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715173774.0,0.16.6,False,3.8.18,False
1,r4qv092p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715174220.0,0.16.6,False,3.8.18,True
1,fog1n3bn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715174656.0,0.16.6,False,3.8.18,False
1,a8zhmnz1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715175104.0,0.16.6,False,3.8.18,False
1,lxfi33zm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715175129.0,0.16.6,False,3.8.18,False
1,gxfqii6w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715175295.0,0.16.6,False,3.8.18,False
1,kfkg9go6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715175436.0,0.16.6,False,3.8.18,True
1,4nmch1j5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715176001.0,0.16.6,False,3.8.18,True
1,d061etxr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715176062.0,0.16.6,False,3.8.18,False
1,0lxw0zyo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715176315.0,0.16.6,False,3.8.18,False
1,6kf7ls85,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715176398.0,0.16.6,False,3.8.19,False
1,1kvv0x5k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715176428.0,0.16.6,False,3.8.18,False
1,vxgbxo4x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715176688.0,0.16.6,False,3.8.18,True
1,1fkkx6zr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715177174.0,0.16.6,False,3.8.19,False
1,6oknd0xp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715177202.0,0.16.6,False,3.8.19,False
1,3043orjo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715177447.0,0.16.6,False,3.8.19,False
1,3u06rmo9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715177523.0,0.16.6,False,3.8.18,False
1,fah4xps6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715178144.0,0.16.6,False,3.8.19,False
1,zvo9i9go,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715178435.0,0.16.6,False,3.8.19,False
1,7ai0960a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715178742.0,0.16.6,False,3.8.18,False
1,j6ak2bgp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715179048.0,0.16.6,False,3.8.19,False
1,lacg9on1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715179281.0,0.16.6,False,3.8.18,False
1,2gec49eh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715179513.0,0.16.6,False,3.8.19,False
1,mcbpp7oe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715179662.0,0.16.6,False,3.8.18,False
1,t1ait57f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715180536.0,0.16.6,False,3.8.18,False
1,fqcb3p2v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715181139.0,0.16.6,False,3.8.18,False
1,nxm8pbnv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715181390.0,0.16.6,False,3.8.18,False
1,ie722mh1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715181408.0,0.16.6,False,3.8.18,False
1,i953idfu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715181872.0,0.16.6,False,3.8.18,False
1,gkdfhmos,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715182231.0,0.16.6,False,3.8.18,False
1,k3xd5rm6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715183214.0,0.16.6,False,3.8.18,False
1,wh32fpwh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715183566.0,0.16.6,False,3.8.19,False
1,jewl44oh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715183659.0,0.16.6,False,3.8.19,False
1,oyxjxrd6,"[1, 41, 55]",,torch,1715183710.0,0.16.6,False,3.10.12,False
1,jyjvv144,"[1, 41, 55]",,torch,1715183799.0,0.16.6,False,3.10.12,False
1,t0zj6clq,"[1, 41, 55]",,torch,1715183799.0,0.16.6,False,3.10.12,False
1,eqt5tamj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715184015.0,0.16.6,False,3.8.19,False
1,vdax74t8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715184146.0,0.16.6,False,3.8.19,False
1,my18thlk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715184824.0,0.16.6,False,3.8.18,False
1,0m7e216q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715184975.0,0.16.6,False,3.8.18,False
1,2nnm91nk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715185936.0,0.16.6,False,3.8.18,False
1,qidlgcjp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715187133.0,0.16.6,False,3.8.19,False
1,bwvzunr7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715187542.0,0.16.6,False,3.8.18,False
1,v0bfvmu9,"[1, 41, 55]",,torch,1715187636.0,0.16.6,False,3.10.12,False
1,6c9eq8eo,"[1, 41, 55]",,torch,1715187639.0,0.16.6,False,3.10.12,False
1,kp1uqa53,"[1, 41, 55]",,torch,1715187639.0,0.16.6,False,3.10.12,False
1,qxmn1994,"[1, 41, 55]",,torch,1715187636.0,0.16.6,False,3.10.12,False
1,cstkt3ve,"[1, 41, 55]",,torch,1715188146.0,0.16.6,False,3.10.12,False
1,hzfiom9l,"[1, 41, 55]",,torch,1715188149.0,0.16.6,False,3.10.12,False
1,pzo25hnk,"[1, 41, 55]",,torch,1715188146.0,0.16.6,False,3.10.12,False
1,x7nofkqs,"[1, 41, 55]",,torch,1715188150.0,0.16.6,False,3.10.12,False
1,ulkpmgg9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715188175.0,0.16.6,False,3.8.18,False
1,12rnxgap,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715188512.0,0.16.6,False,3.8.18,False
1,marlkch9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715188713.0,0.16.6,False,3.8.19,False
1,8t2wczar,"[1, 41, 55]",,torch,1715189169.0,0.16.6,False,3.10.12,False
1,glu2jsfh,"[1, 41, 55]",,torch,1715189158.0,0.16.6,False,3.10.12,False
1,xxo79ucb,"[1, 41, 55]",,torch,1715189158.0,0.16.6,False,3.10.12,False
1,krqokusd,"[1, 41, 55]",,torch,1715189160.0,0.16.6,False,3.10.12,False
1,4dh8lc13,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715189242.0,0.16.6,False,3.8.18,False
1,d5dt9iut,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715189272.0,0.16.6,False,3.8.18,False
1,f6om5rhe,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715189362.0,0.16.6,False,3.8.19,False
1,b2c646uk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715189471.0,0.16.6,False,3.8.19,False
1,2ugfvmi7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715189581.0,0.16.6,False,3.8.18,False
1,acvp5z26,"[1, 41, 55]",,torch,1715189608.0,0.16.6,False,3.10.12,False
1,smr6humw,"[1, 41, 55]",,torch,1715189608.0,0.16.6,False,3.10.12,False
1,5cfqfudr,"[1, 41, 55]",,torch,1715189610.0,0.16.6,False,3.10.12,False
1,p4avbfyi,"[1, 41, 55]",,torch,1715189610.0,0.16.6,False,3.10.12,False
1,lqe7yz18,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715189724.0,0.16.6,False,3.8.18,False
1,sb7s04as,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715189812.0,0.16.6,False,3.8.18,False
1,nuijm5yk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715189870.0,0.16.6,False,3.8.19,False
1,zkwmnioi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715189913.0,0.16.6,False,3.8.19,False
1,u0ngj290,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715191219.0,0.16.6,False,3.8.18,False
1,7hj2i6ir,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715191392.0,0.16.6,False,3.8.19,False
1,56vjr7tp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715192016.0,0.16.6,False,3.8.18,False
1,svul795t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715192883.0,0.16.6,False,3.8.19,False
1,gsi0cabr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715193014.0,0.16.6,False,3.8.18,False
1,lsfb6a39,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715193674.0,0.16.6,False,3.8.18,False
1,yzr7ul0s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715194034.0,0.16.6,False,3.8.18,False
1,h9yya0hc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715194125.0,0.16.6,False,3.8.18,False
1,hhzex081,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715194217.0,0.16.6,False,3.8.19,False
1,63do4xtr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715195207.0,0.16.6,False,3.8.19,False
1,xonuolhk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715195362.0,0.16.6,False,3.8.18,False
1,ru6ym3ii,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715195635.0,0.16.6,False,3.8.18,False
1,r9jmz5rf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715195991.0,0.16.6,False,3.8.18,False
1,nhskamxh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715196702.0,0.16.6,False,3.8.19,False
1,ojqf16lz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715197137.0,0.16.6,False,3.8.18,False
1,3thj0qnw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715197866.0,0.16.6,False,3.8.18,False
1,coarjhln,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715198178.0,0.16.6,False,3.8.18,False
1,wa570fzz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715198286.0,0.16.6,False,3.8.19,False
1,5s8cu5un,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715198549.0,0.16.6,False,3.8.19,False
1,2kpjsi00,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715199225.0,0.16.6,False,3.8.19,False
1,zy3823su,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715199510.0,0.16.6,False,3.8.19,False
1,m022twg2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715199831.0,0.16.6,False,3.8.18,False
1,jdmz663a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715199937.0,0.16.6,False,3.8.19,False
1,rhu3dgnr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715200797.0,0.16.6,False,3.8.19,False
1,9vz4akzp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715201031.0,0.16.6,False,3.8.19,False
1,0xwze0ax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715201059.0,0.16.6,False,3.8.18,False
1,6u88c2y1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715201189.0,0.16.6,False,3.8.18,False
1,o4mcqkfp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715201577.0,0.16.6,False,3.8.18,False
1,j3mx6vl8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715202237.0,0.16.6,False,3.8.18,False
1,dtse3yti,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715202278.0,0.16.6,False,3.8.18,False
1,524g2o2t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715203176.0,0.16.6,False,3.8.19,False
1,g2u3zfmc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715203602.0,0.16.6,False,3.8.18,False
1,v4jljnhf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715203664.0,0.16.6,False,3.8.18,False
1,evcgqug4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715204604.0,0.16.6,False,3.8.18,False
1,n1jkirqz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715204894.0,0.16.6,False,3.8.18,False
1,0dcbkpe0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715205217.0,0.16.6,False,3.8.19,False
1,ucc9v5kn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715205251.0,0.16.6,False,3.8.19,False
1,42dpj21p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715206053.0,0.16.6,False,3.8.18,False
1,r27yxowr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715206114.0,0.16.6,False,3.8.18,False
1,zwygprf7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715206160.0,0.16.6,False,3.8.19,False
1,i84q0qck,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715206715.0,0.16.6,False,3.8.18,False
1,4luii3jq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715208150.0,0.16.6,False,3.8.19,False
1,50j1314c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715208183.0,0.16.6,False,3.8.18,False
1,5og228hu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715208208.0,0.16.6,False,3.8.18,False
1,ou61634r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715208628.0,0.16.6,False,3.8.19,False
1,cedr8iii,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715208874.0,0.16.6,False,3.8.18,False
1,my6fe80w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715208935.0,0.16.6,False,3.8.19,False
1,2rubji41,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715209668.0,0.16.6,False,3.8.19,False
1,rdo4xigo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715209783.0,0.16.6,False,3.8.19,False
1,zm0koc9f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715210176.0,0.16.6,False,3.8.18,False
1,004wyvp7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715210660.0,0.16.6,False,3.8.18,False
1,nwhb7unx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715211502.0,0.16.6,False,3.8.18,False
1,ud2kzz8x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715211545.0,0.16.6,False,3.8.19,False
1,43gt4qtw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715211589.0,0.16.6,False,3.8.18,False
1,1ybqubi3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715211855.0,0.16.6,False,3.8.19,False
1,fmdskdmc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715212090.0,0.16.6,False,3.8.18,False
1,hifuu0bk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715212211.0,0.16.6,False,3.8.18,False
1,gn9fxuic,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715212514.0,0.16.6,False,3.8.18,False
1,kuawn9ra,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715213906.0,0.16.6,False,3.8.18,False
1,tzy6a7jy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715214105.0,0.16.6,False,3.8.18,False
1,557org6n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715214243.0,0.16.6,False,3.8.19,False
1,d3fzbjqb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715215191.0,0.16.6,False,3.8.19,False
1,86bh3d12,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715215979.0,0.16.6,False,3.8.19,False
1,83lg034b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715216235.0,0.16.6,False,3.8.18,False
1,42k0iif5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715216484.0,0.16.6,False,3.8.18,False
1,lfg1r15o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715216746.0,0.16.6,False,3.8.18,False
1,cr9v94s7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715217292.0,0.16.6,False,3.8.18,False
1,w3ny1bpj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715217439.0,0.16.6,False,3.8.19,False
1,9hx97v23,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715217509.0,0.16.6,False,3.8.18,False
1,lb7cuxh2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715218055.0,0.16.6,False,3.8.18,False
1,7on0v1ak,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715218313.0,0.16.6,False,3.8.19,False
1,rt0fvhci,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715218646.0,0.16.6,False,3.8.18,False
1,bqqif5s9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715219322.0,0.16.6,False,3.8.18,False
1,81ew4nhq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715219558.0,0.16.6,False,3.8.19,False
1,mbnfiwlt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715219740.0,0.16.6,False,3.8.19,False
1,ygb5xk5p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715220450.0,0.16.6,False,3.8.18,False
1,4cfl6us5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715220643.0,0.16.6,False,3.8.19,False
1,q1wph2te,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715221257.0,0.16.6,False,3.8.18,False
1,y82d5k69,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715221419.0,0.16.6,False,3.8.18,False
1,k06ytp52,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715222129.0,0.16.6,False,3.8.19,False
1,8bo6dwau,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715222694.0,0.16.6,False,3.8.19,False
1,km5pzhdj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715222728.0,0.16.6,False,3.8.19,False
1,rx6rx6or,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715223982.0,0.16.6,False,3.8.18,False
1,6jreap9n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715224032.0,0.16.6,False,3.8.19,False
1,qox40iv2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715224396.0,0.16.6,False,3.8.18,False
1,cju4dtxb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715224903.0,0.16.6,False,3.8.19,False
1,l7q0zwwu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715225796.0,0.16.6,False,3.8.18,False
1,7d925yoc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715226055.0,0.16.6,False,3.8.18,False
1,qs46hdsp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715226295.0,0.16.6,False,3.8.18,False
1,kmxq0frf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715226322.0,0.16.6,False,3.8.19,False
1,93641brq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715226344.0,0.16.6,False,3.8.18,False
1,90rs50fy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715226399.0,0.16.6,False,3.8.18,False
1,m5rkrgyc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715226476.0,0.16.6,False,3.8.18,False
1,e5bfl0hx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715226901.0,0.16.6,False,3.8.18,False
1,ctopkss8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715227632.0,0.16.6,False,3.8.19,False
1,zsfg11sq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715227846.0,0.16.6,False,3.8.18,False
1,fp9a06lj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715227960.0,0.16.6,False,3.8.18,False
1,xozjccfc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715229994.0,0.16.6,False,3.8.19,False
1,9t5i0tc6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715230020.0,0.16.6,False,3.8.19,False
1,54vcklv6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715230560.0,0.16.6,False,3.8.18,False
1,avdlosks,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715230809.0,0.16.6,False,3.8.19,False
1,vsvn1nzc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715231189.0,0.16.6,False,3.8.18,False
1,uhnndccs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715231499.0,0.16.6,False,3.8.18,False
1,b9ezc6ls,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715232224.0,0.16.6,False,3.8.18,False
1,tm39pepb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715232266.0,0.16.6,False,3.8.18,False
1,r9rfwlne,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715232479.0,0.16.6,False,3.8.18,False
1,zrfc6f6l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715232539.0,0.16.6,False,3.8.19,False
1,kca2s2gu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715232895.0,0.16.6,False,3.8.19,False
1,6e194cum,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715232931.0,0.16.6,False,3.8.18,False
1,7i8t2ezm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715233288.0,0.16.6,False,3.8.19,False
1,kqoqffyw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715233498.0,0.16.6,False,3.8.19,False
1,fy6p3t4w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715233765.0,0.16.6,False,3.8.19,False
1,ate2fi4n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715234143.0,0.16.6,False,3.8.18,False
1,a5usigu9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715235020.0,0.16.6,False,3.8.18,False
1,vf4oefzf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715235788.0,0.16.6,False,3.8.19,False
1,g2kggxzb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715236123.0,0.16.6,False,3.8.18,False
1,1b2let7z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715237111.0,0.16.6,False,3.8.18,False
1,fdmk98qx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715237311.0,0.16.6,False,3.8.18,False
1,ky63h7ur,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715237501.0,0.16.6,False,3.8.18,False
1,pv2hw4q6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715238073.0,0.16.6,False,3.8.18,False
1,16m88g44,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715238572.0,0.16.6,False,3.8.19,False
1,n7y21a20,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715238892.0,0.16.6,False,3.8.18,False
1,3yzsnorn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715238947.0,0.16.6,False,3.8.18,False
1,yv81rsg7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715239375.0,0.16.6,False,3.8.18,False
1,ur74oj8e,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715239666.0,0.16.6,False,3.8.19,False
1,aw3hlpd5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715239778.0,0.16.6,False,3.8.19,False
1,fg4ndgn2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715239806.0,0.16.6,False,3.8.18,False
1,ou7gm9zu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715239991.0,0.16.6,False,3.8.18,False
1,3ctfvm8j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715240218.0,0.16.6,False,3.8.19,False
1,3d0nqk5e,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715240629.0,0.16.6,False,3.8.19,False
1,6zqg797x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715240820.0,0.16.6,False,3.8.18,False
1,3fg0ebnw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715242498.0,0.16.6,False,3.8.19,False
1,azgxw01p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715242644.0,0.16.6,False,3.8.18,False
1,gn854dhk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715242848.0,0.16.6,False,3.8.18,False
1,6kepunp2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715243056.0,0.16.6,False,3.8.18,False
1,ayfh4b31,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715243161.0,0.16.6,False,3.8.19,False
1,8gljg8x6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715243715.0,0.16.6,False,3.8.19,False
1,yq0fg906,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715244413.0,0.16.6,False,3.8.18,False
1,eqdj362v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715245275.0,0.16.6,False,3.8.19,False
1,52q1jy15,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715245412.0,0.16.6,False,3.8.18,False
1,3i6ms7kj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715246136.0,0.16.6,False,3.8.19,False
1,40g436jm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715246188.0,0.16.6,False,3.8.18,False
1,6xn8mnp7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715246278.0,0.16.6,False,3.8.18,False
1,eqf74260,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715246324.0,0.16.6,False,3.8.19,False
1,prdup9mx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715246340.0,0.16.6,False,3.8.19,False
1,g470j05n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715246848.0,0.16.6,False,3.8.18,False
1,lfyv6h7b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715246853.0,0.16.6,False,3.8.18,False
1,3oye6d9a,"[1, 41, 55]",,torch,1715246777.0,0.16.6,False,3.10.12,False
1,1bp0dh96,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715247384.0,0.16.6,False,3.8.18,False
1,bafa9fv1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715248283.0,0.16.6,False,3.8.18,False
1,qetx7raw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715248659.0,0.16.6,False,3.8.19,False
1,ao0dj82d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715249213.0,0.16.6,False,3.8.18,False
1,gobpfy9x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715249043.0,0.16.6,False,3.8.19,False
1,g0795dgq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715250142.0,0.16.6,False,3.8.18,False
1,hf06n800,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715251039.0,0.16.6,False,3.8.18,False
1,9x0bkm1y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715251498.0,0.16.6,False,3.8.18,False
1,vdixni35,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715251512.0,0.16.6,False,3.8.18,False
1,9vqymehy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715251999.0,0.16.6,False,3.8.19,False
1,f2wc2yn2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715252192.0,0.16.6,False,3.8.19,False
1,npws7z4q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715252986.0,0.16.6,False,3.8.18,False
1,204ap2y3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715252991.0,0.16.6,False,3.8.18,False
1,lksfqgeg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715253068.0,0.16.6,False,3.8.19,False
1,lwbujg67,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715253114.0,0.16.6,False,3.8.19,False
1,sazyiyai,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715253577.0,0.16.6,False,3.8.19,False
1,0r2w0w5o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715254162.0,0.16.6,False,3.8.18,False
1,ufwf54lp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715254564.0,0.16.6,False,3.8.19,False
1,h5jlie0o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715254567.0,0.16.6,False,3.8.19,False
1,bleylj7i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715254921.0,0.16.6,False,3.8.18,False
1,v8uson01,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715256285.0,0.16.6,False,3.8.18,False
1,634ry9ox,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715256295.0,0.16.6,False,3.8.18,False
1,q9vtgcnj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715256305.0,0.16.6,False,3.8.18,False
1,5vfa262s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715256681.0,0.16.6,False,3.8.19,False
1,tq1p7ac7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715257029.0,0.16.6,False,3.8.18,False
1,qozi75zf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715257407.0,0.16.6,False,3.8.18,False
1,n2xei98k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715257603.0,0.16.6,False,3.8.18,False
1,6lw1ss34,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715258113.0,0.16.6,False,3.8.19,False
1,pkhwi0t2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715258266.0,0.16.6,False,3.8.19,False
1,cyzb3n9x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715258405.0,0.16.6,False,3.8.18,False
1,oy7r1ite,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715258724.0,0.16.6,False,3.8.18,False
1,xldqums4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715258761.0,0.16.6,False,3.8.19,False
1,8eox7cgh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715259164.0,0.16.6,False,3.8.18,False
1,qhfu8g3a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715259571.0,0.16.6,False,3.8.19,False
1,isld5q2g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715260092.0,0.16.6,False,3.8.18,False
1,fz3fr7wt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715260250.0,0.16.6,False,3.8.18,False
1,egt3kizx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715261095.0,0.16.6,False,3.8.18,False
1,1bsep43j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715261479.0,0.16.6,False,3.8.19,False
1,dxvpoot9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715262021.0,0.16.6,False,3.8.18,False
1,3f8eb06u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715262316.0,0.16.6,False,3.8.19,False
1,jby4muit,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715262553.0,0.16.6,False,3.8.19,False
1,209aqt54,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715263410.0,0.16.6,False,3.8.18,False
1,czbdzjhb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715264428.0,0.16.6,False,3.8.18,False
1,hzb4ptia,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715264568.0,0.16.6,False,3.8.19,False
1,wsvtg4ih,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715264620.0,0.16.6,False,3.8.18,False
1,t9s38ngz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715265339.0,0.16.6,False,3.8.19,False
1,n7uskdx4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715265585.0,0.16.6,False,3.8.19,False
1,kid4e1oq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715265703.0,0.16.6,False,3.8.18,False
1,qf8sdos0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715266088.0,0.16.6,False,3.8.18,False
1,iglzc9pz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715266505.0,0.16.6,False,3.8.18,False
1,x2rt7mtz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715266598.0,0.16.6,False,3.8.19,False
1,9y0g6ir6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715266612.0,0.16.6,False,3.8.18,False
1,i1nvtofr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715266650.0,0.16.6,False,3.8.18,False
1,4my08jpv,"[1, 41, 55]",,torch,1715266554.0,0.16.6,False,3.10.12,False
1,mpafimvt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715266804.0,0.16.6,False,3.8.18,False
1,cayv3mtz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715268181.0,0.16.6,False,3.8.18,False
1,isov9oe4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715268209.0,0.16.6,False,3.8.18,True
1,iqbs3hrr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715268236.0,0.16.6,False,3.8.19,False
1,zr04bw46,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715268281.0,0.16.6,False,3.8.18,True
1,t8gyql2e,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715268743.0,0.16.6,False,3.8.19,False
1,b89dy3ax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715269592.0,0.16.6,False,3.8.18,True
1,v313iil8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715269592.0,0.16.6,False,3.8.18,True
1,c9fdw1au,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715269968.0,0.16.6,False,3.8.18,False
1,ajg5csig,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715270529.0,0.16.6,False,3.8.19,False
1,x1thvd2m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715270787.0,0.16.6,False,3.8.18,False
1,8ug6ruhs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715271200.0,0.16.6,False,3.8.18,False
1,16mzvdhg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715271936.0,0.16.6,False,3.8.18,False
1,bu27u4h0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715272061.0,0.16.6,False,3.8.18,False
1,fgw7oh8j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715272139.0,0.16.6,False,3.8.18,True
1,on6ib04y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715272460.0,0.16.6,False,3.8.19,False
1,68z0wifw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715272567.0,0.16.6,False,3.8.18,True
1,23idtxx6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715272581.0,0.16.6,False,3.8.18,False
1,xsd9zd54,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715272736.0,0.16.6,False,3.8.18,False
1,348ui8od,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715272738.0,0.16.6,False,3.8.18,True
1,l2wnc3cw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715272788.0,0.16.6,False,3.8.18,False
1,flwfizpo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715272820.0,0.16.6,False,3.8.18,False
1,07hu4k35,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715272681.0,0.16.6,False,3.8.19,False
1,9ae0ytbz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715273117.0,0.16.6,False,3.8.19,False
1,6max2lxd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715273323.0,0.16.6,False,3.8.18,True
1,1vp6bd22,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715273660.0,0.16.6,False,3.8.19,False
1,rlc668kp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715274569.0,0.16.6,False,3.8.19,False
1,xvf7afis,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715275488.0,0.16.6,False,3.8.18,False
1,mn7ltuys,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715275731.0,0.16.6,False,3.8.18,True
1,7w24ffsx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715276383.0,0.16.6,False,3.8.19,False
1,wbtilbbl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715276783.0,0.16.6,False,3.8.18,False
1,qy7hzua7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715276948.0,0.16.6,False,3.8.18,True
1,urehn3ch,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715276974.0,0.16.6,False,3.8.18,False
1,c1ikal6c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715277122.0,0.16.6,False,3.8.18,False
1,lsvf37ik,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715277458.0,0.16.6,False,3.8.18,False
1,n9gqh89n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715277644.0,0.16.6,False,3.8.19,False
1,nil1mnh4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715277651.0,0.16.6,False,3.8.19,False
1,9oa174kp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715277781.0,0.16.6,False,3.8.18,False
1,oeaylhju,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715277824.0,0.16.6,False,3.8.18,False
1,p0uoh8av,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715277843.0,0.16.6,False,3.8.18,False
1,cvhoh6ul,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715278005.0,0.16.6,False,3.8.19,False
1,j0q9g874,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715279172.0,0.16.6,False,3.8.18,True
1,wqthswzd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715279431.0,0.16.6,False,3.8.18,False
1,tq6lqx2s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715279661.0,0.16.6,False,3.8.18,True
1,tj90ljkr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715280181.0,0.16.6,False,3.8.18,True
1,zyp7ex6s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715280181.0,0.16.6,False,3.8.18,True
1,klwr95lr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715280379.0,0.16.6,False,3.8.19,False
1,p2wjytq2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715280875.0,0.16.6,False,3.8.19,False
1,eu8xc7e3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715281005.0,0.16.6,False,3.8.18,True
1,fs1sl86y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715281102.0,0.16.6,False,3.8.18,False
1,6ge90ghf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715281519.0,0.16.6,False,3.8.18,True
1,rlir8b4v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715281842.0,0.16.6,False,3.8.18,False
1,84uwo2c4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715282429.0,0.16.6,False,3.8.19,False
1,hmbv0di1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715282699.0,0.16.6,False,3.8.19,False
1,9da621ot,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715282852.0,0.16.6,False,3.8.18,True
1,isj9l53x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715282987.0,0.16.6,False,3.8.18,False
1,pm26wan1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715283986.0,0.16.6,False,3.8.18,False
1,pja2t9x9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715284162.0,0.16.6,False,3.8.19,False
1,ipy0qt8a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715284182.0,0.16.6,False,3.8.19,False
1,ui685f0u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715284441.0,0.16.6,False,3.8.18,True
1,ujge62rn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715284297.0,0.16.6,False,3.8.19,False
1,7jwk60tg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715285325.0,0.16.6,False,3.8.18,False
1,r1rhi9ls,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715285467.0,0.16.6,False,3.8.18,False
1,u5rzyeor,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715285614.0,0.16.6,False,3.8.18,False
1,t74zuvdz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715285933.0,0.16.6,False,3.8.19,False
1,xijkjzef,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715286058.0,0.16.6,False,3.8.18,False
1,vg1eg0ga,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715286160.0,0.16.6,False,3.8.18,True
1,ly9z9e5s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715286445.0,0.16.6,False,3.8.19,False
1,18v8sxds,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715286541.0,0.16.6,False,3.8.18,True
1,uhbm6lr4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715287530.0,0.16.6,False,3.8.18,True
1,q8b4y2tg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715288140.0,0.16.6,False,3.8.18,False
1,neiworjx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715288819.0,0.16.6,False,3.8.18,False
1,hcz1fb7n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715288839.0,0.16.6,False,3.8.18,True
1,nmgzlf61,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715289125.0,0.16.6,False,3.8.19,False
1,nkt9k688,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715289384.0,0.16.6,False,3.8.18,False
1,e3a4sr4q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715289640.0,0.16.6,False,3.8.18,False
1,6j60mxb9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715289827.0,0.16.6,False,3.8.19,False
1,r5n1251e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715290039.0,0.16.6,False,3.8.18,False
1,6nub6sjx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715290367.0,0.16.6,False,3.8.18,False
1,jallpybj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715290423.0,0.16.6,False,3.8.18,True
1,ai13tyd1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715290865.0,0.16.6,False,3.8.19,False
1,urmfjmq8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715291599.0,0.16.6,False,3.8.18,False
1,igehncns,"[1, 41, 55]",,torch,1715292234.0,0.16.6,False,3.10.12,False
1,bkxfa1bu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715292318.0,0.16.6,False,3.8.19,False
1,drvhgt51,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715292796.0,0.16.6,False,3.8.19,False
1,kygmziv9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715293087.0,0.16.6,False,3.8.19,False
1,suatdyc5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715293229.0,0.16.6,False,3.8.19,False
1,1m6rmzqm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715293405.0,0.16.6,False,3.8.18,True
1,cyk1hqc0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715293557.0,0.16.6,False,3.8.18,False
1,ur22u4ug,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715293635.0,0.16.6,False,3.8.18,True
1,is6ptck5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715293905.0,0.16.6,False,3.8.18,True
1,d0pmvlv8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715293980.0,0.16.6,False,3.8.18,False
1,k8mfj7li,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715294518.0,0.16.6,False,3.8.18,True
1,uzmf72cj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715294590.0,0.16.6,False,3.8.18,False
1,zmgzix2v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715295019.0,0.16.6,False,3.8.19,False
1,atqs1q4l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715296046.0,0.16.6,False,3.8.18,False
1,xjbq1lpz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715296490.0,0.16.6,False,3.8.18,True
1,mbiy0lzb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715296523.0,0.16.6,False,3.8.18,False
1,1okpilai,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715297142.0,0.16.6,False,3.8.18,True
1,fdtgq8dd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715297365.0,0.16.6,False,3.8.18,True
1,gdjc6wl7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715297421.0,0.16.6,False,3.8.19,False
1,n227cbym,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715297819.0,0.16.6,False,3.8.18,True
1,586rim5z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715298217.0,0.16.6,False,3.8.18,True
1,v0p2hudo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715299206.0,0.16.6,False,3.8.18,False
1,6lqyytyf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715299409.0,0.16.6,False,3.8.18,False
1,8swjr4sz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715299749.0,0.16.6,False,3.8.18,False
1,yt24nl61,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715300327.0,0.16.6,False,3.8.19,False
1,eezvm0le,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715300451.0,0.16.6,False,3.8.18,False
1,hwf8ca5e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715300464.0,0.16.6,False,3.8.18,True
1,3qz0u4s1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715300529.0,0.16.6,False,3.8.19,False
1,zj3kc1j3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715300660.0,0.16.6,False,3.8.19,False
1,7e77t634,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715300694.0,0.16.6,False,3.8.19,False
1,igpezbtn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715300735.0,0.16.6,False,3.8.18,True
1,gfs8c3w6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715301290.0,0.16.6,False,3.8.18,True
1,7c7vh5js,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715301611.0,0.16.6,False,3.8.19,False
1,cftpndca,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715302072.0,0.16.6,False,3.8.18,True
1,s6zog721,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715302156.0,0.16.6,False,3.8.19,False
1,u8vjtki7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715302168.0,0.16.6,False,3.8.18,True
1,afqz33re,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715302297.0,0.16.6,False,3.8.18,False
1,s6jw7d7u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715302349.0,0.16.6,False,3.8.18,False
1,nll21csl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715302441.0,0.16.6,False,3.8.18,False
1,alensxz1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715302229.0,0.16.6,False,3.8.19,False
1,5gaxveqm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715303020.0,0.16.6,False,3.8.19,False
1,0id8q64u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715303149.0,0.16.6,False,3.8.18,True
1,akv5kclk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715303412.0,0.16.6,False,3.8.19,False
1,b3rjumoq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715303789.0,0.16.6,False,3.8.18,False
1,9qby1be0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715304155.0,0.16.6,False,3.8.18,False
1,h789l8ye,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715304159.0,0.16.6,False,3.8.18,True
1,mk38347n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304748.0,0.16.6,False,3.8.18,False
1,rp1am1jy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715304746.0,0.16.6,False,3.8.18,True
1,212b928u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304761.0,0.16.6,False,3.8.18,False
1,quhe4o7x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304761.0,0.16.6,False,3.8.18,False
1,ytqiuto0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304760.0,0.16.6,False,3.8.18,False
1,f7jbf84v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304777.0,0.16.6,False,3.8.18,False
1,np3l3kjc,"[1, 41, 55]",,torch,1715304777.0,0.16.6,False,3.10.12,False
1,ti13b9hn,"[1, 41, 55]",,torch,1715304777.0,0.16.6,False,3.10.12,False
1,elpj8tb1,"[1, 41, 55]",,torch,1715304777.0,0.16.6,False,3.10.12,False
1,r90q5dzy,"[1, 41, 55]",,torch,1715304778.0,0.16.6,False,3.10.12,False
1,8wgda4hk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304784.0,0.16.6,False,3.8.18,False
1,pdh9r65n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304785.0,0.16.6,False,3.8.18,False
1,49dg62ku,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304792.0,0.16.6,False,3.8.18,False
1,i3cm5n39,"[1, 41, 55]",,torch,1715304793.0,0.16.6,False,3.10.12,False
1,nqh3wsxl,"[1, 41, 55]",,torch,1715304793.0,0.16.6,False,3.10.12,False
1,6bomtoqi,"[1, 41, 55]",,torch,1715304794.0,0.16.6,False,3.10.12,False
1,3eg5c18q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304798.0,0.16.6,False,3.8.18,False
1,15b3o4ho,"[1, 41, 55]",,torch,1715304799.0,0.16.6,False,3.10.12,False
1,21tc18pr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304805.0,0.16.6,False,3.8.18,False
1,964d1uar,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304806.0,0.16.6,False,3.8.18,False
1,6vdllsq3,"[1, 41, 55]",,torch,1715304809.0,0.16.6,False,3.10.12,False
1,dmf3shvd,"[1, 41, 55]",,torch,1715304809.0,0.16.6,False,3.10.12,False
1,gz10s3xz,"[1, 41, 55]",,torch,1715304810.0,0.16.6,False,3.10.12,False
1,qqj887m7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304813.0,0.16.6,False,3.8.18,False
1,06657o9p,"[1, 41, 55]",,torch,1715304815.0,0.16.6,False,3.10.12,False
1,gizrutna,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304818.0,0.16.6,False,3.8.18,False
1,3xpwyl19,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304826.0,0.16.6,False,3.8.18,False
1,egktb8ag,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304827.0,0.16.6,False,3.8.18,False
1,g34ohhk3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304834.0,0.16.6,False,3.8.18,False
1,84ewq9di,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304839.0,0.16.6,False,3.8.18,False
1,ma2gjibw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304847.0,0.16.6,False,3.8.18,False
1,6hgokquj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304847.0,0.16.6,False,3.8.18,False
1,59nlwulo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715304855.0,0.16.6,False,3.8.18,False
1,c2rjb0ci,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715305970.0,0.16.6,False,3.8.19,False
1,0y4tkyo2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715306159.0,0.16.6,False,3.8.18,True
1,td0yhufq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715307214.0,0.16.6,False,3.8.18,True
1,4px3s2d4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715307340.0,0.16.6,False,3.8.18,True
1,dkijw4b1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307470.0,0.16.6,False,3.8.18,False
1,yqdq9u19,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307494.0,0.16.6,False,3.8.18,False
1,6wgbnvjy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307498.0,0.16.6,False,3.8.18,False
1,6z6vyysh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307501.0,0.16.6,False,3.8.18,False
1,i8vnvwg4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307501.0,0.16.6,False,3.8.18,False
1,69q1haz1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307513.0,0.16.6,False,3.8.18,False
1,kco1tpb7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307515.0,0.16.6,False,3.8.18,False
1,1ikkvfzl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307523.0,0.16.6,False,3.8.18,False
1,jmqg5xte,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307530.0,0.16.6,False,3.8.18,False
1,gdvziotu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715307534.0,0.16.6,False,3.8.18,False
1,fj2eakem,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715307792.0,0.16.6,False,3.8.18,False
1,lhft0mgz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715308175.0,0.16.6,False,3.8.19,False
1,ctbi7v6i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715308660.0,0.16.6,False,3.8.18,True
1,mfihm1f9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715308754.0,0.16.6,False,3.8.18,True
1,1nxcxdzd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715308839.0,0.16.6,False,3.8.18,False
1,btatar9d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715308841.0,0.16.6,False,3.8.19,False
1,yq4ce0n0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715309043.0,0.16.6,False,3.8.18,True
1,1xikinox,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715309364.0,0.16.6,False,3.8.18,True
1,up2qru0g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715309714.0,0.16.6,False,3.8.18,True
1,fo8psza6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715309844.0,0.16.6,False,3.8.18,False
1,60rr4e28,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715309889.0,0.16.6,False,3.8.18,True
1,qokadwb7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715309667.0,0.16.6,False,3.8.19,False
1,3ktfzx0o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715310369.0,0.16.6,False,3.8.19,False
1,8vna8xig,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715310561.0,0.16.6,False,3.8.19,False
1,49hzgfyz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715310617.0,0.16.6,False,3.8.18,True
1,eccbyz1a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715310732.0,0.16.6,False,3.8.18,False
1,mk4jqfe5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715310822.0,0.16.6,False,3.8.18,True
1,r05hbz0h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715311210.0,0.16.6,False,3.8.18,False
1,ge9z0n3j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715311652.0,0.16.6,False,3.8.18,False
1,u3l2ku8z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715312222.0,0.16.6,False,3.8.18,True
1,3ergrkss,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715312374.0,0.16.6,False,3.8.19,False
1,3fjs27au,"[1, 41, 55]",,torch,1715312741.0,0.16.6,False,3.10.12,False
1,fdd7nkvt,"[1, 41, 55]",,torch,1715312741.0,0.16.6,False,3.10.12,False
1,fe0a944i,"[1, 41, 55]",,torch,1715312741.0,0.16.6,False,3.10.12,False
1,6iwajb70,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715312752.0,0.16.6,False,3.8.18,False
1,lfcmcak0,"[1, 41, 55]",,torch,1715312771.0,0.16.6,False,3.10.12,False
1,hnuoudss,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313041.0,0.16.6,False,3.8.18,True
1,585eh9px,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313050.0,0.16.6,False,3.8.18,True
1,hh2vbaor,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313054.0,0.16.6,False,3.8.18,True
1,qaczupdv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313053.0,0.16.6,False,3.8.18,True
1,6lczkx21,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313101.0,0.16.6,False,3.8.18,True
1,ykg4k2yo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313101.0,0.16.6,False,3.8.18,True
1,3fjjkk3c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313110.0,0.16.6,False,3.8.18,True
1,snc9ih4w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313110.0,0.16.6,False,3.8.18,True
1,h09d11of,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715313908.0,0.16.6,False,3.8.19,False
1,mhbhftch,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715313927.0,0.16.6,False,3.8.18,True
1,3escq7of,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715314265.0,0.16.6,False,3.8.19,False
1,wro5zu6n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715314289.0,0.16.6,False,3.8.18,True
1,sopuvx76,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715314400.0,0.16.6,False,3.8.19,False
1,90pbw9lu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715314688.0,0.16.6,False,3.8.18,False
1,3o4wdsx1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715314689.0,0.16.6,False,3.8.18,True
1,6cjhofdy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715314706.0,0.16.6,False,3.8.18,False
1,bolvryat,"[1, 41, 55]",,torch,1715314563.0,0.16.6,False,3.10.12,False
1,xzdcnrh2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715315374.0,0.16.6,False,3.8.19,False
1,x0pccyt6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715315488.0,0.16.6,False,3.8.18,True
1,4r9pbzd3,"[1, 41, 55]",,torch,1715315806.0,0.16.6,False,3.10.12,False
1,2vc110gd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715315884.0,0.16.6,False,3.8.19,False
1,g7m6odfc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715315651.0,0.16.6,False,3.8.19,False
1,0fmn9p2t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715316273.0,0.16.6,False,3.8.18,True
1,2c7wf1p3,"[1, 41, 55]",,torch,1715316364.0,0.16.6,False,3.10.12,False
1,iilhpd8g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715316409.0,0.16.6,False,3.8.18,True
1,pai5gkgb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715316504.0,0.16.6,False,3.8.18,True
1,8eaeodgb,"[1, 41, 55]",,torch,1715316657.0,0.16.6,False,3.10.12,False
1,diy348t1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715316729.0,0.16.6,False,3.8.18,True
1,0rzui423,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715316957.0,0.16.6,False,3.8.18,True
1,8zkody8s,"[1, 41, 55]",,torch,1715317116.0,0.16.6,False,3.10.12,False
1,n11luyt5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715317726.0,0.16.6,False,3.8.18,False
1,z3kigvvu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715318089.0,0.16.6,False,3.8.18,True
1,05c1gk1p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715318129.0,0.16.6,False,3.8.18,True
1,c41yi7c1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715318391.0,0.16.6,False,3.8.18,True
1,hpzbky6o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715318528.0,0.16.6,False,3.8.18,True
1,mmi621nj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715318673.0,0.16.6,False,3.8.18,False
1,1m3m90if,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715319240.0,0.16.6,False,3.8.18,True
1,mqhw6ad4,"[1, 41, 55]",,torch,1715319429.0,0.16.6,False,3.10.12,False
1,mtij1aee,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715319756.0,0.16.6,False,3.8.19,False
1,ojmrlpdp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715320628.0,0.16.6,False,3.8.19,False
1,6bnvlm23,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715320746.0,0.16.6,False,3.8.19,False
1,9qlhmx4c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715321192.0,0.16.6,False,3.8.18,True
1,kth33lds,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715321504.0,0.16.6,False,3.8.18,True
1,u9kktofj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715321895.0,0.16.6,False,3.8.18,False
1,97s7ksyz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715321700.0,0.16.6,False,3.8.19,False
1,ddyr4kr8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715322047.0,0.16.6,False,3.8.19,False
1,vfrkw9xq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715322245.0,0.16.6,False,3.8.19,False
1,be9vvbnc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715322286.0,0.16.6,False,3.8.18,True
1,3b8no90p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715322490.0,0.16.6,False,3.8.18,True
1,n3y0dnzm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715322513.0,0.16.6,False,3.8.18,False
1,wkqyyspf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715322633.0,0.16.6,False,3.8.18,True
1,4d9o7ur5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715322638.0,0.16.6,False,3.8.18,True
1,tay1ve12,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715322688.0,0.16.6,False,3.8.18,True
1,e10z7kmc,"[1, 41, 55]",,torch,1715322691.0,0.16.6,False,3.10.12,False
1,27hgeg47,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715323000.0,0.16.6,False,3.8.19,False
1,4zpluvuh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715323136.0,0.16.6,False,3.8.18,True
1,2nq65ihd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715323856.0,0.16.6,False,3.8.18,True
1,hsch2e7u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715324109.0,0.16.6,False,3.8.18,True
1,kbjw2uv7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715324342.0,0.16.6,False,3.8.18,False
1,qnumwmbv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715324829.0,0.16.6,False,3.8.18,False
1,0al1bf2a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715325061.0,0.16.6,False,3.8.18,False
1,0kc2top8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715325425.0,0.16.6,False,3.8.19,False
1,tsxmeubi,"[1, 41, 55]",,torch,1715325482.0,0.16.6,False,3.10.12,False
1,4g74ao2k,"[1, 41, 55]",,torch,1715325678.0,0.16.6,False,3.10.12,False
1,jv49kptl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715326072.0,0.16.6,False,3.8.18,True
1,fd6nogf1,"[1, 41, 55]",,torch,1715326624.0,0.16.6,False,3.10.12,False
1,9xqcpioq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715326644.0,0.16.6,False,3.8.18,False
1,14hxhi7m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715326833.0,0.16.6,False,3.8.18,True
1,fdw3323t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715326841.0,0.16.6,False,3.8.18,True
1,4ecbrqhk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715326930.0,0.16.6,False,3.8.18,True
1,tu67rjhq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715326977.0,0.16.6,False,3.8.18,True
1,sq64ba3t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715327229.0,0.16.6,False,3.8.18,True
1,6f2z4rqa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715327260.0,0.16.6,False,3.8.18,True
1,e63xrl8r,"[1, 41, 55]",,torch,1715327280.0,0.16.6,False,3.10.12,False
1,o7x5vdil,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715327308.0,0.16.6,False,3.8.18,True
1,2lp2uyzw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715327595.0,0.16.6,False,3.8.18,False
1,fuxd2yrn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715327667.0,0.16.6,False,3.8.18,True
1,k4fck8vx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715327669.0,0.16.6,False,3.8.18,True
1,dnw3frkt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715327815.0,0.16.6,False,3.8.19,False
1,leoacxc1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715328357.0,0.16.6,False,3.8.19,False
1,7e8h1ymb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715328181.0,0.16.6,False,3.8.19,False
1,79itpl2x,"[1, 41, 55]",,torch,1715328661.0,0.16.6,False,3.10.12,False
1,kkouopek,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715329165.0,0.16.6,False,3.8.19,False
1,5gbw6avh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715329376.0,0.16.6,False,3.8.18,False
1,xrudeqyr,"[1, 41, 55]",,torch,1715330332.0,0.16.6,False,3.10.12,False
1,24cfuchc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715331115.0,0.16.6,False,3.8.18,True
1,9940iibm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715331432.0,0.16.6,False,3.8.18,True
1,dpgqtisb,"[1, 41, 55]",,torch,1715331518.0,0.16.6,False,3.10.12,False
1,e34vl6r4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715331536.0,0.16.6,False,3.8.18,True
1,19nin7vn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715331600.0,0.16.6,False,3.8.18,True
1,y3wkcgmp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715331638.0,0.16.6,False,3.8.18,True
1,nkwknso2,"[1, 41, 55]",,torch,1715331880.0,0.16.6,False,3.10.12,False
1,rbcaigyz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715332363.0,0.16.6,False,3.8.19,False
1,666jep5f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715332447.0,0.16.6,False,3.8.18,True
1,qdb69pj1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715332804.0,0.16.6,False,3.8.19,False
1,j7ea8s1d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715333140.0,0.16.6,False,3.8.18,True
1,hgavzq5m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715333285.0,0.16.6,False,3.8.19,False
1,ss4w6v8d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715333458.0,0.16.6,False,3.8.18,True
1,6vo9wdwx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715333704.0,0.16.6,False,3.8.18,True
1,0orbnci3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715333798.0,0.16.6,False,3.8.18,False
1,ydem4jg3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715333898.0,0.16.6,False,3.8.18,False
1,26sc18x3,"[1, 41, 55]",,torch,1715334051.0,0.16.6,False,3.10.12,False
1,weoru1ep,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715334114.0,0.16.6,False,3.8.18,True
1,k47urk9i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715334197.0,0.16.6,False,3.8.19,False
1,f66uopoy,"[1, 41, 55]",,torch,1715334220.0,0.16.6,False,3.10.12,False
1,aqzs0a0l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715334240.0,0.16.6,False,3.8.18,False
1,jqet6yc4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715334740.0,0.16.6,False,3.8.18,True
1,s0xioylp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715334956.0,0.16.6,False,3.8.18,True
1,2u5q7aol,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715335041.0,0.16.6,False,3.8.18,False
1,505l9stc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715335814.0,0.16.6,False,3.8.19,False
1,zk4fpswe,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715336116.0,0.16.6,False,3.8.18,True
1,ff5euzti,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715336236.0,0.16.6,False,3.8.18,True
1,y3nfeeqo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715336394.0,0.16.6,False,3.8.18,False
1,awtsvr3q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715336485.0,0.16.6,False,3.8.18,True
1,dddtst89,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715336556.0,0.16.6,False,3.8.18,True
1,7xdbp2ly,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715336570.0,0.16.6,False,3.8.18,False
1,hl9tjri0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715336367.0,0.16.6,False,3.8.19,False
1,i9w3jpw3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715336717.0,0.16.6,False,3.8.19,False
1,lp6lu3qv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715337085.0,0.16.6,False,3.8.19,False
1,7lwxkk5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715337624.0,0.16.6,False,3.8.18,True
1,tyu24p3z,"[1, 41, 55]",,torch,1715337685.0,0.16.6,False,3.10.12,False
1,t99wty8w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715337872.0,0.16.6,False,3.8.18,True
1,q4i19pat,"[1, 41, 55]",,torch,1715338003.0,0.16.6,False,3.10.12,False
1,m1lyovri,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715338166.0,0.16.6,False,3.8.18,True
1,djd4ev69,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715338183.0,0.16.6,False,3.8.18,True
1,0m8icrsf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715338905.0,0.16.6,False,3.8.18,True
1,inoglx3h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715339781.0,0.16.6,False,3.8.18,False
1,sa3r98q0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715340145.0,0.16.6,False,3.8.18,True
1,lsof3wym,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715340224.0,0.16.6,False,3.8.18,False
1,ik61rfro,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715340497.0,0.16.6,False,3.8.18,False
1,3daz8cuv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715340554.0,0.16.6,False,3.8.19,False
1,uya8vpt1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715341089.0,0.16.6,False,3.8.18,True
1,nitrwys5,"[1, 41, 55]",,torch,1715341412.0,0.16.6,False,3.10.12,False
1,y8at8x83,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715341473.0,0.16.6,False,3.8.18,True
1,xk5xbbw4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715341744.0,0.16.6,False,3.8.18,True
1,nfjbcmjc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715341904.0,0.16.6,False,3.8.18,True
1,lafc39g4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715341959.0,0.16.6,False,3.8.18,True
1,9emav48t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715342080.0,0.16.6,False,3.8.19,False
1,lzuoc9ou,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715342411.0,0.16.6,False,3.8.18,True
1,2w9b7dlw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715342619.0,0.16.6,False,3.8.18,True
1,6aw4t451,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715342658.0,0.16.6,False,3.8.18,True
1,gy7v4nai,"[1, 41, 55]",,torch,1715342725.0,0.16.6,False,3.10.12,False
1,k86gr14g,"[1, 41, 55]",,torch,1715342860.0,0.16.6,False,3.10.12,False
1,kyfedtes,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715342903.0,0.16.6,False,3.8.18,True
1,lrkt16sx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715343049.0,0.16.6,False,3.8.19,False
1,n5vacoic,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715343053.0,0.16.6,False,3.8.18,False
1,5xry8tko,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715342973.0,0.16.6,False,3.8.19,False
1,yq7bzexx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715343445.0,0.16.6,False,3.8.18,True
1,wjm64hz7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715344099.0,0.16.6,False,3.8.18,False
1,iihxt8tn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715344557.0,0.16.6,False,3.8.19,False
1,y6bmxtk7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715344661.0,0.16.6,False,3.8.18,True
1,tr8u31z3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715344819.0,0.16.6,False,3.8.18,True
1,96xyvj4e,"[1, 41, 55]",,torch,1715344970.0,0.16.6,False,3.10.12,False
1,7p2p758z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715345445.0,0.16.6,False,3.8.18,True
1,r10jdla4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715345673.0,0.16.6,False,3.8.18,True
1,yxvc5fy9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715345821.0,0.16.6,False,3.8.19,False
1,uv4lmxbu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715345958.0,0.16.6,False,3.8.18,False
1,z6l6zbvy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715346012.0,0.16.6,False,3.8.18,True
1,9aksmezc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715346347.0,0.16.6,False,3.8.19,False
1,9jw5rike,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715346608.0,0.16.6,False,3.8.19,False
1,q4fug4wc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715346662.0,0.16.6,False,3.8.18,True
1,z6qm3f41,"[1, 41, 55]",,torch,1715347169.0,0.16.6,False,3.10.12,False
1,2k6gb5k3,"[1, 41, 55]",,torch,1715347170.0,0.16.6,False,3.10.12,False
1,2wih4g57,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715347639.0,0.16.6,False,3.8.18,True
1,aq66jkcj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715348000.0,0.16.6,False,3.8.18,True
1,s5yhfoil,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715348052.0,0.16.6,False,3.8.19,False
1,yj9b2gpw,"[1, 41, 55]",,torch,1715348171.0,0.16.6,False,3.10.12,False
1,dcaw7bex,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715348234.0,0.16.6,False,3.8.18,True
1,rjwdvam2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715348308.0,0.16.6,False,3.8.18,True
1,k8nrnwib,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715348446.0,0.16.6,False,3.8.18,True
1,ecmdgvt8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715348609.0,0.16.6,False,3.8.18,False
1,d6cr8xs2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715348608.0,0.16.6,False,3.8.18,True
1,h0qmnnxu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715348610.0,0.16.6,False,3.8.18,True
1,vb0ktwuc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715348631.0,0.16.6,False,3.8.18,True
1,komd0smk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715348866.0,0.16.6,False,3.8.18,True
1,teqpe20m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715348978.0,0.16.6,False,3.8.18,True
1,zvlzx1on,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715349645.0,0.16.6,False,3.8.18,False
1,2wbz4zq0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715350387.0,0.16.6,False,3.8.18,False
1,bw8s75a1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715350561.0,0.16.6,False,3.8.18,True
1,009pg8gb,"[1, 41, 55]",,torch,1715350720.0,0.16.6,False,3.10.12,False
1,htjzkws1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715350774.0,0.16.6,False,3.8.18,False
1,jq7kufr5,"[1, 41, 55]",,torch,1715351384.0,0.16.6,False,3.10.12,False
1,xcfdf31y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715351444.0,0.16.6,False,3.8.19,False
1,opl5ximd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715351584.0,0.16.6,False,3.8.18,True
1,wwf4ik1r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715351666.0,0.16.6,False,3.8.18,True
1,i80ln9pi,"[1, 41, 55]",,torch,1715352146.0,0.16.6,False,3.10.12,False
1,k768vbwj,"[1, 41, 55]",,torch,1715352842.0,0.16.6,False,3.10.12,False
1,akky267o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715352853.0,0.16.6,False,3.8.18,True
1,n1t1iq3d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715352803.0,0.16.6,False,3.8.19,False
1,d3sv6t37,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715353458.0,0.16.6,False,3.8.18,False
1,3g3esrzg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715353584.0,0.16.6,False,3.8.19,False
1,gshftdtl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715353589.0,0.16.6,False,3.8.18,True
1,pmfn875w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715354235.0,0.16.6,False,3.8.18,False
1,10vqv6rz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715354411.0,0.16.6,False,3.8.18,True
1,clge76uo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715354416.0,0.16.6,False,3.8.18,False
1,pdntl7cv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715354495.0,0.16.6,False,3.8.18,True
1,nakvoahv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715354743.0,0.16.6,False,3.8.18,True
1,u9i2zzes,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715354950.0,0.16.6,False,3.8.18,True
1,cj080yag,"[1, 41, 55]",,torch,1715355246.0,0.16.6,False,3.10.12,False
1,t2q3z4ss,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715355510.0,0.16.6,False,3.8.18,True
1,pz8gj59h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715355852.0,0.16.6,False,3.8.18,True
1,urj114sz,"[1, 41, 55]",,torch,1715356014.0,0.16.6,False,3.10.12,False
1,6o7r2zn9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715356501.0,0.16.6,False,3.8.18,False
1,ddeox2v1,"[1, 41, 55]",,torch,1715356556.0,0.16.6,False,3.10.12,False
1,bl3bscu5,"[1, 41, 55]",,torch,1715357002.0,0.16.6,False,3.10.12,False
1,xgbd8wz8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715357254.0,0.16.6,False,3.8.18,True
1,xchunxgb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715357370.0,0.16.6,False,3.8.18,False
1,euce066k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715358602.0,0.16.6,False,3.8.18,True
1,s9j75cn2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715358624.0,0.16.6,False,3.8.18,True
1,k8e1ejdt,"[1, 41, 55]",,torch,1715358662.0,0.16.6,False,3.10.12,False
1,c030wx13,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715358767.0,0.16.6,False,3.8.18,True
1,7sjmjinm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715358800.0,0.16.6,False,3.8.18,True
1,ft3kfkgc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715358819.0,0.16.6,False,3.8.18,True
1,yucmralu,"[1, 41, 55]",,torch,1715358881.0,0.16.6,False,3.10.12,False
1,lbv9akm8,"[1, 41, 55]",,torch,1715359021.0,0.16.6,False,3.10.12,False
1,t42foqrq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715359103.0,0.16.6,False,3.8.18,True
1,gty4ex2u,"[1, 41, 55]",,torch,1715359770.0,0.16.6,False,3.10.12,False
1,1upzf2n1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715359913.0,0.16.6,False,3.8.18,True
1,be033r3k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715360007.0,0.16.6,False,3.8.18,True
1,trg5ejmf,"[1, 41, 55]",,torch,1715360220.0,0.16.6,False,3.10.12,False
1,c2umv1gc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715360328.0,0.16.6,False,3.8.18,True
1,affexpon,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715360590.0,0.16.6,False,3.8.18,True
1,1a5vz5e8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715360874.0,0.16.6,False,3.8.18,True
1,dthi55d8,"[1, 41, 55]",,torch,1715360986.0,0.16.6,False,3.10.12,False
1,40kz7dak,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715361717.0,0.16.6,False,3.8.18,True
1,vjrgskfe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715361816.0,0.16.6,False,3.8.18,True
1,csctnkxt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715361963.0,0.16.6,False,3.8.18,True
1,nag3flw8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715363057.0,0.16.6,False,3.8.18,True
1,ad3jkgw1,"[1, 41, 55]",,torch,1715363195.0,0.16.6,False,3.10.12,False
1,vkzb1qyz,"[1, 41, 55]",,torch,1715363981.0,0.16.6,False,3.10.12,False
1,mx2wf96a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715364417.0,0.16.6,False,3.8.18,True
1,puq34o67,"[1, 41, 55]",,torch,1715364502.0,0.16.6,False,3.10.12,False
1,iamy3343,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715364532.0,0.16.6,False,3.8.18,True
1,gjo6dyhz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715364675.0,0.16.6,False,3.8.18,True
1,5bm1zr5z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715364688.0,0.16.6,False,3.8.18,True
1,z9ku23j9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715365017.0,0.16.6,False,3.8.18,True
1,nsp2ogxb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715365182.0,0.16.6,False,3.8.18,True
1,itnieo2e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715365192.0,0.16.6,False,3.8.18,True
1,xqzks8g9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715365619.0,0.16.6,False,3.8.18,True
1,9xkpj93y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715366004.0,0.16.6,False,3.8.18,True
1,jrwu8hfs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715366274.0,0.16.6,False,3.8.18,True
1,4tjebzzd,"[1, 41, 55]",,torch,1715366546.0,0.16.6,False,3.10.12,False
1,savibfxu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715366675.0,0.16.6,False,3.8.18,True
1,t8t91upn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715367224.0,0.16.6,False,3.8.18,True
1,jzg5s3hp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715367587.0,0.16.6,False,3.8.18,True
1,p16ttxpw,"[1, 41, 55]",,torch,1715367811.0,0.16.6,False,3.10.12,False
1,4x8r5rmo,"[1, 41, 55]",,torch,1715368089.0,0.16.6,False,3.10.12,False
1,0raxhcis,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715368291.0,0.16.6,False,3.8.18,True
1,6zpytr68,"[1, 41, 55]",,torch,1715368858.0,0.16.6,False,3.10.12,False
1,92k6qeho,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715368999.0,0.16.6,False,3.8.18,True
1,qr7553ul,"[1, 41, 55]",,torch,1715369526.0,0.16.6,False,3.10.12,False
1,rvk9z1gm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715369656.0,0.16.6,False,3.8.18,True
1,1svonf54,"[1, 41, 55]",,torch,1715369960.0,0.16.6,False,3.10.12,False
1,gtlmagua,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715370723.0,0.16.6,False,3.8.18,True
1,d4az2rqn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715370946.0,0.16.6,False,3.8.18,True
1,myp2979x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715370990.0,0.16.6,False,3.8.18,True
1,mxpeu9r9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715371274.0,0.16.6,False,3.8.18,True
1,n566tt5q,"[1, 41, 55]",,torch,1715371474.0,0.16.6,False,3.10.12,False
1,mbo87eew,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715371684.0,0.16.6,False,3.8.18,True
1,p50fo8t5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715371953.0,0.16.6,False,3.8.18,True
1,93k0sam9,"[1, 41, 55]",,torch,1715371994.0,0.16.6,False,3.10.12,False
1,vslk3056,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715372642.0,0.16.6,False,3.8.18,True
1,9ed4c7a5,"[1, 41, 55]",,torch,1715372927.0,0.16.6,False,3.10.12,False
1,in22csgu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715372946.0,0.16.6,False,3.8.18,True
1,7tx8hn32,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715372962.0,0.16.6,False,3.8.18,True
1,0q0ehrq6,"[1, 41, 55]",,torch,1715373315.0,0.16.6,False,3.10.12,False
1,32dt3fvh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715373390.0,0.16.6,False,3.8.18,True
1,sf1bc25r,"[1, 41, 55]",,torch,1715373621.0,0.16.6,False,3.10.12,False
1,401qzquh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715374169.0,0.16.6,False,3.8.18,True
1,oabrrv3r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715374452.0,0.16.6,False,3.8.18,True
1,ujreajrp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715374533.0,0.16.6,False,3.8.18,True
1,rd6jhqrg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715374560.0,0.16.6,False,3.8.18,True
1,3f7s95bi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715375103.0,0.16.6,False,3.8.18,True
1,a909gqpb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715375272.0,0.16.6,False,3.8.18,True
1,3846vr6z,"[1, 41, 55]",,torch,1715375756.0,0.16.6,False,3.10.12,False
1,ydc8xgt5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715376091.0,0.16.6,False,3.8.18,True
1,ogx65rzh,"[1, 41, 55]",,torch,1715376415.0,0.16.6,False,3.10.12,False
1,3369ia8j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715376503.0,0.16.6,False,3.8.18,True
1,szad1kpn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715376805.0,0.16.6,False,3.8.18,True
1,vs1uy6aj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715376948.0,0.16.6,False,3.8.18,True
1,ef82dg0w,"[1, 41, 55]",,torch,1715378026.0,0.16.6,False,3.10.12,False
1,dfj8drgt,"[1, 41, 55]",,torch,1715378132.0,0.16.6,False,3.10.12,False
1,swpasech,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715378153.0,0.16.6,False,3.8.18,True
1,omhwmoit,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715378916.0,0.16.6,False,3.8.18,True
1,s5335ze3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715379016.0,0.16.6,False,3.8.18,True
1,xnheroq6,"[1, 41, 55]",,torch,1715379785.0,0.16.6,False,3.10.12,False
1,2v3zc3qn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715379898.0,0.16.6,False,3.8.18,True
1,73zxn5n0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715379928.0,0.16.6,False,3.8.18,True
1,y2usw581,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715379974.0,0.16.6,False,3.8.18,True
1,qp87e6q7,"[1, 41, 55]",,torch,1715380271.0,0.16.6,False,3.10.12,False
1,t4req7u1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715380567.0,0.16.6,False,3.8.18,True
1,zv16wwxc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715380922.0,0.16.6,False,3.8.18,True
1,5kalr0my,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715381314.0,0.16.6,False,3.8.18,True
1,54as5tq4,"[1, 41, 55]",,torch,1715381866.0,0.16.6,False,3.10.12,False
1,782z49rw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715382158.0,0.16.6,False,3.8.18,True
1,oapkcye9,"[1, 41, 55]",,torch,1715382388.0,0.16.6,False,3.10.12,False
1,itvm4jf0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715382478.0,0.16.6,False,3.8.18,True
1,vqae6acr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715382569.0,0.16.6,False,3.8.18,True
1,sisit9hg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715382661.0,0.16.6,False,3.8.18,True
1,bcel8uwf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715382797.0,0.16.6,False,3.8.18,True
1,2y72rt7t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715383171.0,0.16.6,False,3.8.18,True
1,5f5kooe9,"[1, 41, 55]",,torch,1715383759.0,0.16.6,False,3.10.12,False
1,itbe6gbp,"[1, 41, 55]",,torch,1715383908.0,0.16.6,False,3.10.12,False
1,jcgd3j1o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715384057.0,0.16.6,False,3.8.18,True
1,yusajoms,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715384463.0,0.16.6,False,3.8.18,True
1,amoji04j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715384512.0,0.16.6,False,3.8.18,True
1,sx4nltxm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715385321.0,0.16.6,False,3.8.18,True
1,f2z3ngvu,"[1, 41, 55]",,torch,1715385707.0,0.16.6,False,3.10.12,False
1,hgjb8sz0,"[1, 41, 55]",,torch,1715385771.0,0.16.6,False,3.10.12,False
1,ix560h6s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715386329.0,0.16.6,False,3.8.18,True
1,6w0md0n2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715386754.0,0.16.6,False,3.8.18,True
1,uiqh5in9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715386955.0,0.16.6,False,3.8.18,True
1,645it3j9,"[1, 41, 55]",,torch,1715387389.0,0.16.6,False,3.10.12,False
1,azd97bv2,"[1, 41, 55]",,torch,1715388053.0,0.16.6,False,3.10.12,False
1,tig35ajx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715388064.0,0.16.6,False,3.8.18,True
1,8c6hpb9v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715388226.0,0.16.6,False,3.8.18,True
1,deoeit0v,"[1, 41, 55]",,torch,1715388402.0,0.16.6,False,3.10.12,False
1,zxjats4d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715388912.0,0.16.6,False,3.8.18,True
1,bp0c1rzy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715389087.0,0.16.6,False,3.8.18,True
1,skuq90kd,"[1, 41, 55]",,torch,1715389467.0,0.16.6,False,3.10.12,False
1,auv91ez9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715389615.0,0.16.6,False,3.8.18,True
1,2o6th4wu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715389777.0,0.16.6,False,3.8.18,True
1,21rj7al0,"[1, 41, 55]",,torch,1715390004.0,0.16.6,False,3.10.12,False
1,e3hvviv8,"[1, 41, 55]",,torch,1715389867.0,0.16.6,False,3.10.12,False
1,pfdo1p1d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715390170.0,0.16.6,False,3.8.18,True
1,hze9dqkt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715390323.0,0.16.6,False,3.8.18,True
1,tgeguc0b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715390770.0,0.16.6,False,3.8.18,True
1,bhwvwpjc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715391352.0,0.16.6,False,3.8.18,True
1,nc7ne9wc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715391388.0,0.16.6,False,3.8.18,True
1,607b8kwz,"[1, 41, 55]",,torch,1715391832.0,0.16.6,False,3.10.12,False
1,kzv4z44f,"[1, 41, 55]",,torch,1715391957.0,0.16.6,False,3.10.12,False
1,tj8lnvfl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715392215.0,0.16.6,False,3.8.18,True
1,zx10rs6z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715392357.0,0.16.6,False,3.8.18,True
1,7lnolzav,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715392597.0,0.16.6,False,3.8.18,True
1,t3qfdj12,"[1, 41, 55]",,torch,1715392951.0,0.16.6,False,3.10.12,False
1,sgx689eq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715392954.0,0.16.6,False,3.8.18,True
1,dq6brcny,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715393716.0,0.16.6,False,3.8.18,True
1,4xe63ptx,"[1, 41, 55]",,torch,1715393733.0,0.16.6,False,3.10.12,False
1,pcf1ltvs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715394531.0,0.16.6,False,3.8.18,True
1,9zivzcit,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715394620.0,0.16.6,False,3.8.18,True
1,kg5mjfmj,"[1, 41, 55]",,torch,1715394955.0,0.16.6,False,3.10.12,False
1,obsjc27b,"[1, 41, 55]",,torch,1715395637.0,0.16.6,False,3.10.12,False
1,pcp4ygz1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715395681.0,0.16.6,False,3.8.18,True
1,yepfkcp1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715396558.0,0.16.6,False,3.8.18,True
1,dvvwkhkg,"[1, 41, 55]",,torch,1715396893.0,0.16.6,False,3.10.12,False
1,5udkleht,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715396894.0,0.16.6,False,3.8.18,True
1,wu8icvaq,"[1, 41, 55]",,torch,1715397063.0,0.16.6,False,3.10.12,False
1,8h4txxeu,"[1, 41, 55]",,torch,1715397238.0,0.16.6,False,3.10.12,False
1,qzjaxq2i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715398055.0,0.16.6,False,3.8.18,True
1,w6urdf0k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715398185.0,0.16.6,False,3.8.18,True
1,th8rucgm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715398622.0,0.16.6,False,3.8.18,True
1,gzifhnco,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715398642.0,0.16.6,False,3.8.18,True
1,lpm743su,"[1, 41, 55]",,torch,1715398781.0,0.16.6,False,3.10.12,False
1,j37kujsk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715398838.0,0.16.6,False,3.8.18,True
1,sqs8fakh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715399047.0,0.16.6,False,3.8.18,True
1,vbkn8nid,"[1, 41, 55]",,torch,1715399069.0,0.16.6,False,3.10.12,False
1,pjnzr30k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715400214.0,0.16.6,False,3.8.18,True
1,e3pf7j0l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715400561.0,0.16.6,False,3.8.18,True
1,bgsg9lmq,"[1, 41, 55]",,torch,1715400777.0,0.16.6,False,3.10.12,False
1,nih5knsg,"[1, 41, 55]",,torch,1715400936.0,0.16.6,False,3.10.12,False
1,sbjduj8q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715401186.0,0.16.6,False,3.8.18,True
1,lkor4hb4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715401253.0,0.16.6,False,3.8.18,True
1,osvjatuo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715401915.0,0.16.6,False,3.8.18,True
1,mliwh7o9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715402135.0,0.16.6,False,3.8.18,True
1,lghiy2xd,"[1, 41, 55]",,torch,1715402208.0,0.16.6,False,3.10.12,False
1,6r28fjtg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715402251.0,0.16.6,False,3.8.18,True
1,qf2i6fq8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715402626.0,0.16.6,False,3.8.18,True
1,9v0u1mim,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715402670.0,0.16.6,False,3.8.18,True
1,4fhaou92,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715403244.0,0.16.6,False,3.8.18,True
1,bm8s133k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715403755.0,0.16.6,False,3.8.18,True
1,btqnoxpj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715403884.0,0.16.6,False,3.8.18,True
1,cegp9sep,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715404144.0,0.16.6,False,3.8.18,True
1,zb5e2hcc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715404868.0,0.16.6,False,3.8.18,True
1,ta9ooxqn,"[1, 41, 55]",,torch,1715404923.0,0.16.6,False,3.10.12,False
1,humobhz6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715405321.0,0.16.6,False,3.8.18,True
1,uy3hafty,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715405392.0,0.16.6,False,3.8.18,True
1,igxbmqnh,"[1, 41, 55]",,torch,1715405433.0,0.16.6,False,3.10.12,False
1,6tal8u7a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715406212.0,0.16.6,False,3.8.18,True
1,h799um2z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715406622.0,0.16.6,False,3.8.18,True
1,q79wvwe0,"[1, 41, 55]",,torch,1715406658.0,0.16.6,False,3.10.12,False
1,wnlji4ax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715406743.0,0.16.6,False,3.8.18,True
1,ysygtgfs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715407002.0,0.16.6,False,3.8.18,True
1,cc5rlabu,"[1, 41, 55]",,torch,1715407314.0,0.16.6,False,3.10.12,False
1,4xfmeysj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715407378.0,0.16.6,False,3.8.18,True
1,znthmtxs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715407822.0,0.16.6,False,3.8.18,True
1,lgk525xh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715408091.0,0.16.6,False,3.8.18,True
1,k74u3rxf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715408360.0,0.16.6,False,3.8.18,True
1,n21p8ns4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715408562.0,0.16.6,False,3.8.18,True
1,0dgic0v8,"[1, 41, 55]",,torch,1715408797.0,0.16.6,False,3.10.12,False
1,d6wdv338,"[1, 41, 55]",,torch,1715408979.0,0.16.6,False,3.10.12,False
1,wf9c1hw3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715408998.0,0.16.6,False,3.8.18,True
1,rvxtldxa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715409855.0,0.16.6,False,3.8.18,True
1,eb2f9cwc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715409939.0,0.16.6,False,3.8.18,True
1,t8rsroiw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715410181.0,0.16.6,False,3.8.18,True
1,823x9vhu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715410206.0,0.16.6,False,3.8.18,True
1,51tsgqo6,"[1, 41, 55]",,torch,1715410682.0,0.16.6,False,3.10.12,False
1,yovt6rzs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715410706.0,0.16.6,False,3.8.18,True
1,un2fd5zi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715410740.0,0.16.6,False,3.8.18,True
1,5cp6gpk3,"[1, 41, 55]",,torch,1715410773.0,0.16.6,False,3.10.12,False
1,j11dyagn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715411028.0,0.16.6,False,3.8.18,True
1,ta5ttg80,"[1, 41, 55]",,torch,1715412297.0,0.16.6,False,3.10.12,False
1,3hlif2op,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715412416.0,0.16.6,False,3.8.18,True
1,8bqc498v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715412584.0,0.16.6,False,3.8.18,True
1,35i5o12l,"[1, 41, 55]",,torch,1715412815.0,0.16.6,False,3.10.12,False
1,i9eunadn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715413969.0,0.16.6,False,3.8.18,True
1,vbqei6al,"[1, 41, 55]",,torch,1715414137.0,0.16.6,False,3.10.12,False
1,0bokx7ys,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715414472.0,0.16.6,False,3.8.18,True
1,1y5oyrrr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715414702.0,0.16.6,False,3.8.18,True
1,kveyk5d6,"[1, 41, 55]",,torch,1715415031.0,0.16.6,False,3.10.12,False
1,l46anmk4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715415259.0,0.16.6,False,3.8.18,True
1,kz92tbrx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715415281.0,0.16.6,False,3.8.18,True
1,jeb1ehoo,"[1, 41, 55]",,torch,1715415391.0,0.16.6,False,3.10.12,False
1,sctcqk4z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715415593.0,0.16.6,False,3.8.18,True
1,brnb7xt6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715416033.0,0.16.6,False,3.8.18,True
1,3tzp6r7e,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715416242.0,0.16.6,False,3.8.18,True
1,6dsrf8ue,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715416359.0,0.16.6,False,3.8.18,True
1,xwzrsxoi,"[1, 41, 55]",,torch,1715416852.0,0.16.6,False,3.10.12,False
1,3fw19dhd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715417060.0,0.16.6,False,3.8.18,True
1,p556zs5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715417459.0,0.16.6,False,3.8.18,True
1,01y70bcr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715417545.0,0.16.6,False,3.8.18,True
1,9g44yopj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715417612.0,0.16.6,False,3.8.18,True
1,qd3u7urt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715418019.0,0.16.6,False,3.8.18,True
1,77jus5fx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715418177.0,0.16.6,False,3.8.18,True
1,i5y9anwd,"[1, 41, 55]",,torch,1715418364.0,0.16.6,False,3.10.12,False
1,n6r5tuwj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715419233.0,0.16.6,False,3.8.18,True
1,v9wdlk04,"[1, 41, 55]",,torch,1715420299.0,0.16.6,False,3.10.12,False
1,83n2mm6w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715420523.0,0.16.6,False,3.8.18,True
1,fnhsoez1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715420871.0,0.16.6,False,3.8.18,True
1,80m5uo62,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715421028.0,0.16.6,False,3.8.18,True
1,540co8ev,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715421161.0,0.16.6,False,3.8.18,True
1,uc2ypsoj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715422479.0,0.16.6,False,3.8.18,True
1,rbqwo3d1,"[1, 41, 55]",,torch,1715422534.0,0.16.6,False,3.10.12,False
1,9ipmadqh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715422960.0,0.16.6,False,3.8.18,True
1,rxhzqva4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715422959.0,0.16.6,False,3.8.18,True
1,ia3yqagu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715423308.0,0.16.6,False,3.8.18,True
1,20rb9bu7,"[1, 41, 55]",,torch,1715423639.0,0.16.6,False,3.10.12,False
1,ny9ygj9g,"[1, 41, 55]",,torch,1715423669.0,0.16.6,False,3.10.12,False
1,vwi05fsx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715424289.0,0.16.6,False,3.8.18,True
1,8j3d2puz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715424695.0,0.16.6,False,3.8.18,True
1,ucfddmbd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715425120.0,0.16.6,False,3.8.18,True
1,3b84ofol,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715425153.0,0.16.6,False,3.8.18,True
1,n7mue604,"[1, 41, 55]",,torch,1715425576.0,0.16.6,False,3.10.12,False
1,sq0y32rk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715425731.0,0.16.6,False,3.8.18,True
1,fk6h6u7a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715426123.0,0.16.6,False,3.8.18,True
1,6gith3pk,"[1, 41, 55]",,torch,1715426387.0,0.16.6,False,3.10.12,False
1,wzrp32d2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715426471.0,0.16.6,False,3.8.18,True
1,kzqgod7i,"[1, 41, 55]",,torch,1715426774.0,0.16.6,False,3.10.12,False
1,9uyo1237,"[1, 41, 55]",,torch,1715427494.0,0.16.6,False,3.10.12,False
1,fodh3brh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715428411.0,0.16.6,False,3.8.18,True
1,750fi70x,"[1, 41, 55]",,torch,1715428552.0,0.16.6,False,3.10.12,False
1,zd2fpl1r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715428562.0,0.16.6,False,3.8.18,True
1,derluctv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715428566.0,0.16.6,False,3.8.18,True
1,o4cwpkbq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715428782.0,0.16.6,False,3.8.18,True
1,fuctuabk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715429098.0,0.16.6,False,3.8.18,True
1,kcw9d2fb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715429471.0,0.16.6,False,3.8.18,True
1,dfj8d9y6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715429511.0,0.16.6,False,3.8.18,True
1,6bar30gw,"[1, 41, 55]",,torch,1715429983.0,0.16.6,False,3.10.12,False
1,0vcjum8k,"[1, 41, 55]",,torch,1715430799.0,0.16.6,False,3.10.12,False
1,9fmuq0io,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715430957.0,0.16.6,False,3.8.18,True
1,vaw1rgy1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715431021.0,0.16.6,False,3.8.18,True
1,tbvsstem,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715431312.0,0.16.6,False,3.8.18,True
1,veujzxnc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715431342.0,0.16.6,False,3.8.18,True
1,cikftpof,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715431609.0,0.16.6,False,3.8.18,True
1,c7tc7dgs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715431857.0,0.16.6,False,3.8.18,True
1,wvdjxe6g,"[1, 41, 55]",,torch,1715432060.0,0.16.6,False,3.10.12,False
1,pcczckf8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715432348.0,0.16.6,False,3.8.18,True
1,mv97s2pi,"[1, 41, 55]",,torch,1715432734.0,0.16.6,False,3.10.12,False
1,wku21ckw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715432755.0,0.16.6,False,3.8.18,True
1,0eu0ay1k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715433170.0,0.16.6,False,3.8.18,True
1,hl0xh8vr,"[1, 41, 55]",,torch,1715433356.0,0.16.6,False,3.10.12,False
1,cj6vmje8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715433399.0,0.16.6,False,3.8.18,True
1,h4f8lrx3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715433720.0,0.16.6,False,3.8.18,True
1,myaxui7v,"[1, 41, 55]",,torch,1715434386.0,0.16.6,False,3.10.12,False
1,ahr1kezb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715434613.0,0.16.6,False,3.8.18,True
1,tkn5uvh5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715434866.0,0.16.6,False,3.8.18,True
1,j78ki7gj,"[1, 41, 55]",,torch,1715435547.0,0.16.6,False,3.10.12,False
1,krb2h75a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715435654.0,0.16.6,False,3.8.18,True
1,jyp4jjum,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715435801.0,0.16.6,False,3.8.18,True
1,vlch3u5a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715435818.0,0.16.6,False,3.8.18,True
1,58e0w72w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715436328.0,0.16.6,False,3.8.18,True
1,8bo5imxj,"[1, 41, 55]",,torch,1715436621.0,0.16.6,False,3.10.12,False
1,m8jdegmi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715436620.0,0.16.6,False,3.8.18,True
1,dyayr5d8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715436671.0,0.16.6,False,3.8.18,True
1,lw0wm3v8,"[1, 41, 55]",,torch,1715436844.0,0.16.6,False,3.10.12,False
1,bf94t5fn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715436965.0,0.16.6,False,3.8.18,True
1,18mtpjlz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715437381.0,0.16.6,False,3.8.18,True
1,n8s9u8tm,"[1, 41, 55]",,torch,1715437832.0,0.16.6,False,3.10.12,False
1,j2xnp2y5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715437890.0,0.16.6,False,3.8.18,True
1,o8z5v1nh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715438196.0,0.16.6,False,3.8.18,True
1,94e70od5,"[1, 41, 55]",,torch,1715438592.0,0.16.6,False,3.10.12,False
1,dnq0p8cq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715439336.0,0.16.6,False,3.8.18,True
1,kmvt678x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715439472.0,0.16.6,False,3.8.18,True
1,1occugzu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715439626.0,0.16.6,False,3.8.18,True
1,9iz999cy,"[1, 41, 55]",,torch,1715439896.0,0.16.6,False,3.10.12,False
1,0hk4qj1g,"[1, 41, 55]",,torch,1715440368.0,0.16.6,False,3.10.12,False
1,68gjpcnn,"[1, 41, 55]",,torch,1715440947.0,0.16.6,False,3.10.12,False
1,qhdxxjzb,"[1, 41, 55]",,torch,1715441012.0,0.16.6,False,3.10.12,False
1,e6loxcqj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715441183.0,0.16.6,False,3.8.18,True
1,mkl1yh0p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715441184.0,0.16.6,False,3.8.18,True
1,zky9s1j9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715441246.0,0.16.6,False,3.8.18,True
1,ai3hfexj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715441356.0,0.16.6,False,3.8.18,True
1,a8c8wjz1,"[1, 41, 55]",,torch,1715441364.0,0.16.6,False,3.10.12,False
1,aymaii19,"[1, 41, 55]",,torch,1715441365.0,0.16.6,False,3.10.12,False
1,chrdkgcg,"[1, 41, 55]",,torch,1715441365.0,0.16.6,False,3.10.12,False
1,zwvzamf1,"[1, 41, 55]",,torch,1715441365.0,0.16.6,False,3.10.12,False
1,rdcp2b83,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715441437.0,0.16.6,False,3.8.18,True
1,vcqfjkbw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715441881.0,0.16.6,False,3.8.18,True
1,kforc6dm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715442354.0,0.16.6,False,3.8.18,True
1,72dpcv48,"[1, 41, 55]",,torch,1715442930.0,0.16.6,False,3.10.12,False
1,2u4l5k6c,"[1, 41, 55]",,torch,1715443608.0,0.16.6,False,3.10.12,False
1,tsz47ill,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715444116.0,0.16.6,False,3.8.18,True
1,wdcdnag4,"[1, 41, 55]",,torch,1715444132.0,0.16.6,False,3.10.12,False
1,nqqxq0ea,"[1, 41, 55]",,torch,1715444338.0,0.16.6,False,3.10.12,False
1,b0wct277,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715444600.0,0.16.6,False,3.8.18,True
1,40c381ll,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715445432.0,0.16.6,False,3.8.18,True
1,pb8wxosq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715445731.0,0.16.6,False,3.8.18,True
1,v3xerw69,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715445944.0,0.16.6,False,3.8.18,True
1,71axdbuv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715445962.0,0.16.6,False,3.8.18,True
1,nsrmkazz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715446021.0,0.16.6,False,3.8.18,True
1,nj2celyx,"[1, 41, 55]",,torch,1715446286.0,0.16.6,False,3.10.12,False
1,i97gobm4,"[1, 41, 55]",,torch,1715446655.0,0.16.6,False,3.10.12,False
1,9fblalr1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715446838.0,0.16.6,False,3.8.18,True
1,s6ls2z5c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715447026.0,0.16.6,False,3.8.18,True
1,mnqtusa8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715447254.0,0.16.6,False,3.8.18,True
1,6vqzheif,"[1, 41, 55]",,torch,1715447730.0,0.16.6,False,3.10.12,False
1,nfoksefd,"[1, 41, 55]",,torch,1715448012.0,0.16.6,False,3.10.12,False
1,79ayhld4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715448133.0,0.16.6,False,3.8.18,True
1,ry4cl1el,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715448311.0,0.16.6,False,3.8.18,True
1,lfge58ys,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715448392.0,0.16.6,False,3.8.18,True
1,n02q5670,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715448797.0,0.16.6,False,3.8.18,True
1,51jjtv3d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715449151.0,0.16.6,False,3.8.18,True
1,om2cwylw,"[1, 41, 55]",,torch,1715449284.0,0.16.6,False,3.10.12,False
1,jl3mcxio,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715449432.0,0.16.6,False,3.8.18,True
1,pbvj4gnk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715449532.0,0.16.6,False,3.8.18,True
1,3m4lvknv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715449965.0,0.16.6,False,3.8.18,True
1,66vbk785,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715450563.0,0.16.6,False,3.8.18,True
1,7vr2wp8k,"[1, 41, 55]",,torch,1715450895.0,0.16.6,False,3.10.12,False
1,6ckbuxce,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715450921.0,0.16.6,False,3.8.18,True
1,hlc8j2sc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715451120.0,0.16.6,False,3.8.18,True
1,xg6e89dp,"[1, 41, 55]",,torch,1715451785.0,0.16.6,False,3.10.12,False
1,n86b1ae8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715452184.0,0.16.6,False,3.8.18,True
1,7r5anvsp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715452494.0,0.16.6,False,3.8.18,True
1,m24whfru,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715452738.0,0.16.6,False,3.8.18,True
1,o3g7zukm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715452818.0,0.16.6,False,3.8.18,True
1,tj9q8nwk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715453000.0,0.16.6,False,3.8.18,True
1,2p98p0th,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715453505.0,0.16.6,False,3.8.18,True
1,1tfijvaf,"[1, 41, 55]",,torch,1715454105.0,0.16.6,False,3.10.12,False
1,3cwokx1i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715454113.0,0.16.6,False,3.8.18,True
1,hsqe22l4,"[1, 41, 55]",,torch,1715454340.0,0.16.6,False,3.10.12,False
1,yfvuu15i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715454522.0,0.16.6,False,3.8.18,True
1,fyiub0xm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715454595.0,0.16.6,False,3.8.18,True
1,ln5hzbmj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715455312.0,0.16.6,False,3.8.18,True
1,4379szxr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715455336.0,0.16.6,False,3.8.18,True
1,07pbta8h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715455352.0,0.16.6,False,3.8.18,True
1,h958khka,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715456513.0,0.16.6,False,3.8.18,True
1,yanrehnw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715456605.0,0.16.6,False,3.8.18,True
1,912a8472,"[1, 41, 55]",,torch,1715457160.0,0.16.6,False,3.10.12,False
1,dz1483d8,"[1, 41, 55]",,torch,1715457630.0,0.16.6,False,3.10.12,False
1,qow18z1o,"[1, 41, 55]",,torch,1715457631.0,0.16.6,False,3.10.12,False
1,5lfh9rxy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715457720.0,0.16.6,False,3.8.18,True
1,1f649iuq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715458441.0,0.16.6,False,3.8.18,True
1,820f48um,"[1, 41, 55]",,torch,1715458558.0,0.16.6,False,3.10.12,False
1,avsrli4s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715458841.0,0.16.6,False,3.8.18,True
1,p4brey9d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715459030.0,0.16.6,False,3.8.18,True
1,3t15kskj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715459459.0,0.16.6,False,3.8.18,True
1,t9zscwu9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715459830.0,0.16.6,False,3.8.18,True
1,o5jn7bon,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715460196.0,0.16.6,False,3.8.18,True
1,mxzzuuh9,"[1, 41, 55]",,torch,1715460242.0,0.16.6,False,3.10.12,False
1,251ia8bu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715460593.0,0.16.6,False,3.8.18,True
1,6s4ktd52,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715461070.0,0.16.6,False,3.8.18,True
1,9z9g7mnp,"[1, 41, 55]",,torch,1715461074.0,0.16.6,False,3.10.12,False
1,mkmhmrg9,"[1, 41, 55]",,torch,1715461646.0,0.16.6,False,3.10.12,False
1,ebi18jix,"[1, 41, 55]",,torch,1715461707.0,0.16.6,False,3.10.12,False
1,me31i1wi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715461890.0,0.16.6,False,3.8.18,True
1,efedl4pi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715462200.0,0.16.6,False,3.8.18,True
1,wdrumnj0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715462369.0,0.16.6,False,3.8.18,True
1,rde9jaew,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715462766.0,0.16.6,False,3.8.18,True
1,32ed19hh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715462942.0,0.16.6,False,3.8.18,True
1,12xgrxtf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715462999.0,0.16.6,False,3.8.18,True
1,x8xebgoq,"[1, 41, 55]",,torch,1715463371.0,0.16.6,False,3.10.12,False
1,o8l87uk8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715463705.0,0.16.6,False,3.8.18,True
1,ndcr3voz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715463813.0,0.16.6,False,3.8.18,True
1,077bugwh,"[1, 41, 55]",,torch,1715464276.0,0.16.6,False,3.10.12,False
1,nvw8ungq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715464369.0,0.16.6,False,3.8.18,True
1,j90x0x9h,"[1, 41, 55]",,torch,1715464863.0,0.16.6,False,3.10.12,False
1,urlrjmei,"[1, 41, 55]",,torch,1715464965.0,0.16.6,False,3.10.12,False
1,0njgalup,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715465262.0,0.16.6,False,3.8.18,True
1,5iys0df3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715465866.0,0.16.6,False,3.8.18,True
1,6dxfnmh1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715466499.0,0.16.6,False,3.8.18,True
1,hx49sb1p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715466543.0,0.16.6,False,3.8.18,True
1,w02mcryj,"[1, 41, 55]",,torch,1715466916.0,0.16.6,False,3.10.12,False
1,zqhxi7zk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715467175.0,0.16.6,False,3.8.18,True
1,shwbw5g7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715467360.0,0.16.6,False,3.8.18,True
1,f282jib4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715467558.0,0.16.6,False,3.8.18,True
1,c7c0e8gq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715467608.0,0.16.6,False,3.8.18,True
1,h1zu8la5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715467790.0,0.16.6,False,3.8.18,True
1,fbznpunw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715467798.0,0.16.6,False,3.8.18,True
1,wgb06w0r,"[1, 41, 55]",,torch,1715467908.0,0.16.6,False,3.10.12,False
1,w7txse8k,"[1, 41, 55]",,torch,1715468001.0,0.16.6,False,3.10.12,False
1,ci3p6gaq,"[1, 41, 55]",,torch,1715468150.0,0.16.6,False,3.10.12,False
1,fa6744f2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715468209.0,0.16.6,False,3.8.18,True
1,vrv10uq3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715468400.0,0.16.6,False,3.8.18,True
1,3b9yxtvp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715468992.0,0.16.6,False,3.8.18,True
1,aeoorszg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715469801.0,0.16.6,False,3.8.18,True
1,ubryw70u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715470053.0,0.16.6,False,3.8.18,True
1,kc66zgvr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715470217.0,0.16.6,False,3.8.18,True
1,723sgljc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715470258.0,0.16.6,False,3.8.18,True
1,hirnrcrf,"[1, 41, 55]",,torch,1715470641.0,0.16.6,False,3.10.12,False
1,n2zqn61m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715470813.0,0.16.6,False,3.8.18,True
1,7qcof43m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715470925.0,0.16.6,False,3.8.18,True
1,022rgmkl,"[1, 41, 55]",,torch,1715471383.0,0.16.6,False,3.10.12,False
1,4amklkn6,"[1, 41, 55]",,torch,1715471604.0,0.16.6,False,3.10.12,False
1,1yvbcnan,"[1, 41, 55]",,torch,1715472061.0,0.16.6,False,3.10.12,False
1,ghu0pdnu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715472231.0,0.16.6,False,3.8.18,True
1,e0oxy1kc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715473519.0,0.16.6,False,3.8.18,True
1,bec3wx3t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715473569.0,0.16.6,False,3.8.18,True
1,qwwic1fl,"[1, 41, 55]",,torch,1715473843.0,0.16.6,False,3.10.12,False
1,03vcyfg4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715474087.0,0.16.6,False,3.8.18,True
1,vstxo8tz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715474267.0,0.16.6,False,3.8.18,True
1,6hyliaiv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715474636.0,0.16.6,False,3.8.18,True
1,128ibtkl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715474729.0,0.16.6,False,3.8.18,True
1,5ym5dfsz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715475225.0,0.16.6,False,3.8.18,True
1,9py0984b,"[1, 41, 55]",,torch,1715475404.0,0.16.6,False,3.10.12,False
1,zwwhay42,"[1, 41, 55]",,torch,1715475487.0,0.16.6,False,3.10.12,False
1,c1xdjlfn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715475496.0,0.16.6,False,3.8.18,True
1,njmtlyk8,"[1, 41, 55]",,torch,1715475626.0,0.16.6,False,3.10.12,False
1,yiyzvovb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715475942.0,0.16.6,False,3.8.18,True
1,sm6c4nng,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715476167.0,0.16.6,False,3.8.18,True
1,c7x81p1b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715476266.0,0.16.6,False,3.8.18,True
1,248c6wzz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715476503.0,0.16.6,False,3.8.18,True
1,5x3c4yhk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715476665.0,0.16.6,False,3.8.18,True
1,qzsonpta,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715476677.0,0.16.6,False,3.8.18,True
1,vv4zt7bx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715477292.0,0.16.6,False,3.8.18,True
1,mu2zgz0x,"[1, 41, 55]",,torch,1715477566.0,0.16.6,False,3.10.12,False
1,2cwfzgrv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715477602.0,0.16.6,False,3.8.18,True
1,q9ek8vnd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715477834.0,0.16.6,False,3.8.18,True
1,waeer70k,"[1, 41, 55]",,torch,1715478755.0,0.16.6,False,3.10.12,False
1,n318v0mh,"[1, 41, 55]",,torch,1715478764.0,0.16.6,False,3.10.12,False
1,zllvq8gb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715478785.0,0.16.6,False,3.8.18,True
1,j8zk0t1u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715478801.0,0.16.6,False,3.8.18,True
1,mi26krgk,"[1, 41, 55]",,torch,1715478980.0,0.16.6,False,3.10.12,False
1,kx4xsg23,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715479574.0,0.16.6,False,3.8.18,True
1,149l6aa1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715479614.0,0.16.6,False,3.8.18,True
1,zs515cxa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715479622.0,0.16.6,False,3.8.18,True
1,sgnjnapy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715480792.0,0.16.6,False,3.8.18,True
1,6kdmnygo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715481015.0,0.16.6,False,3.8.18,True
1,iph8fdjh,"[1, 41, 55]",,torch,1715481142.0,0.16.6,False,3.10.12,False
1,3rmfvdww,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715481193.0,0.16.6,False,3.8.18,True
1,uynchdla,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715481386.0,0.16.6,False,3.8.18,True
1,2duk4bsc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715482047.0,0.16.6,False,3.8.18,True
1,dka1wd1q,"[1, 41, 55]",,torch,1715482237.0,0.16.6,False,3.10.12,False
1,ftmuxx45,"[1, 41, 55]",,torch,1715482291.0,0.16.6,False,3.10.12,False
1,z6el6bfr,"[1, 41, 55]",,torch,1715482412.0,0.16.6,False,3.10.12,False
1,p2676yjz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715482701.0,0.16.6,False,3.8.18,True
1,07tpoeyd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715482823.0,0.16.6,False,3.8.18,True
1,ipmr4dwy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715483608.0,0.16.6,False,3.8.18,True
1,jy3u2gnz,"[1, 41, 55]",,torch,1715484294.0,0.16.6,False,3.10.12,False
1,p86tjcnf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715484639.0,0.16.6,False,3.8.18,True
1,40dgflso,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715485222.0,0.16.6,False,3.8.18,True
1,3mjsf3ed,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715485378.0,0.16.6,False,3.8.18,True
1,bj07yux8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715485563.0,0.16.6,False,3.8.18,True
1,wxumnd9z,"[1, 41, 55]",,torch,1715485730.0,0.16.6,False,3.10.12,False
1,x6vro9d7,"[1, 41, 55]",,torch,1715485734.0,0.16.6,False,3.10.12,False
1,b8s2rn1o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715486219.0,0.16.6,False,3.8.18,True
1,pf16lz7b,"[1, 41, 55]",,torch,1715486288.0,0.16.6,False,3.10.12,False
1,9usyxnzl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715486432.0,0.16.6,False,3.8.18,True
1,gsk3eydz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715486627.0,0.16.6,False,3.8.18,True
1,00tcyep4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715486853.0,0.16.6,False,3.8.18,True
1,dawcpqke,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715487051.0,0.16.6,False,3.8.18,True
1,237og1dm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715487675.0,0.16.6,False,3.8.18,True
1,3ku40ued,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715488096.0,0.16.6,False,3.8.18,True
1,qqib5sxe,"[1, 41, 55]",,torch,1715488321.0,0.16.6,False,3.10.12,False
1,0uqs4rcc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715488588.0,0.16.6,False,3.8.18,True
1,06t1h959,"[1, 41, 55]",,torch,1715489060.0,0.16.6,False,3.10.12,False
1,6ljw6kr4,"[1, 41, 55]",,torch,1715489066.0,0.16.6,False,3.10.12,False
1,ew0l8ewe,"[1, 41, 55]",,torch,1715489351.0,0.16.6,False,3.10.12,False
1,ensrkpo1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715489492.0,0.16.6,False,3.8.18,True
1,dqaj3883,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715489862.0,0.16.6,False,3.8.18,True
1,pkq4rd20,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715489929.0,0.16.6,False,3.8.18,True
1,e5r6etoi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715490334.0,0.16.6,False,3.8.18,True
1,j3xvzzqz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715490436.0,0.16.6,False,3.8.18,True
1,3hfoo6sk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715490440.0,0.16.6,False,3.8.18,True
1,2txp3qca,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715490527.0,0.16.6,False,3.8.18,True
1,kzif6y6i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715490777.0,0.16.6,False,3.8.18,True
1,ixzdupqw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715491064.0,0.16.6,False,3.8.18,True
1,nsmob5sj,"[1, 41, 55]",,torch,1715491588.0,0.16.6,False,3.10.12,False
1,s08dnpbt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715491754.0,0.16.6,False,3.8.18,True
1,mlqg963r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715491798.0,0.16.6,False,3.8.18,True
1,vp5mf090,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715491843.0,0.16.6,False,3.8.18,True
1,jl8kgaln,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715492011.0,0.16.6,False,3.8.18,True
1,obhhhtdb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715492139.0,0.16.6,False,3.8.18,True
1,zyglvtdu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715492283.0,0.16.6,False,3.8.18,True
1,3r7d81od,"[1, 41, 55]",,torch,1715492395.0,0.16.6,False,3.10.12,False
1,s0dxudvs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715493356.0,0.16.6,False,3.8.18,True
1,tfmg6q35,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715493498.0,0.16.6,False,3.8.18,True
1,l4m7vm2s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715493539.0,0.16.6,False,3.8.18,True
1,wil2jetd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715493608.0,0.16.6,False,3.8.18,True
1,lxcknjyk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715493773.0,0.16.6,False,3.8.18,True
1,qddrqkri,"[1, 41, 55]",,torch,1715494059.0,0.16.6,False,3.10.12,False
1,2s0cnkbu,"[1, 41, 55]",,torch,1715494972.0,0.16.6,False,3.10.12,False
1,3ukotrru,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715495230.0,0.16.6,False,3.8.18,True
1,mo2zupzk,"[1, 41, 55]",,torch,1715495450.0,0.16.6,False,3.10.12,False
1,ufqv5c5b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715495613.0,0.16.6,False,3.8.18,True
1,rxiivait,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715495679.0,0.16.6,False,3.8.18,True
1,8s1vu5i6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715495730.0,0.16.6,False,3.8.18,True
1,nbao2xzv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715496491.0,0.16.6,False,3.8.18,True
1,x0i6usix,"[1, 41, 55]",,torch,1715497364.0,0.16.6,False,3.10.12,False
1,pi40qc52,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715497373.0,0.16.6,False,3.8.18,True
1,ob9ac29f,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715497459.0,0.16.6,False,3.8.18,True
1,96tbfohs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715498163.0,0.16.6,False,3.8.18,True
1,monpp5rp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715498575.0,0.16.6,False,3.8.18,True
1,3afwq16p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715498644.0,0.16.6,False,3.8.18,True
1,i31xza44,"[1, 41, 55]",,torch,1715498765.0,0.16.6,False,3.10.12,False
1,c1m7meyw,"[1, 41, 55]",,torch,1715498995.0,0.16.6,False,3.10.12,False
1,nqdj7jq2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715498996.0,0.16.6,False,3.8.18,True
1,snhh9m2i,"[1, 41, 55]",,torch,1715499202.0,0.16.6,False,3.10.12,False
1,ce3ihn7s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715499932.0,0.16.6,False,3.8.18,True
1,nt8q3zk5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715500178.0,0.16.6,False,3.8.18,True
1,2gd9i1xl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715500181.0,0.16.6,False,3.8.18,True
1,26yyewha,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715500419.0,0.16.6,False,3.8.18,True
1,ynlyu7uh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715500497.0,0.16.6,False,3.8.18,True
1,uc27xvkm,"[1, 41, 55]",,torch,1715500582.0,0.16.6,False,3.10.12,False
1,kp1nzkuk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715500820.0,0.16.6,False,3.8.18,True
1,47digeek,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715501130.0,0.16.6,False,3.8.18,True
1,43dbpwsn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715501736.0,0.16.6,False,3.8.18,True
1,yw2djwy4,"[1, 41, 55]",,torch,1715501867.0,0.16.6,False,3.10.12,False
1,obfmzlhk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715501945.0,0.16.6,False,3.8.18,True
1,t4qd55id,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715502035.0,0.16.6,False,3.8.18,True
1,5zu66ocq,"[1, 41, 55]",,torch,1715502398.0,0.16.6,False,3.10.12,False
1,6e4b5nae,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715502738.0,0.16.6,False,3.8.18,True
1,2ub01hlm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715503231.0,0.16.6,False,3.8.18,True
1,jydqzw7a,"[1, 41, 55]",,torch,1715503412.0,0.16.6,False,3.10.12,False
1,et707vrn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715503430.0,0.16.6,False,3.8.18,True
1,fcr0082f,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715503904.0,0.16.6,False,3.8.18,True
1,poin68dq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715504085.0,0.16.6,False,3.8.18,True
1,xuj1uinj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715504647.0,0.16.6,False,3.8.18,True
1,7e6rwv8c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715504867.0,0.16.6,False,3.8.18,True
1,y32yfy6q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715504871.0,0.16.6,False,3.8.18,True
1,rdcvodck,"[1, 41, 55]",,torch,1715504962.0,0.16.6,False,3.10.12,False
1,28x7dffv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715505136.0,0.16.6,False,3.8.18,True
1,j01r9e60,"[1, 41, 55]",,torch,1715505728.0,0.16.6,False,3.10.12,False
1,pl3fel4j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715505794.0,0.16.6,False,3.8.18,True
1,isv5pdum,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715506070.0,0.16.6,False,3.8.18,True
1,v9d6rsgr,"[1, 41, 55]",,torch,1715506143.0,0.16.6,False,3.10.12,False
1,9mqzq093,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715506493.0,0.16.6,False,3.8.18,True
1,f6p15uu7,"[1, 41, 55]",,torch,1715506833.0,0.16.6,False,3.10.12,False
1,m0n7ezu4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715506929.0,0.16.6,False,3.8.18,True
1,glrezbnm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715507070.0,0.16.6,False,3.8.18,True
1,3i3vv1yb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715507082.0,0.16.6,False,3.8.18,True
1,v2ki5ifv,"[1, 41, 55]",,torch,1715508206.0,0.16.6,False,3.10.12,False
1,zuys7f7c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715508304.0,0.16.6,False,3.8.18,True
1,6mtrnsex,"[1, 41, 55]",,torch,1715509001.0,0.16.6,False,3.10.12,False
1,iyr0wqul,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715509067.0,0.16.6,False,3.8.18,True
1,x74m52by,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715509089.0,0.16.6,False,3.8.18,True
1,sx2rdhnn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715510183.0,0.16.6,False,3.8.18,True
1,n520ynbq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715510256.0,0.16.6,False,3.8.18,True
1,8350ha1t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715510351.0,0.16.6,False,3.8.18,True
1,efvxsik0,"[1, 41, 55]",,torch,1715510832.0,0.16.6,False,3.10.12,False
1,zfqvppp2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715511154.0,0.16.6,False,3.8.18,True
1,l1q6kf91,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715511340.0,0.16.6,False,3.8.18,True
1,2wqknc9j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715511587.0,0.16.6,False,3.8.18,True
1,zhn7eykr,"[1, 41, 55]",,torch,1715511649.0,0.16.6,False,3.10.12,False
1,c0cfu0sh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715511932.0,0.16.6,False,3.8.18,True
1,5xs9lddt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715511965.0,0.16.6,False,3.8.18,True
1,oxger2ae,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715512350.0,0.16.6,False,3.8.18,True
1,t4pfrin8,"[1, 41, 55]",,torch,1715512442.0,0.16.6,False,3.10.12,False
1,k037lr1p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715512546.0,0.16.6,False,3.8.18,True
1,okt5kcgz,"[1, 41, 55]",,torch,1715512717.0,0.16.6,False,3.10.12,False
1,02gh1qax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715513090.0,0.16.6,False,3.8.18,True
1,fgdi7zzw,"[1, 41, 55]",,torch,1715514280.0,0.16.6,False,3.10.12,False
1,rrcequfx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715514883.0,0.16.6,False,3.8.18,True
1,eo8hmshj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715515252.0,0.16.6,False,3.8.18,True
1,qnea7yft,"[1, 41, 55]",,torch,1715515362.0,0.16.6,False,3.10.12,False
1,vwgm9451,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715515675.0,0.16.6,False,3.8.18,True
1,nrffp14x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715515758.0,0.16.6,False,3.8.18,True
1,2usc3um0,"[1, 41, 55]",,torch,1715515967.0,0.16.6,False,3.10.12,False
1,fhbunrea,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715516089.0,0.16.6,False,3.8.18,True
1,e1z7trmq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715516288.0,0.16.6,False,3.8.18,True
1,qaezr53s,"[1, 41, 55]",,torch,1715516502.0,0.16.6,False,3.10.12,False
1,7pq5zf23,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715517022.0,0.16.6,False,3.8.18,True
1,m0144puf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715517341.0,0.16.6,False,3.8.18,True
1,gjyw94ao,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715517696.0,0.16.6,False,3.8.18,True
1,hu5h11kp,"[1, 41, 55]",,torch,1715517720.0,0.16.6,False,3.10.12,False
1,huccltya,"[1, 41, 55]",,torch,1715518552.0,0.16.6,False,3.10.12,False
1,pymtn0d6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715518810.0,0.16.6,False,3.8.18,True
1,uw5kusee,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715519276.0,0.16.6,False,3.8.18,True
1,kjb54gug,"[1, 41, 55]",,torch,1715519483.0,0.16.6,False,3.10.12,False
1,1uy28ba2,"[1, 41, 55]",,torch,1715520373.0,0.16.6,False,3.10.12,False
1,43mubsjr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715520454.0,0.16.6,False,3.8.18,True
1,epilzvsc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715520480.0,0.16.6,False,3.8.18,True
1,18vrncoz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715520575.0,0.16.6,False,3.8.18,True
1,krzvxsnt,"[1, 41, 55]",,torch,1715520827.0,0.16.6,False,3.10.12,False
1,o8jeu30j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715521132.0,0.16.6,False,3.8.18,True
1,jw1wr13z,"[1, 41, 55]",,torch,1715521688.0,0.16.6,False,3.10.12,False
1,bbrmofqh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715521756.0,0.16.6,False,3.8.18,True
1,llmlnnlz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715522223.0,0.16.6,False,3.8.18,True
1,0xszwt7x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715522359.0,0.16.6,False,3.8.18,True
1,j7ioyylx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715522683.0,0.16.6,False,3.8.18,True
1,z3qgp0bl,"[1, 41, 55]",,torch,1715523063.0,0.16.6,False,3.10.12,False
1,c6eowu9o,"[1, 41, 55]",,torch,1715523885.0,0.16.6,False,3.10.12,False
1,d3l2jf1y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715524103.0,0.16.6,False,3.8.18,True
1,wtrc4ozu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715524162.0,0.16.6,False,3.8.18,True
1,nlkuckux,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715524239.0,0.16.6,False,3.8.18,True
1,8imekseu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715525084.0,0.16.6,False,3.8.18,True
1,ynhwktzg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715525216.0,0.16.6,False,3.8.18,True
1,629px5ol,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715525872.0,0.16.6,False,3.8.18,True
1,4sgqdptb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715525984.0,0.16.6,False,3.8.18,True
1,d6ag6oyc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715526002.0,0.16.6,False,3.8.18,True
1,xa422xvt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715526455.0,0.16.6,False,3.8.18,True
1,rlh6gifo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715526473.0,0.16.6,False,3.8.18,True
1,moe12eq0,"[1, 41, 55]",,torch,1715526600.0,0.16.6,False,3.10.12,False
1,fr9j309r,"[1, 41, 55]",,torch,1715527039.0,0.16.6,False,3.10.12,False
1,xlm97wjr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715527354.0,0.16.6,False,3.8.18,True
1,pgdu8nxm,"[1, 41, 55]",,torch,1715527410.0,0.16.6,False,3.10.12,False
1,y7uo4sws,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715527616.0,0.16.6,False,3.8.18,True
1,7n2fknhs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715527934.0,0.16.6,False,3.8.18,True
1,o3updwtd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715528324.0,0.16.6,False,3.8.18,True
1,zyfo81jx,"[1, 41, 55]",,torch,1715528497.0,0.16.6,False,3.10.12,False
1,wdhq3yp4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715528677.0,0.16.6,False,3.8.18,True
1,1zz1xii0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715529495.0,0.16.6,False,3.8.18,True
1,jsolarnn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715529683.0,0.16.6,False,3.8.18,True
1,zqf82o8v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715530212.0,0.16.6,False,3.8.18,True
1,9pnr24in,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715530407.0,0.16.6,False,3.8.18,True
1,hwnovaz8,"[1, 41, 55]",,torch,1715530423.0,0.16.6,False,3.10.12,False
1,guyhgkei,"[1, 41, 55]",,torch,1715530954.0,0.16.6,False,3.10.12,False
1,37d7pnbs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715530699.0,0.16.6,False,3.8.19,False
1,0swzp4ao,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715530725.0,0.16.6,False,3.8.19,False
1,c665sjuq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715530993.0,0.16.6,False,3.8.19,False
1,bclef5fd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715530996.0,0.16.6,False,3.8.19,False
1,flbccfj6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531049.0,0.16.6,False,3.8.19,False
1,wq4loz1t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531049.0,0.16.6,False,3.8.19,False
1,wxwq27cr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531049.0,0.16.6,False,3.8.19,False
1,pzgv1xb8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531056.0,0.16.6,False,3.8.19,False
1,op8ebgq3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715531080.0,0.16.6,False,3.8.18,True
1,wi5r23ak,"[1, 41, 55]",,torch,1715531371.0,0.16.6,False,3.10.12,False
1,zyqcwa2n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531449.0,0.16.6,False,3.8.19,False
1,p0t3yotl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531522.0,0.16.6,False,3.8.19,False
1,ycxj36wy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715531619.0,0.16.6,False,3.8.18,True
1,nh814oru,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715532153.0,0.16.6,False,3.8.18,True
1,a5789jzl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715531921.0,0.16.6,False,3.8.19,False
1,gt0lwg4k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532273.0,0.16.6,False,3.8.19,False
1,8md3qkh3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532292.0,0.16.6,False,3.8.18,True
1,nqt99cfc,"[1, 41, 55]",,torch,1715532470.0,0.16.6,False,3.10.12,False
1,8zvvoyn0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532562.0,0.16.6,False,3.8.19,False
1,j0a203rs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532625.0,0.16.6,False,3.8.19,False
1,4fngwdl3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532744.0,0.16.6,False,3.8.19,False
1,d2qrkot8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532783.0,0.16.6,False,3.8.18,True
1,hswbjwlt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715532867.0,0.16.6,False,3.8.19,False
1,3tqons6d,"[1, 41, 55]",,torch,1715533195.0,0.16.6,False,3.10.12,False
1,5cf28peb,"[1, 41, 55]",,torch,1715533197.0,0.16.6,False,3.10.12,False
1,ouzc51m7,"[1, 41, 55]",,torch,1715533195.0,0.16.6,False,3.10.12,False
1,5x3ybcrb,"[1, 41, 55]",,torch,1715533203.0,0.16.6,False,3.10.12,False
1,dgtoqmyn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715533282.0,0.16.6,False,3.8.19,False
1,ubl2wzeg,"[1, 41, 55]",,torch,1715533438.0,0.16.6,False,3.10.12,False
1,ow2di99m,"[1, 41, 55]",,torch,1715533441.0,0.16.6,False,3.10.12,False
1,toznjzlo,"[1, 41, 55]",,torch,1715533441.0,0.16.6,False,3.10.12,False
1,ww0m1tx3,"[1, 41, 55]",,torch,1715533441.0,0.16.6,False,3.10.12,False
1,okbzd86b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715533705.0,0.16.6,False,3.8.19,False
1,tbbv6vsq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715533597.0,0.16.6,False,3.8.19,False
1,naqo7dgf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715533987.0,0.16.6,False,3.8.18,True
1,js4rif5a,"[1, 41, 55]",,torch,1715534012.0,0.16.6,False,3.10.12,False
1,p427hwvj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715534072.0,0.16.6,False,3.8.18,True
1,4bt6layi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715534113.0,0.16.6,False,3.8.19,False
1,su7n4saf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715534256.0,0.16.6,False,3.8.19,False
1,4det1pwf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715534535.0,0.16.6,False,3.8.19,False
1,5kkngdnf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715534271.0,0.16.6,False,3.8.19,False
1,wl1ybxee,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715534841.0,0.16.6,False,3.8.18,True
1,te2ix7se,"[1, 41, 55]",,torch,1715534870.0,0.16.6,False,3.10.12,False
1,db0umv1r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715535043.0,0.16.6,False,3.8.18,True
1,uov83bmh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715535165.0,0.16.6,False,3.8.18,True
1,e06ryhgo,"[1, 41, 55]",,torch,1715535208.0,0.16.6,False,3.10.12,False
1,oz5ocd2v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715535286.0,0.16.6,False,3.8.19,False
1,ayz8s1wk,"[1, 41, 55]",,torch,1715535869.0,0.16.6,False,3.10.12,False
1,aj93qz3u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715536119.0,0.16.6,False,3.8.18,True
1,fy0jsbza,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715536190.0,0.16.6,False,3.8.18,True
1,0eiqe5yq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715536472.0,0.16.6,False,3.8.19,False
1,ex2epuvh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715536290.0,0.16.6,False,3.8.19,False
1,yjqgkcfb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715536667.0,0.16.6,False,3.8.18,True
1,xnh80wi9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715536805.0,0.16.6,False,3.8.18,True
1,wvwnhf8p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715536792.0,0.16.6,False,3.8.19,False
1,hjxqt1ex,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715537517.0,0.16.6,False,3.8.18,True
1,klz6ecyh,"[1, 41, 55]",,torch,1715537543.0,0.16.6,False,3.10.12,False
1,sbuoza2t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715537543.0,0.16.6,False,3.8.18,True
1,wgsj0gew,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715537649.0,0.16.6,False,3.8.18,True
1,tkp25944,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715538061.0,0.16.6,False,3.8.18,True
1,sqwnhsv2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715538156.0,0.16.6,False,3.8.18,True
1,fzrsoxx4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715538375.0,0.16.6,False,3.8.19,False
1,8zokhh66,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715538562.0,0.16.6,False,3.8.19,False
1,3p298j6m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715538469.0,0.16.6,False,3.8.19,False
1,5y4gw7zy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715538844.0,0.16.6,False,3.8.19,False
1,5ial7zl8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715538870.0,0.16.6,False,3.8.19,False
1,s756zd24,"[1, 41, 55]",,torch,1715538913.0,0.16.6,False,3.10.12,False
1,xpjthaqh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715539109.0,0.16.6,False,3.8.19,False
1,aiwxtfep,"[1, 41, 55]",,torch,1715539343.0,0.16.6,False,3.10.12,False
1,4trol41v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715539133.0,0.16.6,False,3.8.19,False
1,9ry9aj5r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540052.0,0.16.6,False,3.8.19,False
1,tz2svz2w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540112.0,0.16.6,False,3.8.18,True
1,tzjx07h7,"[1, 41, 55]",,torch,1715540115.0,0.16.6,False,3.10.12,False
1,pdstgvgx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715539883.0,0.16.6,False,3.8.19,False
1,1kytlpe4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540307.0,0.16.6,False,3.8.19,False
1,g02gyujh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540421.0,0.16.6,False,3.8.19,False
1,m687oxm5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540207.0,0.16.6,False,3.8.19,False
1,ppvxwbaj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715540562.0,0.16.6,False,3.8.18,True
1,ihhcwxhb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540716.0,0.16.6,False,3.8.19,False
1,t1teucva,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540831.0,0.16.6,False,3.8.19,False
1,xbsemgom,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540935.0,0.16.6,False,3.8.18,True
1,709cckay,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715540751.0,0.16.6,False,3.8.19,False
1,afj75aga,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715541015.0,0.16.6,False,3.8.18,True
1,u3zsjkfi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715541016.0,0.16.6,False,3.8.19,False
1,puyx1vm2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715541187.0,0.16.6,False,3.8.18,True
1,bs2pg6o4,"[1, 41, 55]",,torch,1715541611.0,0.16.6,False,3.10.12,False
1,j6vb4ed8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715541502.0,0.16.6,False,3.8.19,False
1,ahnuxxe3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715542162.0,0.16.6,False,3.8.19,False
1,uivdyh6o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715542196.0,0.16.6,False,3.8.19,False
1,ks0i8srk,"[1, 41, 55]",,torch,1715542407.0,0.16.6,False,3.10.12,False
1,7z05gxgg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715542578.0,0.16.6,False,3.8.18,True
1,g7tqkw9f,"[1, 41, 55]",,torch,1715542791.0,0.16.6,False,3.10.12,False
1,p2sagomm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715542810.0,0.16.6,False,3.8.18,True
1,rloa5tty,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715543217.0,0.16.6,False,3.8.18,True
1,dvj28xq8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715543549.0,0.16.6,False,3.8.18,True
1,p30hnvk2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715543585.0,0.16.6,False,3.8.19,False
1,snuttl0v,"[1, 41, 55]",,torch,1715544310.0,0.16.6,False,3.10.12,False
1,u1qwt4e2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715544380.0,0.16.6,False,3.8.18,True
1,euvl1dyf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715544481.0,0.16.6,False,3.8.18,True
1,jjubla7l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715544740.0,0.16.6,False,3.8.19,False
1,qi6ssqg3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715544934.0,0.16.6,False,3.8.19,False
1,ohfzuy5u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715545024.0,0.16.6,False,3.8.18,True
1,p0trq3ld,"[1, 41, 55]",,torch,1715545184.0,0.16.6,False,3.10.12,False
1,ndjm1w6l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715545596.0,0.16.6,False,3.8.19,False
1,4hg3bwje,"[1, 41, 55]",,torch,1715545706.0,0.16.6,False,3.10.12,False
1,duub6sc6,"[1, 41, 55]",,torch,1715546515.0,0.16.6,False,3.10.12,False
1,yybzspw7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715546767.0,0.16.6,False,3.8.18,True
1,uhsevarf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715547519.0,0.16.6,False,3.8.19,False
1,juc3muhm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715547669.0,0.16.6,False,3.8.19,False
1,2lwh9t74,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715547711.0,0.16.6,False,3.8.18,True
1,petybku5,"[1, 41, 55]",,torch,1715547978.0,0.16.6,False,3.10.12,False
1,dxzaz02s,"[1, 41, 55]",,torch,1715548539.0,0.16.6,False,3.10.12,False
1,gqtahdka,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715548688.0,0.16.6,False,3.8.18,True
1,m455qqqi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715548879.0,0.16.6,False,3.8.19,False
1,rqqb0pf1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715549106.0,0.16.6,False,3.8.18,True
1,7s4mjuh3,"[1, 41, 55]",,torch,1715549227.0,0.16.6,False,3.10.12,False
1,7wseteea,"[1, 41, 55]",,torch,1715549491.0,0.16.6,False,3.10.12,False
1,pd9kpeny,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715549931.0,0.16.6,False,3.8.19,False
1,34bk12lf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715550289.0,0.16.6,False,3.8.18,True
1,18b95um9,"[1, 41, 55]",,torch,1715550326.0,0.16.6,False,3.10.12,False
1,i7js3zds,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715550621.0,0.16.6,False,3.8.19,False
1,g77ti03y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715550810.0,0.16.6,False,3.8.18,True
1,oi3u4z5o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715550846.0,0.16.6,False,3.8.19,False
1,rl37u0oh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715551056.0,0.16.6,False,3.8.19,False
1,wc0n0l0h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715551406.0,0.16.6,False,3.8.19,False
1,7zmgoz84,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715551456.0,0.16.6,False,3.8.19,False
1,b8kh1l73,"[1, 41, 55]",,torch,1715551608.0,0.16.6,False,3.10.12,False
1,tt9qeqyg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715551625.0,0.16.6,False,3.8.19,False
1,0r7bww0j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715551661.0,0.16.6,False,3.8.18,True
1,m3kx6gxs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715552102.0,0.16.6,False,3.8.18,True
1,jhxy97h6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715551967.0,0.16.6,False,3.8.19,False
1,ogi8myuz,"[1, 41, 55]",,torch,1715552306.0,0.16.6,False,3.10.12,False
1,w6alydm6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715552515.0,0.16.6,False,3.8.19,False
1,hazf8ea5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715552971.0,0.16.6,False,3.8.18,True
1,zvkglodp,"[1, 41, 55]",,torch,1715553374.0,0.16.6,False,3.10.12,False
1,gi4qr1yg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715553552.0,0.16.6,False,3.8.19,False
1,gyiwsgtv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715553720.0,0.16.6,False,3.8.18,True
1,5wcu58wy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715553754.0,0.16.6,False,3.8.19,False
1,q9z4esvi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715554011.0,0.16.6,False,3.8.19,False
1,mrhqklvr,"[1, 41, 55]",,torch,1715554133.0,0.16.6,False,3.10.12,False
1,hmfja7eh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715554161.0,0.16.6,False,3.8.19,False
1,zi6nalpn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715554758.0,0.16.6,False,3.8.18,True
1,a1yudacs,"[1, 41, 55]",,torch,1715554849.0,0.16.6,False,3.10.12,False
1,u227ur7a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715554605.0,0.16.6,False,3.8.19,False
1,wnjy9rx8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715555373.0,0.16.6,False,3.8.19,False
1,ra4kess7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715555643.0,0.16.6,False,3.8.18,True
1,xub52a28,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715555680.0,0.16.6,False,3.8.18,True
1,lac6bxlb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715555926.0,0.16.6,False,3.8.19,False
1,5u3s50a7,"[1, 41, 55]",,torch,1715556084.0,0.16.6,False,3.10.12,False
1,odhj8vfv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715556169.0,0.16.6,False,3.8.18,True
1,td4vnmdt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715556230.0,0.16.6,False,3.8.18,True
1,ccj5qc3x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715556117.0,0.16.6,False,3.8.19,False
1,1o248cmq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715556925.0,0.16.6,False,3.8.19,False
1,m3ijwtxi,"[1, 41, 55]",,torch,1715557099.0,0.16.6,False,3.10.12,False
1,oqca525w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715557153.0,0.16.6,False,3.8.19,False
1,vbo53hfp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715557307.0,0.16.6,False,3.8.18,True
1,7yk53jlf,"[1, 41, 55]",,torch,1715558171.0,0.16.6,False,3.10.12,False
1,z3y95xit,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715558964.0,0.16.6,False,3.8.18,True
1,2imucqz0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715559220.0,0.16.6,False,3.8.19,False
1,ybaygv3u,"[1, 41, 55]",,torch,1715559676.0,0.16.6,False,3.10.12,False
1,r3q7a2rk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715559794.0,0.16.6,False,3.8.19,False
1,vqmazaa3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715559819.0,0.16.6,False,3.8.19,False
1,xnb9vnml,"[1, 41, 55]",,torch,1715560708.0,0.16.6,False,3.10.12,False
1,ktuzmpgb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715560981.0,0.16.6,False,3.8.18,True
1,tfj2rwt3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715561639.0,0.16.6,False,3.8.18,True
1,3fifmb3k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715561680.0,0.16.6,False,3.8.18,True
1,3rjb5own,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715561927.0,0.16.6,False,3.8.19,False
1,9z1b1jkm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715562289.0,0.16.6,False,3.8.19,False
1,d3ihwv3l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715563149.0,0.16.6,False,3.8.18,True
1,dx56erxe,"[1, 41, 55]",,torch,1715563848.0,0.16.6,False,3.10.12,False
1,gne5m5o3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715563987.0,0.16.6,False,3.8.18,True
1,dt7dyhct,"[1, 41, 55]",,torch,1715564228.0,0.16.6,False,3.10.12,False
1,rrmacvbi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715564230.0,0.16.6,False,3.8.18,True
1,q4ib2f37,"[1, 41, 55]",,torch,1715564462.0,0.16.6,False,3.10.12,False
1,kucj3xjr,"[1, 41, 55]",,torch,1715567324.0,0.16.6,False,3.10.12,False
1,ci3yyd1r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715567478.0,0.16.6,False,3.8.18,True
1,0odunjl7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715567228.0,0.16.6,False,3.8.19,False
1,fg803md0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715567594.0,0.16.6,False,3.8.19,False
1,upzmxpvh,"[1, 41, 55]",,torch,1715567674.0,0.16.6,False,3.10.12,False
1,1gpwkml3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715567987.0,0.16.6,False,3.8.18,True
1,87cbewj3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715568013.0,0.16.6,False,3.8.18,True
1,51k49wcq,"[1, 41, 55]",,torch,1715568186.0,0.16.6,False,3.10.12,False
1,zksdk6uk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715568528.0,0.16.6,False,3.8.18,True
1,i736nfa4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715569031.0,0.16.6,False,3.8.18,True
1,br2xw3hd,"[1, 41, 55]",,torch,1715569160.0,0.16.6,False,3.10.12,False
1,ysusddhn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715570225.0,0.16.6,False,3.8.19,False
1,l1f5ji3s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715570950.0,0.16.6,False,3.8.19,False
1,yw7n7sup,"[1, 41, 55]",,torch,1715571158.0,0.16.6,False,3.10.12,False
1,u34xgl5n,"[1, 41, 55]",,torch,1715571334.0,0.16.6,False,3.10.12,False
1,1crwootr,"[1, 41, 55]",,torch,1715571497.0,0.16.6,False,3.10.12,False
1,bcj1gwxh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715571685.0,0.16.6,False,3.8.18,True
1,inzt89k1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715572336.0,0.16.6,False,3.8.19,False
1,ndrxphqq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715572495.0,0.16.6,False,3.8.19,False
1,ncxpfybo,"[1, 41, 55]",,torch,1715572523.0,0.16.6,False,3.10.12,False
1,atec8s5m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715572580.0,0.16.6,False,3.8.19,False
1,kcgyspie,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715573244.0,0.16.6,False,3.8.19,False
1,8eibtdeq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715573675.0,0.16.6,False,3.8.18,True
1,43msisas,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715573979.0,0.16.6,False,3.8.18,True
1,ro122amw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715574393.0,0.16.6,False,3.8.18,True
1,5y92dhve,"[1, 41, 55]",,torch,1715574669.0,0.16.6,False,3.10.12,False
1,8v487uxy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715574404.0,0.16.6,False,3.8.19,False
1,uv6vhsjf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715574946.0,0.16.6,False,3.8.18,True
1,41lsph62,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715575167.0,0.16.6,False,3.8.19,False
1,1ci1qo24,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715575453.0,0.16.6,False,3.8.18,True
1,cgfwzybw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715576069.0,0.16.6,False,3.8.19,False
1,mrvqw5op,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715576965.0,0.16.6,False,3.8.19,False
1,0kxnfocn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715577460.0,0.16.6,False,3.8.19,False
1,rj3w33yr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715578976.0,0.16.6,False,3.8.19,False
1,pi222drm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715581629.0,0.16.6,False,3.8.19,False
1,ef54s1oq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715583682.0,0.16.6,False,3.8.19,False
1,q9qmlrgu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715583801.0,0.16.6,False,3.8.19,False
1,s3vb77ji,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715585168.0,0.16.6,False,3.8.19,False
1,qzzgp9os,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715585530.0,0.16.6,False,3.8.19,False
1,mwsvn0h1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715586545.0,0.16.6,False,3.8.19,False
1,zmey0izq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715586546.0,0.16.6,False,3.8.19,False
1,b3dd8yqs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715586886.0,0.16.6,False,3.8.19,False
1,8hilb73w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715586685.0,0.16.6,False,3.8.19,False
1,e80y9ksl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715587113.0,0.16.6,False,3.8.19,False
1,sie11whg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715588242.0,0.16.6,False,3.8.19,False
1,e04jxrth,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715588348.0,0.16.6,False,3.8.19,False
1,qnz1nyta,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715590949.0,0.16.6,False,3.8.19,False
1,8ems17p6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715593153.0,0.16.6,False,3.8.19,False
1,9n83nxqx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715593165.0,0.16.6,False,3.8.19,False
1,a3rpn36u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715593456.0,0.16.6,False,3.8.19,False
1,ni9f4s0c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715593719.0,0.16.6,False,3.8.19,False
1,i8hqrgim,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715593827.0,0.16.6,False,3.8.19,False
1,srhc3aic,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715596079.0,0.16.6,False,3.8.19,False
1,ux5m79gl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715597293.0,0.16.6,False,3.8.19,False
1,8wry7cp1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715599477.0,0.16.6,False,3.8.19,False
1,v4cgtos5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715601731.0,0.16.6,False,3.8.19,False
1,3sk32mbg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715602245.0,0.16.6,False,3.8.19,False
1,ak08391c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715602972.0,0.16.6,False,3.8.19,False
1,w16zu1g8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715603354.0,0.16.6,False,3.8.19,False
1,tc1fdlkk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715603684.0,0.16.6,False,3.8.19,False
1,pjxtiaqm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715603831.0,0.16.6,False,3.8.19,False
1,x759sn2n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715604032.0,0.16.6,False,3.8.19,False
1,zhopu3l2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715604738.0,0.16.6,False,3.8.19,False
1,vdlxebxn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715605595.0,0.16.6,False,3.8.19,False
1,yrqukgai,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715606669.0,0.16.6,False,3.8.19,False
1,tmc9curl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715608189.0,0.16.6,False,3.8.19,False
1,n2wgsncy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715611377.0,0.16.6,False,3.8.19,False
1,5k6q8314,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715611429.0,0.16.6,False,3.8.19,False
1,t1y4cxzc,"[1, 41, 55]",,torch,1715612177.0,0.16.6,False,3.10.12,False
1,ecq4tju9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715612617.0,0.16.6,False,3.8.19,False
1,dknh1peb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715613099.0,0.16.6,False,3.8.19,False
1,vytmldaq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715617024.0,0.16.6,False,3.8.19,False
1,1sj57joa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715617315.0,0.16.6,False,3.8.19,False
1,hxnylmyw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715618844.0,0.16.6,False,3.8.19,False
1,d50nc2ae,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715618655.0,0.16.6,False,3.8.19,False
1,x4rmyjgj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715619113.0,0.16.6,False,3.8.18,False
1,b1qn9um5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715619120.0,0.16.6,False,3.8.18,False
1,e8o2rpcd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715619120.0,0.16.6,False,3.8.18,False
1,hwecxedm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715619120.0,0.16.6,False,3.8.18,False
1,elvu3kh5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715619147.0,0.16.6,False,3.8.18,False
1,srvl1ca1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715619147.0,0.16.6,False,3.8.18,False
1,miye7flj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715620637.0,0.16.6,False,3.8.18,False
1,yt9bp30w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622049.0,0.16.6,False,3.8.18,False
1,5lh83obx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622048.0,0.16.6,False,3.8.18,False
1,h9ny52us,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622083.0,0.16.6,False,3.8.18,False
1,3k4j76ob,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622858.0,0.16.6,False,3.8.18,False
1,hbph0lxz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622858.0,0.16.6,False,3.8.18,False
1,antvho6f,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622858.0,0.16.6,False,3.8.18,False
1,n0igvw6t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622864.0,0.16.6,False,3.8.18,False
1,fg0t9jpp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715622872.0,0.16.6,False,3.8.18,False
1,eow5jjai,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623038.0,0.16.6,False,3.8.18,False
1,3paoolg5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623039.0,0.16.6,False,3.8.18,False
1,7mvzwibh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623038.0,0.16.6,False,3.8.18,False
1,e9tqqpde,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623038.0,0.16.6,False,3.8.18,False
1,32q7e7p0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623098.0,0.16.6,False,3.8.18,False
1,9p89z6sf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623098.0,0.16.6,False,3.8.18,False
1,j9dild8h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715622829.0,0.16.6,False,3.8.18,False
1,hg65w1sq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623101.0,0.16.6,False,3.8.18,False
1,gzc161k4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623128.0,0.16.6,False,3.8.18,False
1,0kz1v6l0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623129.0,0.16.6,False,3.8.18,True
1,a3ajr0wj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623128.0,0.16.6,False,3.8.18,False
1,fviweh4r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623129.0,0.16.6,False,3.8.18,True
1,ghiwip2w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623129.0,0.16.6,False,3.8.18,True
1,um1xqp14,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623129.0,0.16.6,False,3.8.18,True
1,vspvl10v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623128.0,0.16.6,False,3.8.18,False
1,x2xz9h34,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623128.0,0.16.6,False,3.8.18,False
1,ngvs8ejx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623187.0,0.16.6,False,3.8.18,True
1,f8rjrs4e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623190.0,0.16.6,False,3.8.18,True
1,pw78hvo0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623190.0,0.16.6,False,3.8.18,True
1,7ac62uje,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715623190.0,0.16.6,False,3.8.18,True
1,umjlwcq1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715624745.0,0.16.6,False,3.8.18,True
1,hf9r69bk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715624722.0,0.16.6,False,3.8.18,True
1,i4899bx1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715625196.0,0.16.6,False,3.8.18,True
1,0r5gp1bp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715625377.0,0.16.6,False,3.8.18,True
1,1gchqfuw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715625500.0,0.16.6,False,3.8.18,False
1,hc9khjb9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715626250.0,0.16.6,False,3.8.18,False
1,gjifg8lr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715627135.0,0.16.6,False,3.8.18,False
1,dysybcn1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715627215.0,0.16.6,False,3.8.18,True
1,mupbor6s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715627649.0,0.16.6,False,3.8.18,False
1,kt4flvtx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715628349.0,0.16.6,False,3.8.18,False
1,fl5zlabj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715628253.0,0.16.6,False,3.8.18,False
1,h9klmrgy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715628540.0,0.16.6,False,3.8.18,False
1,71an6yjw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715629854.0,0.16.6,False,3.8.18,False
1,8r4nt3jk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715629981.0,0.16.6,False,3.8.18,False
1,s3mytzh7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715630087.0,0.16.6,False,3.8.18,False
1,j4afbsjc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715630132.0,0.16.6,False,3.8.18,True
1,ghnkavlr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715630199.0,0.16.6,False,3.8.18,False
1,135bfdhb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715630309.0,0.16.6,False,3.8.18,True
1,0e3aopxj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715630798.0,0.16.6,False,3.8.18,False
1,b3nby6z5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715631200.0,0.16.6,False,3.8.18,True
1,jd3fdd1g,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715631309.0,0.16.6,False,3.8.18,False
1,yo6hqrpk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715631376.0,0.16.6,False,3.8.18,False
1,8t0h2c18,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715631838.0,0.16.6,False,3.8.18,False
1,drwpncyz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715631977.0,0.16.6,False,3.8.18,True
1,w78ygixk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715632092.0,0.16.6,False,3.8.18,False
1,2dx3lijv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632114.0,0.16.6,False,3.8.18,True
1,wedqpn0j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632210.0,0.16.6,False,3.8.18,False
1,a1ibqskr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632357.0,0.16.6,False,3.8.18,True
1,bxwo7lng,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715632544.0,0.16.6,False,3.8.18,False
1,5by5vriv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632702.0,0.16.6,False,3.8.18,True
1,jcso6xeb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715632704.0,0.16.6,False,3.8.18,False
1,27tg65s4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632708.0,0.16.6,False,3.8.18,True
1,if4ipz62,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632791.0,0.16.6,False,3.8.18,True
1,dv9927cc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715632660.0,0.16.6,False,3.8.18,False
1,7zyv6rrr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715633123.0,0.16.6,False,3.8.18,False
1,7oujv04b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715633154.0,0.16.6,False,3.8.18,False
1,d0gez3uv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715633227.0,0.16.6,False,3.8.18,True
1,7sx7vlol,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715633505.0,0.16.6,False,3.8.18,False
1,yvplho8z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715633916.0,0.16.6,False,3.8.18,False
1,crs3cozm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715634084.0,0.16.6,False,3.8.18,False
1,fe286u8b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715634115.0,0.16.6,False,3.8.18,False
1,qvhc4mjm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715634190.0,0.16.6,False,3.8.18,False
1,s7um8071,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715634242.0,0.16.6,False,3.8.18,False
1,u9nj1zkj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715634505.0,0.16.6,False,3.8.18,False
1,a838678k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715634532.0,0.16.6,False,3.8.18,True
1,e7uu95rj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715634707.0,0.16.6,False,3.8.18,True
1,0wbxv5tt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715635213.0,0.16.6,False,3.8.18,True
1,1jgwkovd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715635238.0,0.16.6,False,3.8.18,True
1,02nq3g9g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715636158.0,0.16.6,False,3.8.18,True
1,8letv5tu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715636477.0,0.16.6,False,3.8.18,False
1,5bf09702,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715637165.0,0.16.6,False,3.8.18,False
1,rt98qm08,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715637778.0,0.16.6,False,3.8.18,False
1,unaj7d7j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715638053.0,0.16.6,False,3.8.18,True
1,i7xd4wgb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715638188.0,0.16.6,False,3.8.18,False
1,tq4pvdvg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715638371.0,0.16.6,False,3.8.18,False
1,tmyb6d9f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715639503.0,0.16.6,False,3.8.18,False
1,jt8n8m4i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715639913.0,0.16.6,False,3.8.18,False
1,kkcch3hm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715640204.0,0.16.6,False,3.8.18,False
1,netn6diw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715640317.0,0.16.6,False,3.8.18,True
1,3fmri031,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641009.0,0.16.6,False,3.8.18,False
1,i9mt1w1q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641020.0,0.16.6,False,3.8.18,True
1,a1kg0kde,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641222.0,0.16.6,False,3.8.18,False
1,2zjwjavi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641323.0,0.16.6,False,3.8.18,True
1,o46msvjh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715641341.0,0.16.6,False,3.8.18,False
1,q0n1a8k9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641340.0,0.16.6,False,3.8.18,True
1,84lq8i9y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641288.0,0.16.6,False,3.8.18,False
1,sgnbh48k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641848.0,0.16.6,False,3.8.18,False
1,r21hq49w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715641922.0,0.16.6,False,3.8.18,True
1,f8fp2ran,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715642334.0,0.16.6,False,3.8.18,False
1,lq4kvwnn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715642408.0,0.16.6,False,3.8.18,False
1,nchm2yyi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715642467.0,0.16.6,False,3.8.18,True
1,qfswh4z1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715642524.0,0.16.6,False,3.8.18,True
1,ln3gmmq3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715642736.0,0.16.6,False,3.8.18,False
1,ad0d3e7q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715642834.0,0.16.6,False,3.8.18,True
1,lirz4v1n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715643190.0,0.16.6,False,3.8.18,False
1,zbthkehd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715643218.0,0.16.6,False,3.8.18,False
1,jugshxh3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715643442.0,0.16.6,False,3.8.18,True
1,oy7uldnc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715643607.0,0.16.6,False,3.8.18,False
1,vwa4swbi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715643734.0,0.16.6,False,3.8.18,False
1,gvqqhifm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715643570.0,0.16.6,False,3.8.18,True
1,qm5y58hu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715643917.0,0.16.6,False,3.8.18,False
1,1vn2j87p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715643936.0,0.16.6,False,3.8.18,False
1,op6no80d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715644391.0,0.16.6,False,3.8.18,False
1,zhwyk0cx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715644427.0,0.16.6,False,3.8.18,False
1,dzbdptcd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715644781.0,0.16.6,False,3.8.18,False
1,jv60zfan,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715644957.0,0.16.6,False,3.8.18,False
1,llg91qaj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715645161.0,0.16.6,False,3.8.18,True
1,cf78m009,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715645609.0,0.16.6,False,3.8.18,False
1,hk2poqdt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715646020.0,0.16.6,False,3.8.18,False
1,5012gpbh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715646250.0,0.16.6,False,3.8.18,False
1,kxumowt3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715646677.0,0.16.6,False,3.8.18,False
1,0mqjfwos,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715646872.0,0.16.6,False,3.8.18,True
1,hsp2o6w6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715647314.0,0.16.6,False,3.8.18,True
1,bkuu0ocy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715647472.0,0.16.6,False,3.8.18,False
1,9vx3daai,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715647806.0,0.16.6,False,3.8.18,False
1,now45noc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715647869.0,0.16.6,False,3.8.18,True
1,3foaqbsx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715648134.0,0.16.6,False,3.8.18,False
1,q54ahls4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715648161.0,0.16.6,False,3.8.18,False
1,b0n29jek,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715648777.0,0.16.6,False,3.8.18,False
1,rzmbyd1r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715648895.0,0.16.6,False,3.8.18,False
1,a10li9zr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715648650.0,0.16.6,False,3.8.18,True
1,uedl70rh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715648986.0,0.16.6,False,3.8.18,False
1,bfa8yj7e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715648991.0,0.16.6,False,3.8.18,True
1,fmh1btsr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715649047.0,0.16.6,False,3.8.18,True
1,yqr8e1wi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715649147.0,0.16.6,False,3.8.18,False
1,249ahqy1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715649844.0,0.16.6,False,3.8.18,False
1,rou3f8ri,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715650428.0,0.16.6,False,3.8.18,True
1,bsggmj6o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715650729.0,0.16.6,False,3.8.18,False
1,54lgx0ok,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715650831.0,0.16.6,False,3.8.18,True
1,uirlkfmo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715650932.0,0.16.6,False,3.8.18,False
1,mof9j16v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715651011.0,0.16.6,False,3.8.18,False
1,qepj2d7p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715650825.0,0.16.6,False,3.8.18,False
1,jkid3yoj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715651345.0,0.16.6,False,3.8.18,False
1,fxjm074a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715651465.0,0.16.6,False,3.8.18,False
1,w5ovrb6u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715651760.0,0.16.6,False,3.8.18,False
1,2d2f7a1h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715651865.0,0.16.6,False,3.8.18,True
1,gse60dfu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652064.0,0.16.6,False,3.8.18,False
1,s0x9a21s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652094.0,0.16.6,False,3.8.18,True
1,urgybl3w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652204.0,0.16.6,False,3.8.18,False
1,6y5k5q3q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652207.0,0.16.6,False,3.8.18,False
1,bvx79576,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652216.0,0.16.6,False,3.8.18,False
1,zwknsmpc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652572.0,0.16.6,False,3.8.18,True
1,e13lbw9n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652586.0,0.16.6,False,3.8.18,True
1,nvxxg6k4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715652785.0,0.16.6,False,3.8.18,True
1,yjhaxb7u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715652924.0,0.16.6,False,3.8.18,False
1,38ieh7fh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715653179.0,0.16.6,False,3.8.18,True
1,u71v0hvy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715653264.0,0.16.6,False,3.8.18,True
1,mdhgwyz6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715654068.0,0.16.6,False,3.8.18,False
1,sic3i2n1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715654385.0,0.16.6,False,3.8.18,False
1,umbrs503,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715654580.0,0.16.6,False,3.8.18,False
1,76uutir7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715654771.0,0.16.6,False,3.8.18,False
1,ku9v3dns,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715654549.0,0.16.6,False,3.8.18,True
1,780b70ya,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715655132.0,0.16.6,False,3.8.18,False
1,t4a4rbhf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715655137.0,0.16.6,False,3.8.18,False
1,8zfacs83,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715655321.0,0.16.6,False,3.8.18,False
1,v6pjnbjn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715655455.0,0.16.6,False,3.8.18,False
1,1nlnbrn2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715656085.0,0.16.6,False,3.8.18,True
1,8pjv433b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715656257.0,0.16.6,False,3.8.18,False
1,s3aufwfa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715656383.0,0.16.6,False,3.8.18,False
1,b62ps2ah,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715656470.0,0.16.6,False,3.8.18,False
1,8wwzfokg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715656942.0,0.16.6,False,3.8.18,False
1,8ubuhm4h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715656951.0,0.16.6,False,3.8.18,True
1,pvlnuhu5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715657010.0,0.16.6,False,3.8.18,False
1,h6mgr2p9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715657057.0,0.16.6,False,3.8.18,False
1,obpbom5p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715657080.0,0.16.6,False,3.8.18,False
1,up1s151a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715657736.0,0.16.6,False,3.8.18,True
1,j6wcyjpy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715657747.0,0.16.6,False,3.8.18,True
1,2p79gts9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715657821.0,0.16.6,False,3.8.18,False
1,5jczz2xf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715657986.0,0.16.6,False,3.8.18,False
1,giqj3vys,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715658421.0,0.16.6,False,3.8.18,True
1,l710s8gd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715658518.0,0.16.6,False,3.8.18,True
1,fz0p93pi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715658571.0,0.16.6,False,3.8.18,False
1,3opsurvj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715658650.0,0.16.6,False,3.8.18,False
1,azvewsr5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715658958.0,0.16.6,False,3.8.18,False
1,3xouzgmk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715659050.0,0.16.6,False,3.8.18,True
1,xziibwcs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715659427.0,0.16.6,False,3.8.18,False
1,0fka0vzl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715659428.0,0.16.6,False,3.8.18,False
1,kmn1fgw7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715659549.0,0.16.6,False,3.8.18,False
1,e7mdqyhd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715660431.0,0.16.6,False,3.8.18,False
1,3skjljno,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715660577.0,0.16.6,False,3.8.18,False
1,ehvxwve4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715660649.0,0.16.6,False,3.8.18,False
1,pafnhjki,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715660754.0,0.16.6,False,3.8.18,False
1,g6luqsm3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715660769.0,0.16.6,False,3.8.18,False
1,bzo9snm9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715660568.0,0.16.6,False,3.8.18,True
1,6va6uuyv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715660928.0,0.16.6,False,3.8.18,True
1,i9gn6pkj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715661157.0,0.16.6,False,3.8.18,False
1,jj485x1g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715661940.0,0.16.6,False,3.8.18,False
1,wd76oa20,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715661990.0,0.16.6,False,3.8.18,False
1,xw5m37qq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715662095.0,0.16.6,False,3.8.18,True
1,ur0hmq48,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715662152.0,0.16.6,False,3.8.18,True
1,voik7b7c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715662295.0,0.16.6,False,3.8.18,True
1,mv70awlb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715662419.0,0.16.6,False,3.8.18,False
1,et5nhin5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715662599.0,0.16.6,False,3.8.18,True
1,35cdmmc1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715662397.0,0.16.6,False,3.8.18,False
1,7079sdmd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715663196.0,0.16.6,False,3.8.18,False
1,iovm5pnx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715663299.0,0.16.6,False,3.8.18,False
1,l3ech3bj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715663335.0,0.16.6,False,3.8.18,False
1,lbdluh59,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715663719.0,0.16.6,False,3.8.18,True
1,lvy5vrme,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715663734.0,0.16.6,False,3.8.18,False
1,pu1se29k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715664018.0,0.16.6,False,3.8.18,False
1,lcczkenz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715664602.0,0.16.6,False,3.8.18,False
1,ct2pl58m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715664713.0,0.16.6,False,3.8.18,False
1,32f0l6x3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715664728.0,0.16.6,False,3.8.18,False
1,nlr0jgeb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715664862.0,0.16.6,False,3.8.18,False
1,ub6mwgym,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715664900.0,0.16.6,False,3.8.18,False
1,4f60zwyy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715665308.0,0.16.6,False,3.8.18,False
1,k6097h8p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715665331.0,0.16.6,False,3.8.18,False
1,9qgo5fcd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715665562.0,0.16.6,False,3.8.18,False
1,9s9uqvzm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715665612.0,0.16.6,False,3.8.18,True
1,t5ch42w0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715665998.0,0.16.6,False,3.8.18,False
1,f3xvlog0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715665999.0,0.16.6,False,3.8.18,True
1,r3vx1edp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715666230.0,0.16.6,False,3.8.18,False
1,kmqe9l7l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715666257.0,0.16.6,False,3.8.18,False
1,z8wexl6h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715666677.0,0.16.6,False,3.8.18,True
1,1y9iovb9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715667021.0,0.16.6,False,3.8.18,True
1,jybq6zkl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715667331.0,0.16.6,False,3.8.18,False
1,w8nd90a8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715667502.0,0.16.6,False,3.8.18,True
1,ja1hh9g4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715667577.0,0.16.6,False,3.8.18,False
1,essjpven,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715667693.0,0.16.6,False,3.8.18,True
1,haav1joo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715667806.0,0.16.6,False,3.8.18,True
1,5huf97sx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715668210.0,0.16.6,False,3.8.18,False
1,s0d60ws1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715668254.0,0.16.6,False,3.8.18,True
1,0c6be50n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715668545.0,0.16.6,False,3.8.18,False
1,mb8gqi67,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715668554.0,0.16.6,False,3.8.18,False
1,b226byk8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715668666.0,0.16.6,False,3.8.18,False
1,rwyermuw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715668890.0,0.16.6,False,3.8.18,False
1,6z0el4v7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715668920.0,0.16.6,False,3.8.18,False
1,miui6gey,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715668925.0,0.16.6,False,3.8.18,False
1,cl1awc92,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715669147.0,0.16.6,False,3.8.18,False
1,s2wtxnji,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715669407.0,0.16.6,False,3.8.18,False
1,s5ht4ovx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715669786.0,0.16.6,False,3.8.18,False
1,6ojq0boq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715670275.0,0.16.6,False,3.8.18,False
1,n4g17jgn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715670019.0,0.16.6,False,3.8.18,True
1,x5jxfyfz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715670377.0,0.16.6,False,3.8.18,False
1,nvz2h3zg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715670620.0,0.16.6,False,3.8.18,False
1,5twzb3rg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715671560.0,0.16.6,False,3.8.18,True
1,2falciq2,"[1, 41, 55]",,torch,1715671753.0,0.16.6,False,3.10.12,False
1,ig01olyg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715671758.0,0.16.6,False,3.8.18,False
1,v4aoc4wy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715671778.0,0.16.6,False,3.8.18,True
1,5c4zd4zr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715672255.0,0.16.6,False,3.8.18,False
1,tezap1qw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715672002.0,0.16.6,False,3.8.18,False
1,i6t461oj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715672596.0,0.16.6,False,3.8.18,False
1,fy5yj8v9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715673033.0,0.16.6,False,3.8.18,False
1,volvtpvo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715673211.0,0.16.6,False,3.8.18,False
1,qxh2j4bj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715673256.0,0.16.6,False,3.8.18,False
1,9aoz2q2v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715673289.0,0.16.6,False,3.8.18,True
1,n2xtueim,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715673834.0,0.16.6,False,3.8.18,False
1,mivazvth,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715674129.0,0.16.6,False,3.8.18,False
1,mpch3e7r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715674449.0,0.16.6,False,3.8.18,True
1,nenlcx5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715674590.0,0.16.6,False,3.8.18,False
1,br2gaxk4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715674730.0,0.16.6,False,3.8.18,False
1,qavjen6s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675091.0,0.16.6,False,3.8.18,True
1,7yiv3rq1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675106.0,0.16.6,False,3.8.18,True
1,2p9q7b6a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675147.0,0.16.6,False,3.8.18,True
1,t04z1ulj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675200.0,0.16.6,False,3.8.18,True
1,xga5fs3i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675278.0,0.16.6,False,3.8.18,True
1,rwiyo3kn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675530.0,0.16.6,False,3.8.18,True
1,1ii1sxzi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715675635.0,0.16.6,False,3.8.18,False
1,r1ivzcmw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715675759.0,0.16.6,False,3.8.18,False
1,k08ra80x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715675785.0,0.16.6,False,3.8.18,False
1,5bjh565s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715675813.0,0.16.6,False,3.8.18,False
1,3xth8cp2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715675831.0,0.16.6,False,3.8.18,False
1,qeqmkn0z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715675937.0,0.16.6,False,3.8.18,False
1,z2xqwg7s,"[1, 41, 55]",,torch,1715676020.0,0.16.6,False,3.10.12,False
1,zf83o4m0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715676171.0,0.16.6,False,3.8.18,False
1,sbsp1c01,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715676221.0,0.16.6,False,3.8.18,False
1,di4umy4r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715676389.0,0.16.6,False,3.8.18,False
1,bc4jcsuf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715676414.0,0.16.6,False,3.8.18,False
1,nppbwxo7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715676474.0,0.16.6,False,3.8.18,False
1,s34bfjhw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715677043.0,0.16.6,False,3.8.18,False
1,uqhy6t1j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715677062.0,0.16.6,False,3.8.18,True
1,v4hiadlv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715677169.0,0.16.6,False,3.8.18,True
1,d3atqn38,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715678414.0,0.16.6,False,3.8.18,False
1,g25zg6in,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715678525.0,0.16.6,False,3.8.18,False
1,aou7kot7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715678822.0,0.16.6,False,3.8.18,False
1,l9bo8v0h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715679427.0,0.16.6,False,3.8.18,True
1,4k57r5ra,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715679684.0,0.16.6,False,3.8.18,True
1,xr7qe2lg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715679929.0,0.16.6,False,3.8.18,False
1,n0itsnm1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715679933.0,0.16.6,False,3.8.18,False
1,2axtqx22,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715680014.0,0.16.6,False,3.8.18,False
1,vq1tthx5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715680472.0,0.16.6,False,3.8.18,True
1,gokimij5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715680515.0,0.16.6,False,3.8.18,False
1,i6sfizfn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715680880.0,0.16.6,False,3.8.18,True
1,0ttbqgcr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715680753.0,0.16.6,False,3.8.18,True
1,4k06jg30,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715681159.0,0.16.6,False,3.8.18,False
1,0flqreip,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715681326.0,0.16.6,False,3.8.18,False
1,n5jr84aw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715681391.0,0.16.6,False,3.8.18,False
1,25y8ztfw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715681423.0,0.16.6,False,3.8.18,False
1,5qtwj0nx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715681788.0,0.16.6,False,3.8.18,True
1,0jcbw14f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715682024.0,0.16.6,False,3.8.18,False
1,o69ij5um,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715682024.0,0.16.6,False,3.8.18,False
1,1rp953f0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715682199.0,0.16.6,False,3.8.18,False
1,syqfzl1t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715682332.0,0.16.6,False,3.8.18,False
1,lsdirzwj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715682585.0,0.16.6,False,3.8.18,False
1,wusrz3sz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715682743.0,0.16.6,False,3.8.18,False
1,1dvvjcrv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715682956.0,0.16.6,False,3.8.18,False
1,gndl8vlz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715683483.0,0.16.6,False,3.8.18,True
1,js4xt3al,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715683649.0,0.16.6,False,3.8.18,True
1,nj7byh7c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715683753.0,0.16.6,False,3.8.18,True
1,gxvsu14r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715683992.0,0.16.6,False,3.8.18,False
1,q02xuv3t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715684330.0,0.16.6,False,3.8.18,False
1,nonsdgr3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715684455.0,0.16.6,False,3.8.18,True
1,f6ikk9iu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715684627.0,0.16.6,False,3.8.18,True
1,nxnf8isw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715684918.0,0.16.6,False,3.8.18,False
1,9nfegixh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715684959.0,0.16.6,False,3.8.18,False
1,pctuvx2p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715685149.0,0.16.6,False,3.8.18,False
1,fnfs2o82,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715685213.0,0.16.6,False,3.8.18,False
1,v32uah6e,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715685214.0,0.16.6,False,3.8.18,False
1,puyt5c8e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715685458.0,0.16.6,False,3.8.18,False
1,89sd17ah,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715685803.0,0.16.6,False,3.8.18,True
1,fkqhegvz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715686134.0,0.16.6,False,3.8.18,False
1,iei7x9az,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715686281.0,0.16.6,False,3.8.18,False
1,a9rcwo10,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715686306.0,0.16.6,False,3.8.18,True
1,b672bwoh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715686339.0,0.16.6,False,3.8.18,False
1,plz6ist7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715686083.0,0.16.6,False,3.8.18,True
1,kj2zlb2j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715686536.0,0.16.6,False,3.8.18,False
1,urdf4pti,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715687006.0,0.16.6,False,3.8.18,False
1,1dlr2bhf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715687013.0,0.16.6,False,3.8.18,False
1,s1v94o7p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715687447.0,0.16.6,False,3.8.18,False
1,2zzep5v5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715687545.0,0.16.6,False,3.8.18,False
1,9wi9ajdq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715687812.0,0.16.6,False,3.8.18,False
1,0j57m3m0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715688152.0,0.16.6,False,3.8.18,False
1,jy0i5tpb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715688426.0,0.16.6,False,3.8.18,False
1,mqj7y5a0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715688602.0,0.16.6,False,3.8.18,True
1,9x1zqnrr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715688677.0,0.16.6,False,3.8.18,False
1,ho5thuzr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715689047.0,0.16.6,False,3.8.18,True
1,r6wenlow,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715689346.0,0.16.6,False,3.8.18,False
1,gr23rx3e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715689493.0,0.16.6,False,3.8.18,False
1,s3jprt7l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715689530.0,0.16.6,False,3.8.18,False
1,szioqzyf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715690096.0,0.16.6,False,3.8.18,False
1,pp05pf34,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715690394.0,0.16.6,False,3.8.18,False
1,e0us67iy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715690582.0,0.16.6,False,3.8.18,True
1,joiq5e4d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715690690.0,0.16.6,False,3.8.18,False
1,94ows5ez,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715691288.0,0.16.6,False,3.8.18,True
1,mmyz6sji,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715691056.0,0.16.6,False,3.8.18,True
1,wdegu509,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715691621.0,0.16.6,False,3.8.18,False
1,o443f81s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715692174.0,0.16.6,False,3.8.18,True
1,ucpi3bhd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715692410.0,0.16.6,False,3.8.18,True
1,pi6c9kr0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715692435.0,0.16.6,False,3.8.18,True
1,4mi42tt3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715692413.0,0.16.6,False,3.8.18,False
1,cgbo9i3u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715693117.0,0.16.6,False,3.8.18,True
1,rqxsf3q8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715693161.0,0.16.6,False,3.8.18,False
1,x83f0tct,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715693518.0,0.16.6,False,3.8.18,False
1,ggayowtm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715693590.0,0.16.6,False,3.8.18,False
1,7vtoez4t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715693883.0,0.16.6,False,3.8.18,False
1,igj2y6dy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715694008.0,0.16.6,False,3.8.18,False
1,nc5utak6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715694212.0,0.16.6,False,3.8.18,True
1,b69fxhea,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715694428.0,0.16.6,False,3.8.18,False
1,d77pl1o7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715694733.0,0.16.6,False,3.8.18,False
1,srcr7sjv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715694888.0,0.16.6,False,3.8.18,False
1,bsst1aeq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715695027.0,0.16.6,False,3.8.18,False
1,4a7kb46n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715695068.0,0.16.6,False,3.8.18,False
1,lfpewiw1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715695094.0,0.16.6,False,3.8.18,True
1,rbbw13jk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715695630.0,0.16.6,False,3.8.18,True
1,haqgh6i5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715695800.0,0.16.6,False,3.8.18,False
1,73fbzpkx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715695938.0,0.16.6,False,3.8.18,False
1,7eg30dl9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715696613.0,0.16.6,False,3.8.18,False
1,8ze7q5ym,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715696739.0,0.16.6,False,3.8.18,False
1,twqcy8tm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715696745.0,0.16.6,False,3.8.18,False
1,yboc6ldo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715697013.0,0.16.6,False,3.8.18,False
1,vtleoep7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715697017.0,0.16.6,False,3.8.18,True
1,qgd9iurc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715697181.0,0.16.6,False,3.8.18,False
1,7m90t50c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715697390.0,0.16.6,False,3.8.18,False
1,rwrpb3cu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715697872.0,0.16.6,False,3.8.18,True
1,4bib6bfr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715697884.0,0.16.6,False,3.8.18,False
1,hhoawrib,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715697908.0,0.16.6,False,3.8.18,True
1,bliox76o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715697997.0,0.16.6,False,3.8.18,False
1,ksc8a69e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715698281.0,0.16.6,False,3.8.18,False
1,ee3w9nsf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715698580.0,0.16.6,False,3.8.18,False
1,564fmy2z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715698685.0,0.16.6,False,3.8.18,False
1,1ruc0tud,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715698743.0,0.16.6,False,3.8.18,True
1,dz8gkmbw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715698931.0,0.16.6,False,3.8.18,False
1,5vl2kzro,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715699163.0,0.16.6,False,3.8.18,False
1,7j2dfxbf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715699323.0,0.16.6,False,3.8.18,True
1,5gzcfm4o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715699504.0,0.16.6,False,3.8.18,True
1,ly29xzjs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715699561.0,0.16.6,False,3.8.18,False
1,qc3s4kfe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715699561.0,0.16.6,False,3.8.18,False
1,i3mv79u6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715699810.0,0.16.6,False,3.8.18,False
1,nbbeyvkq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715699921.0,0.16.6,False,3.8.18,True
1,5dkpmo6y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715700107.0,0.16.6,False,3.8.18,False
1,g4az6rgl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715700490.0,0.16.6,False,3.8.18,True
1,hhcejzni,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715700657.0,0.16.6,False,3.8.18,False
1,jnx7d5gm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715701021.0,0.16.6,False,3.8.18,False
1,l7ujj8r8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715701338.0,0.16.6,False,3.8.18,False
1,czxxo0re,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715701186.0,0.16.6,False,3.8.18,True
1,t86kjhn7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715702118.0,0.16.6,False,3.8.18,True
1,dj5jru7m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715702204.0,0.16.6,False,3.8.18,True
1,g6pui75r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715702328.0,0.16.6,False,3.8.18,False
1,wssns5e5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715702064.0,0.16.6,False,3.8.18,False
1,n13i7mta,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715702630.0,0.16.6,False,3.8.18,False
1,ga1b5vj1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715703113.0,0.16.6,False,3.8.18,True
1,x0606ak2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715703177.0,0.16.6,False,3.8.18,True
1,e738alhz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715703226.0,0.16.6,False,3.8.18,False
1,yfg75kyo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715703509.0,0.16.6,False,3.8.18,True
1,qtor3nbi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715704001.0,0.16.6,False,3.8.18,False
1,h6tvbm5c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715704046.0,0.16.6,False,3.8.18,True
1,af81t80u,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715704099.0,0.16.6,False,3.8.18,False
1,r958p9ea,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715704462.0,0.16.6,False,3.8.18,False
1,bqra6qg4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715704694.0,0.16.6,False,3.8.18,True
1,k4r4dach,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715705254.0,0.16.6,False,3.8.18,False
1,85jv5vi4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715705307.0,0.16.6,False,3.8.18,False
1,ipjti6sy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715705816.0,0.16.6,False,3.8.18,False
1,y63wu5wc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715705918.0,0.16.6,False,3.8.18,False
1,vcw8rb2r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715706096.0,0.16.6,False,3.8.18,False
1,e45gij6m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715706494.0,0.16.6,False,3.8.18,True
1,1dx1jc0b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715706643.0,0.16.6,False,3.8.18,True
1,5nc0qdh1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715707016.0,0.16.6,False,3.8.18,True
1,51de0bph,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715707052.0,0.16.6,False,3.8.18,False
1,ez6dlmbw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715707058.0,0.16.6,False,3.8.18,False
1,mt5qet2i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715707173.0,0.16.6,False,3.8.18,False
1,5w580kiu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715707273.0,0.16.6,False,3.8.18,False
1,6gxhep6o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715707407.0,0.16.6,False,3.8.18,True
1,zvos65e8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715707635.0,0.16.6,False,3.8.18,False
1,b8a88gy0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715707904.0,0.16.6,False,3.8.18,False
1,r7kct4ye,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708037.0,0.16.6,False,3.8.18,False
1,e5npsqsk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708083.0,0.16.6,False,3.8.18,True
1,evepqqtj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708074.0,0.16.6,False,3.8.18,True
1,boe8c756,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715708574.0,0.16.6,False,3.8.18,False
1,yqhptjor,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708654.0,0.16.6,False,3.8.18,False
1,1yfrprox,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708654.0,0.16.6,False,3.8.18,False
1,oj8vm85d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708659.0,0.16.6,False,3.8.18,False
1,wuvhwrh1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715708695.0,0.16.6,False,3.8.18,True
1,s83eaoya,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715708925.0,0.16.6,False,3.8.18,False
1,988hgue7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715709078.0,0.16.6,False,3.8.18,True
1,0desevks,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715709084.0,0.16.6,False,3.8.18,True
1,muwvffx6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715709444.0,0.16.6,False,3.8.18,False
1,g903epdz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715709812.0,0.16.6,False,3.8.18,False
1,gnv09wnm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715709935.0,0.16.6,False,3.8.18,False
1,errgeh1u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715711110.0,0.16.6,False,3.8.18,True
1,0ks71ua9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715711383.0,0.16.6,False,3.8.18,False
1,y3d5tfr0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715711798.0,0.16.6,False,3.8.18,False
1,ss7tf0lz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715712431.0,0.16.6,False,3.8.18,True
1,sdddik2h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715712497.0,0.16.6,False,3.8.18,False
1,4xavkrx0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715712649.0,0.16.6,False,3.8.18,True
1,9nphb067,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715713139.0,0.16.6,False,3.8.18,True
1,rc76z7tl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715713536.0,0.16.6,False,3.8.18,True
1,tfwufp8j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715713668.0,0.16.6,False,3.8.18,False
1,40vlrlw8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715713802.0,0.16.6,False,3.8.18,False
1,vg1qs8cb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715713864.0,0.16.6,False,3.8.18,True
1,zeyhzqqv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715714409.0,0.16.6,False,3.8.18,False
1,ij48ja44,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715714429.0,0.16.6,False,3.8.18,False
1,3sloz0mn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715714446.0,0.16.6,False,3.8.18,True
1,kv2rn1oh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715714614.0,0.16.6,False,3.8.18,True
1,wh9fhc29,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715714399.0,0.16.6,False,3.8.18,True
1,o7iwpz6i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715714736.0,0.16.6,False,3.8.18,True
1,xulroceu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715714919.0,0.16.6,False,3.8.18,False
1,oaaitrpm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715715106.0,0.16.6,False,3.8.18,False
1,of4r3we9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715715173.0,0.16.6,False,3.8.18,False
1,dae822fg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715715178.0,0.16.6,False,3.8.18,False
1,py1p24dm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715715653.0,0.16.6,False,3.8.18,False
1,c4smpurp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715715841.0,0.16.6,False,3.8.18,False
1,q28tar5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715715973.0,0.16.6,False,3.8.18,True
1,jm2wc3pc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715716113.0,0.16.6,False,3.8.18,False
1,uje83pvz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715716239.0,0.16.6,False,3.8.18,False
1,22c77hp0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715716600.0,0.16.6,False,3.8.18,False
1,lebfwfvm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715716790.0,0.16.6,False,3.8.18,False
1,3ec6nbi7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715716873.0,0.16.6,False,3.8.18,False
1,68c2f9qa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715717149.0,0.16.6,False,3.8.18,True
1,bwfafe9v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715717422.0,0.16.6,False,3.8.18,False
1,ibjki9by,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715717192.0,0.16.6,False,3.8.18,False
1,0f7jarrg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715717776.0,0.16.6,False,3.8.18,True
1,2p8sv56b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715717916.0,0.16.6,False,3.8.18,False
1,us9oavq1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715718057.0,0.16.6,False,3.8.18,False
1,98sbdgi3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715718316.0,0.16.6,False,3.8.18,False
1,d3fk9qaa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715718732.0,0.16.6,False,3.8.18,True
1,taccyxdn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715718742.0,0.16.6,False,3.8.18,True
1,uzxvzu9w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715718795.0,0.16.6,False,3.8.18,False
1,de26dg46,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715718821.0,0.16.6,False,3.8.18,False
1,wc0tqilc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715719051.0,0.16.6,False,3.8.18,True
1,jsc2lxhl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715719240.0,0.16.6,False,3.8.18,False
1,phnenkx4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715719354.0,0.16.6,False,3.8.18,False
1,ejh27zzu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715719594.0,0.16.6,False,3.8.18,False
1,jt4h9w1u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715719660.0,0.16.6,False,3.8.18,True
1,3hubroab,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715719700.0,0.16.6,False,3.8.18,True
1,692lciqu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715719944.0,0.16.6,False,3.8.18,True
1,y1pdzdqq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715720028.0,0.16.6,False,3.8.18,False
1,6um9zaa0,"[1, 41, 55]",,torch,1715720230.0,0.16.6,False,3.10.12,False
1,wjdelcnt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715720454.0,0.16.6,False,3.8.18,False
1,p26a62e7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715720523.0,0.16.6,False,3.8.18,True
1,qby955r3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715720802.0,0.16.6,False,3.8.18,False
1,bx48e60x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715721273.0,0.16.6,False,3.8.18,False
1,lcx5ue20,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715721308.0,0.16.6,False,3.8.18,True
1,ggyrb49q,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715721598.0,0.16.6,False,3.8.18,False
1,fo80xa46,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715722299.0,0.16.6,False,3.8.18,True
1,ir653g06,"[1, 41, 55]",,torch,1715722618.0,0.16.6,False,3.10.12,False
1,6nm80szs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715722803.0,0.16.6,False,3.8.18,False
1,dds0wyyk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715723001.0,0.16.6,False,3.8.18,True
1,nn05da7v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715723374.0,0.16.6,False,3.8.18,False
1,1ag4uixd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715723389.0,0.16.6,False,3.8.18,False
1,qvfkdeq6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715723442.0,0.16.6,False,3.8.18,False
1,c4fzrh1e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715723534.0,0.16.6,False,3.8.18,False
1,7vcgwds1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715723922.0,0.16.6,False,3.8.18,False
1,udyxb37b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715723931.0,0.16.6,False,3.8.18,True
1,kowi34le,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715723947.0,0.16.6,False,3.8.18,True
1,fvp7j01a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715723973.0,0.16.6,False,3.8.18,False
1,3ie66tp1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724095.0,0.16.6,False,3.8.18,False
1,wxplginx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724125.0,0.16.6,False,3.8.18,False
1,i0t9ko30,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724405.0,0.16.6,False,3.8.18,False
1,dz5ga0fa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715724486.0,0.16.6,False,3.8.18,False
1,ynp0r42c,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715724507.0,0.16.6,False,3.8.18,False
1,jk07kk0k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724708.0,0.16.6,False,3.8.18,True
1,yzk7euce,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724727.0,0.16.6,False,3.8.18,False
1,8f2fs4ry,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724748.0,0.16.6,False,3.8.18,True
1,n88oss8n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724950.0,0.16.6,False,3.8.18,True
1,r5sq5fmh,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715724960.0,0.16.6,False,3.8.18,False
1,7febjg7r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715725076.0,0.16.6,False,3.8.18,True
1,jsuvj6fb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715724882.0,0.16.6,False,3.8.18,True
1,9oyrvifa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715725576.0,0.16.6,False,3.8.18,False
1,he82fro6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715725905.0,0.16.6,False,3.8.18,False
1,2pct07ol,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715725993.0,0.16.6,False,3.8.18,False
1,bd0yftsa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715726395.0,0.16.6,False,3.8.18,True
1,ln9hy1ms,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715726524.0,0.16.6,False,3.8.18,True
1,wf6ior35,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715726699.0,0.16.6,False,3.8.18,False
1,s0b8pezu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715727453.0,0.16.6,False,3.8.18,False
1,38ctixrx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715727930.0,0.16.6,False,3.8.18,False
1,d9331sv5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715728198.0,0.16.6,False,3.8.18,False
1,yrqirg5c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715728328.0,0.16.6,False,3.8.18,False
1,zal29s2w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715728447.0,0.16.6,False,3.8.18,False
1,doys73do,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715728862.0,0.16.6,False,3.8.18,True
1,sjmc34pt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715728896.0,0.16.6,False,3.8.18,False
1,vf075eyo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715729181.0,0.16.6,False,3.8.18,False
1,tk7q1rmx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715729220.0,0.16.6,False,3.8.18,True
1,kqaxgbvw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715729259.0,0.16.6,False,3.8.18,True
1,l755dl53,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715729298.0,0.16.6,False,3.8.18,True
1,07t86b43,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715729683.0,0.16.6,False,3.8.18,False
1,rvayfahw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715729993.0,0.16.6,False,3.8.18,False
1,7d4u73zy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715730271.0,0.16.6,False,3.8.18,False
1,3zrbg727,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715730650.0,0.16.6,False,3.8.18,True
1,rzxw5rb2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715730702.0,0.16.6,False,3.8.18,True
1,wck5sfnv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715730815.0,0.16.6,False,3.8.18,False
1,b8v5fhku,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715730909.0,0.16.6,False,3.8.18,True
1,h6tfuqae,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715731235.0,0.16.6,False,3.8.18,False
1,8glbdewa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715731586.0,0.16.6,False,3.8.18,False
1,gislssfs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715731826.0,0.16.6,False,3.8.18,False
1,txzxy2fy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715731624.0,0.16.6,False,3.8.18,True
1,97qj89md,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715732053.0,0.16.6,False,3.8.18,False
1,2wei6lxu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715732088.0,0.16.6,False,3.8.18,False
1,36gjajlo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715732150.0,0.16.6,False,3.8.18,False
1,cewmdxyd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715732182.0,0.16.6,False,3.8.18,True
1,xbsvk4j2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715732724.0,0.16.6,False,3.8.18,False
1,kqdhi2bl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733064.0,0.16.6,False,3.8.18,True
1,162y9ot0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733525.0,0.16.6,False,3.8.18,False
1,9yr9la2h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733545.0,0.16.6,False,3.8.18,True
1,knxsy0aw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733569.0,0.16.6,False,3.8.18,True
1,3h6fbdci,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715733576.0,0.16.6,False,3.8.18,False
1,iojddkai,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733819.0,0.16.6,False,3.8.18,False
1,y6ag1d90,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733874.0,0.16.6,False,3.8.18,True
1,micq8kn5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715733945.0,0.16.6,False,3.8.18,False
1,gwpibqhp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715734589.0,0.16.6,False,3.8.18,True
1,h3udq7yx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715734682.0,0.16.6,False,3.8.18,False
1,plpdnufk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715734738.0,0.16.6,False,3.8.18,False
1,eizmsbpy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715735109.0,0.16.6,False,3.8.18,False
1,uclwvh38,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715735249.0,0.16.6,False,3.8.18,False
1,bferybhw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715735411.0,0.16.6,False,3.8.18,False
1,qj7w4wyp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715735953.0,0.16.6,False,3.8.18,True
1,dw852gzt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715736073.0,0.16.6,False,3.8.18,True
1,opw4mb5z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715737027.0,0.16.6,False,3.8.18,False
1,4xknyssb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715737042.0,0.16.6,False,3.8.18,False
1,6m6svc68,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715737371.0,0.16.6,False,3.8.18,False
1,hglm5srk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715737484.0,0.16.6,False,3.8.18,False
1,twynm04u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715737504.0,0.16.6,False,3.8.18,False
1,057yfk0l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715737685.0,0.16.6,False,3.8.18,False
1,kt0nwzgm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715737731.0,0.16.6,False,3.8.18,False
1,cl5zo0b5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715738091.0,0.16.6,False,3.8.18,False
1,wmklpuqi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715738208.0,0.16.6,False,3.8.18,False
1,ln0j8nu8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715738886.0,0.16.6,False,3.8.18,False
1,zpvlwem7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715739167.0,0.16.6,False,3.8.18,False
1,pgfau7zm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715739254.0,0.16.6,False,3.8.18,True
1,08fvdnm3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715739280.0,0.16.6,False,3.8.18,False
1,jugmmsxy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715739296.0,0.16.6,False,3.8.18,True
1,kyg2qaaf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715739483.0,0.16.6,False,3.8.18,True
1,vhq5hyke,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715739791.0,0.16.6,False,3.8.18,True
1,ojze9uy9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715739983.0,0.16.6,False,3.8.18,True
1,662ggs2n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715740033.0,0.16.6,False,3.8.18,False
1,79fd74h9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715740092.0,0.16.6,False,3.8.18,True
1,uiaxckxk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715740395.0,0.16.6,False,3.8.18,False
1,2kd3iicn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715740737.0,0.16.6,False,3.8.18,True
1,q21z2sce,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715740494.0,0.16.6,False,3.8.18,False
1,jzb9gcn7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715740809.0,0.16.6,False,3.8.18,False
1,bdxilojr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715741362.0,0.16.6,False,3.8.18,False
1,1iz3985h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715742076.0,0.16.6,False,3.8.18,False
1,2w7do89t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715742432.0,0.16.6,False,3.8.18,False
1,7irvkz0j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715742443.0,0.16.6,False,3.8.18,False
1,xzkodu92,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715742410.0,0.16.6,False,3.8.18,True
1,of11hpgc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715743020.0,0.16.6,False,3.8.18,True
1,4yzxgp02,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715743084.0,0.16.6,False,3.8.18,True
1,o6rbxdj1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715743441.0,0.16.6,False,3.8.18,True
1,tun639vw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715743445.0,0.16.6,False,3.8.18,True
1,we0q0mam,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715743649.0,0.16.6,False,3.8.18,False
1,ewxow02j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715743659.0,0.16.6,False,3.8.18,False
1,m2llrutn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715744059.0,0.16.6,False,3.8.18,False
1,hxi5fs3v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715744226.0,0.16.6,False,3.8.18,False
1,r9ua7xcv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715744300.0,0.16.6,False,3.8.18,True
1,uxljc2fi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715744303.0,0.16.6,False,3.8.18,False
1,mhp3bocg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715744370.0,0.16.6,False,3.8.18,False
1,weegh4yi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715744426.0,0.16.6,False,3.8.18,True
1,uus9fch8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715744550.0,0.16.6,False,3.8.18,False
1,gp0mruyo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715744647.0,0.16.6,False,3.8.18,False
1,1y3n9am8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715745200.0,0.16.6,False,3.8.18,False
1,em0jc4ue,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715745266.0,0.16.6,False,3.8.18,False
1,wfazz3zj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715745478.0,0.16.6,False,3.8.18,False
1,rezn6jke,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715745553.0,0.16.6,False,3.8.18,True
1,5tlih9qn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715745907.0,0.16.6,False,3.8.18,True
1,1t26srvf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715746018.0,0.16.6,False,3.8.18,False
1,4chb8bqv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715746305.0,0.16.6,False,3.8.18,False
1,x7be3wt9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715746407.0,0.16.6,False,3.8.18,False
1,cqp4gmea,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715746625.0,0.16.6,False,3.8.18,False
1,xj5cmpi2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715746696.0,0.16.6,False,3.8.18,False
1,a0tmsj2x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715746424.0,0.16.6,False,3.8.18,False
1,6pk26cs0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715747023.0,0.16.6,False,3.8.18,False
1,l4iug8su,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715747005.0,0.16.6,False,3.8.18,True
1,umjqzb1a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715747895.0,0.16.6,False,3.8.18,True
1,1q280v1r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715747922.0,0.16.6,False,3.8.18,True
1,ghsnxgns,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715748108.0,0.16.6,False,3.8.18,True
1,qjw7l6ba,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715748334.0,0.16.6,False,3.8.18,False
1,29x5y2gc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715748384.0,0.16.6,False,3.8.18,True
1,xtzoxahm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715748657.0,0.16.6,False,3.8.18,True
1,0x3ikc6y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715748834.0,0.16.6,False,3.8.18,False
1,sst93bp7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715748929.0,0.16.6,False,3.8.18,True
1,rjk97yew,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715749100.0,0.16.6,False,3.8.18,False
1,ts6192ps,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715749167.0,0.16.6,False,3.8.18,False
1,j70naytm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715749345.0,0.16.6,False,3.8.18,True
1,e8h8apal,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715749418.0,0.16.6,False,3.8.18,True
1,w69fnjk2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715749463.0,0.16.6,False,3.8.18,False
1,r0ktly78,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715749604.0,0.16.6,False,3.8.18,False
1,n7o09ia9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715749859.0,0.16.6,False,3.8.18,False
1,0s4vcdmm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715749946.0,0.16.6,False,3.8.18,True
1,vafxc8fm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715750407.0,0.16.6,False,3.8.18,False
1,io09v1gk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715750757.0,0.16.6,False,3.8.18,True
1,pqaft0rl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715750843.0,0.16.6,False,3.8.18,False
1,vu4k8ddo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715751143.0,0.16.6,False,3.8.18,False
1,4syqowr2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715751158.0,0.16.6,False,3.8.18,False
1,tesy9ceu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715751166.0,0.16.6,False,3.8.18,False
1,8y9w1da7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715751298.0,0.16.6,False,3.8.18,True
1,9gknyl7i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715751329.0,0.16.6,False,3.8.18,False
1,bwhuug3q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715751567.0,0.16.6,False,3.8.18,True
1,g9hdwn11,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715751571.0,0.16.6,False,3.8.18,False
1,9x270wuz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715752915.0,0.16.6,False,3.8.18,False
1,m9g4x4yp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715753116.0,0.16.6,False,3.8.18,False
1,3gntgorh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715753343.0,0.16.6,False,3.8.18,False
1,e22jnzgr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715753346.0,0.16.6,False,3.8.18,True
1,goh8aw8p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715753403.0,0.16.6,False,3.8.18,False
1,zhdpkyor,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715753509.0,0.16.6,False,3.8.18,False
1,gw94s5ez,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715753674.0,0.16.6,False,3.8.18,False
1,hdi3a5ur,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715753935.0,0.16.6,False,3.8.18,True
1,aushed4u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715754107.0,0.16.6,False,3.8.18,False
1,9ir7vcqy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715754704.0,0.16.6,False,3.8.18,True
1,b64vtzmv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715755019.0,0.16.6,False,3.8.18,False
1,lguyx0yw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715755083.0,0.16.6,False,3.8.18,False
1,rf5qy4kr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715755133.0,0.16.6,False,3.8.18,True
1,r24zjo1m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715755257.0,0.16.6,False,3.8.18,False
1,hebsd24v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715755832.0,0.16.6,False,3.8.18,True
1,jv2da616,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715755860.0,0.16.6,False,3.8.18,False
1,ik7box9l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715756028.0,0.16.6,False,3.8.18,False
1,esj9fdo6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715756123.0,0.16.6,False,3.8.18,False
1,k1um0feb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715756256.0,0.16.6,False,3.8.18,False
1,cw77nrcr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715756582.0,0.16.6,False,3.8.18,False
1,vo2fgabo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715756653.0,0.16.6,False,3.8.18,True
1,sgna77bl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715756657.0,0.16.6,False,3.8.18,True
1,ss9t62m9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715757084.0,0.16.6,False,3.8.18,False
1,twd05pty,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715757231.0,0.16.6,False,3.8.18,True
1,uhcw8s9d,"[1, 41, 55]",,torch,1715757267.0,0.16.6,False,3.10.12,False
1,8jg4eo3d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715757531.0,0.16.6,False,3.8.18,False
1,t58nmgy5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715757743.0,0.16.6,False,3.8.18,False
1,hho2gp53,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715758159.0,0.16.6,False,3.8.18,True
1,cxlwxh14,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715758185.0,0.16.6,False,3.8.18,False
1,uf0ccwjt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715758332.0,0.16.6,False,3.8.18,True
1,tjw4t334,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715759035.0,0.16.6,False,3.8.18,False
1,6xaq4x2z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715759142.0,0.16.6,False,3.8.18,True
1,espvmuij,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715759318.0,0.16.6,False,3.8.18,True
1,uxmfnrgd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715759371.0,0.16.6,False,3.8.18,False
1,icvuehtr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715759553.0,0.16.6,False,3.8.18,False
1,qldiib46,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715759644.0,0.16.6,False,3.8.18,False
1,zs98bdjc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715759911.0,0.16.6,False,3.8.18,False
1,nmsj1hxu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715760089.0,0.16.6,False,3.8.18,False
1,lvgd8xuq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715760378.0,0.16.6,False,3.8.18,True
1,v2gbqd8s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715761215.0,0.16.6,False,3.8.18,True
1,amttgvjf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715761490.0,0.16.6,False,3.8.18,False
1,xv4i4zvx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715761863.0,0.16.6,False,3.8.18,True
1,01s6qozc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715761972.0,0.16.6,False,3.8.18,False
1,00gijevq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715762221.0,0.16.6,False,3.8.18,False
1,j26esngx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715762398.0,0.16.6,False,3.8.18,False
1,5q8ee0q1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715762555.0,0.16.6,False,3.8.18,False
1,8xgtbjoh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715762602.0,0.16.6,False,3.8.18,False
1,6oye3hqv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715762653.0,0.16.6,False,3.8.18,False
1,flp06zc0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715762685.0,0.16.6,False,3.8.18,True
1,mku3e5rr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715762757.0,0.16.6,False,3.8.18,True
1,7okahe9m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715762842.0,0.16.6,False,3.8.18,True
1,br0m3yy0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715762966.0,0.16.6,False,3.8.18,True
1,iem67bxd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715763309.0,0.16.6,False,3.8.18,False
1,8v4xw22z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715763362.0,0.16.6,False,3.8.18,True
1,9qd9nf2q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715763441.0,0.16.6,False,3.8.18,False
1,rrixm93t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715763854.0,0.16.6,False,3.8.18,False
1,quq5v2g8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715763925.0,0.16.6,False,3.8.18,False
1,b0u6nmsr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715764449.0,0.16.6,False,3.8.18,False
1,69p1a195,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715764637.0,0.16.6,False,3.8.18,False
1,lplepd78,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715764883.0,0.16.6,False,3.8.18,True
1,t0fue19y,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715765269.0,0.16.6,False,3.8.18,False
1,029pl5g6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715765380.0,0.16.6,False,3.8.18,False
1,m167mqau,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715765572.0,0.16.6,False,3.8.18,False
1,pnguuk7j,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715765694.0,0.16.6,False,3.8.18,False
1,pz6j7xoy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715765726.0,0.16.6,False,3.8.18,False
1,y422k4vx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715765748.0,0.16.6,False,3.8.18,False
1,te6arajg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715766402.0,0.16.6,False,3.8.18,True
1,9tp1ovhg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715766425.0,0.16.6,False,3.8.18,True
1,q3vaigeg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715766608.0,0.16.6,False,3.8.18,False
1,xf8ksq1o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715767290.0,0.16.6,False,3.8.18,True
1,y54bi5j4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715767368.0,0.16.6,False,3.8.18,False
1,ic25wjqt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715767405.0,0.16.6,False,3.8.18,False
1,01pwdj33,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715767235.0,0.16.6,False,3.8.18,True
1,r2wld4ib,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715767691.0,0.16.6,False,3.8.18,True
1,hb6chfh4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715767886.0,0.16.6,False,3.8.18,False
1,sxrlgiis,"[1, 41, 55]",,torch,1715768005.0,0.16.6,False,3.10.12,False
1,9ru4qny9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715768026.0,0.16.6,False,3.8.18,False
1,pxtp5hah,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715768712.0,0.16.6,False,3.8.18,True
1,u8y8d55i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715768874.0,0.16.6,False,3.8.18,False
1,n8drg62t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715769355.0,0.16.6,False,3.8.18,False
1,dbcim2n1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715769685.0,0.16.6,False,3.8.18,False
1,o7dr83cm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715770062.0,0.16.6,False,3.8.18,False
1,4lwl8sdc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715770779.0,0.16.6,False,3.8.18,False
1,6gr6b4k1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715770987.0,0.16.6,False,3.8.18,False
1,1dxldhz1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715771066.0,0.16.6,False,3.8.18,True
1,5gfh18x4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715771088.0,0.16.6,False,3.8.18,True
1,tdrru54d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715771166.0,0.16.6,False,3.8.18,False
1,ioilunmw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715771262.0,0.16.6,False,3.8.18,False
1,zf34p7fb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715771708.0,0.16.6,False,3.8.18,True
1,tb0pg8vg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715771730.0,0.16.6,False,3.8.18,False
1,sujnzycy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715771894.0,0.16.6,False,3.8.18,False
1,xvf8scn8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772105.0,0.16.6,False,3.8.18,True
1,gj7ofdbg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715772113.0,0.16.6,False,3.8.18,False
1,puuxbtv1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772217.0,0.16.6,False,3.8.18,False
1,863qgfnk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772439.0,0.16.6,False,3.8.18,True
1,uva7fhm7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772616.0,0.16.6,False,3.8.18,True
1,1dpakait,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772917.0,0.16.6,False,3.8.18,False
1,e918x19j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772936.0,0.16.6,False,3.8.18,True
1,h6pyy5yz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772952.0,0.16.6,False,3.8.18,False
1,9e274bk9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715772966.0,0.16.6,False,3.8.18,False
1,4m90hrdz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715773055.0,0.16.6,False,3.8.18,True
1,cdzklzrz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715773500.0,0.16.6,False,3.8.18,False
1,rd83sx95,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715773624.0,0.16.6,False,3.8.18,True
1,i8bnw4wo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715773952.0,0.16.6,False,3.8.18,True
1,bjuk7uhi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715774167.0,0.16.6,False,3.8.18,False
1,qfc22m2v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715774532.0,0.16.6,False,3.8.18,False
1,b1rb9i27,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715774824.0,0.16.6,False,3.8.18,False
1,rs7dozqq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715775066.0,0.16.6,False,3.8.18,False
1,r6fqgyfd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715775163.0,0.16.6,False,3.8.18,False
1,s995577r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715775463.0,0.16.6,False,3.8.18,False
1,uhckvsib,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715775754.0,0.16.6,False,3.8.18,True
1,8w2rwlrm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715776070.0,0.16.6,False,3.8.18,False
1,sxgi2of6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715776171.0,0.16.6,False,3.8.18,True
1,ruog9o8l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715776215.0,0.16.6,False,3.8.18,False
1,mswhcvhj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715776721.0,0.16.6,False,3.8.18,False
1,yy3neulr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715776771.0,0.16.6,False,3.8.18,True
1,ztpogm7o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715776985.0,0.16.6,False,3.8.18,False
1,swovamlf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715777150.0,0.16.6,False,3.8.18,True
1,70l3jus8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715777282.0,0.16.6,False,3.8.18,False
1,icmzqp80,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715777429.0,0.16.6,False,3.8.18,True
1,panie108,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715777532.0,0.16.6,False,3.8.18,False
1,4lj30b3s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715777969.0,0.16.6,False,3.8.18,True
1,8ykm8dr6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715777999.0,0.16.6,False,3.8.18,False
1,me68u24c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715778004.0,0.16.6,False,3.8.18,False
1,o3alo9cq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715778639.0,0.16.6,False,3.8.18,False
1,t5vzscvw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715778681.0,0.16.6,False,3.8.18,False
1,xq53teu2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715778770.0,0.16.6,False,3.8.18,True
1,sb7yuhbc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715779103.0,0.16.6,False,3.8.18,True
1,lue5gziw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715779166.0,0.16.6,False,3.8.18,False
1,p3brfdr2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715779556.0,0.16.6,False,3.8.18,False
1,leg6oukj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715779960.0,0.16.6,False,3.8.18,False
1,akjnm4te,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780054.0,0.16.6,False,3.8.18,True
1,m9yts24f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780209.0,0.16.6,False,3.8.18,False
1,lmnza0t2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780350.0,0.16.6,False,3.8.18,False
1,qbpqe7or,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715780355.0,0.16.6,False,3.8.18,False
1,4csykxtj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715780375.0,0.16.6,False,3.8.18,False
1,ug9gb304,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715780560.0,0.16.6,False,3.8.18,False
1,th0amziz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780571.0,0.16.6,False,3.8.18,True
1,lew94yhm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780979.0,0.16.6,False,3.8.18,True
1,rv9m05mr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780983.0,0.16.6,False,3.8.18,True
1,olfbor4b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715781085.0,0.16.6,False,3.8.18,False
1,zu8x8s0t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715780999.0,0.16.6,False,3.8.18,True
1,a0gl75k3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715781643.0,0.16.6,False,3.8.18,False
1,z0aknvvz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715781705.0,0.16.6,False,3.8.18,True
1,9uvmw95u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715782326.0,0.16.6,False,3.8.18,True
1,nvn4g0e9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715782353.0,0.16.6,False,3.8.18,True
1,nkhzps3r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715782246.0,0.16.6,False,3.8.18,False
1,9meth0rs,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715782572.0,0.16.6,False,3.8.18,False
1,p7z7z7ky,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715782879.0,0.16.6,False,3.8.18,False
1,s5wkqph1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715782950.0,0.16.6,False,3.8.18,False
1,fedn1jld,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715783414.0,0.16.6,False,3.8.18,True
1,z9ggckqa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715783983.0,0.16.6,False,3.8.18,False
1,c4n21blv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715784078.0,0.16.6,False,3.8.18,True
1,rwaq8k9g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715784443.0,0.16.6,False,3.8.18,False
1,81nkg17y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715784517.0,0.16.6,False,3.8.18,False
1,ymuoj3ja,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715784564.0,0.16.6,False,3.8.18,False
1,m7fy5fm8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715785286.0,0.16.6,False,3.8.18,False
1,qt9m0xe3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715785360.0,0.16.6,False,3.8.18,True
1,mmls8ler,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715785395.0,0.16.6,False,3.8.18,True
1,9xn8npsw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715785444.0,0.16.6,False,3.8.18,True
1,h86gq75v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715785769.0,0.16.6,False,3.8.18,False
1,1p4sdz96,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715785910.0,0.16.6,False,3.8.18,False
1,1876914x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715786037.0,0.16.6,False,3.8.18,True
1,40nzi3sw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715786647.0,0.16.6,False,3.8.18,True
1,826wk0a3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715786763.0,0.16.6,False,3.8.18,True
1,u205x1q9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715786959.0,0.16.6,False,3.8.18,False
1,x536o292,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715787363.0,0.16.6,False,3.8.18,False
1,wps2wt7d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788071.0,0.16.6,False,3.8.18,True
1,edjmg4vf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788102.0,0.16.6,False,3.8.18,False
1,cguzxcv6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788330.0,0.16.6,False,3.8.18,False
1,0wp3721p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715788479.0,0.16.6,False,3.8.18,False
1,7qxs5ts5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788518.0,0.16.6,False,3.8.18,True
1,1ts0son1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715788571.0,0.16.6,False,3.8.18,False
1,9zhndnoo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788390.0,0.16.6,False,3.8.18,False
1,zofs473z,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715788800.0,0.16.6,False,3.8.18,False
1,nun03uc3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788813.0,0.16.6,False,3.8.18,False
1,6kxkx5ee,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715788932.0,0.16.6,False,3.8.18,False
1,jbhx3nv1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715788936.0,0.16.6,False,3.8.18,False
1,37gp4ywo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715789235.0,0.16.6,False,3.8.18,False
1,ey9kuaqd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715789480.0,0.16.6,False,3.8.18,False
1,m71fghvc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715789596.0,0.16.6,False,3.8.18,False
1,kq9jspt5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715789903.0,0.16.6,False,3.8.18,True
1,sckrbnbd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715789943.0,0.16.6,False,3.8.18,False
1,gz2mhcs3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715790316.0,0.16.6,False,3.8.18,False
1,39z310yd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715790500.0,0.16.6,False,3.8.18,False
1,11pcciri,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715791053.0,0.16.6,False,3.8.18,True
1,uc8skz3j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715791052.0,0.16.6,False,3.8.18,False
1,du51eeit,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715790812.0,0.16.6,False,3.8.18,True
1,cnjlma9m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715791434.0,0.16.6,False,3.8.18,True
1,xoesdgcx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715791476.0,0.16.6,False,3.8.18,True
1,lzp4g2yh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715791878.0,0.16.6,False,3.8.18,True
1,1y1nvprc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715792012.0,0.16.6,False,3.8.18,True
1,3mpollwv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715792063.0,0.16.6,False,3.8.18,True
1,yjb4rqm2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715792731.0,0.16.6,False,3.8.18,True
1,907mxf6b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715793198.0,0.16.6,False,3.8.18,True
1,3bwjbrih,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715793477.0,0.16.6,False,3.8.18,False
1,toothvj2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715793691.0,0.16.6,False,3.8.18,True
1,cdrghihu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715793732.0,0.16.6,False,3.8.18,False
1,eejm14kp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715793811.0,0.16.6,False,3.8.18,False
1,oxl6xu4m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715793653.0,0.16.6,False,3.8.18,False
1,ctf5ap25,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715793970.0,0.16.6,False,3.8.18,False
1,blo0y5ln,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715794193.0,0.16.6,False,3.8.18,True
1,r3ps64xy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715794213.0,0.16.6,False,3.8.18,False
1,b12crmc0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715794265.0,0.16.6,False,3.8.18,False
1,lgkl2sag,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715795306.0,0.16.6,False,3.8.18,False
1,lqenotsn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715795327.0,0.16.6,False,3.8.18,False
1,hyh7vwl7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715795397.0,0.16.6,False,3.8.18,False
1,olbc43va,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715795510.0,0.16.6,False,3.8.18,False
1,5ezx7um6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715795549.0,0.16.6,False,3.8.18,False
1,q4krzg3p,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715795578.0,0.16.6,False,3.8.18,False
1,5qw6p55l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715795582.0,0.16.6,False,3.8.18,False
1,u4ey353y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715795980.0,0.16.6,False,3.8.18,False
1,cvgrbq16,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715796216.0,0.16.6,False,3.8.18,False
1,znsxqbds,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715796574.0,0.16.6,False,3.8.18,True
1,nozu7cda,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715796586.0,0.16.6,False,3.8.18,True
1,qh9skl0x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715796650.0,0.16.6,False,3.8.18,True
1,w6n30j6d,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715797037.0,0.16.6,False,3.8.18,False
1,sv0q4fjc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715796999.0,0.16.6,False,3.8.18,True
1,a8v3ebpk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715797370.0,0.16.6,False,3.8.18,True
1,qdxane32,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715797620.0,0.16.6,False,3.8.18,True
1,h6jfjqu2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715797809.0,0.16.6,False,3.8.18,False
1,yk87vr5u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715797897.0,0.16.6,False,3.8.18,True
1,st5kvusj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715798335.0,0.16.6,False,3.8.18,False
1,lbhjdh5r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715798399.0,0.16.6,False,3.8.18,False
1,rxl1cljq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715798686.0,0.16.6,False,3.8.18,False
1,i95oxcaw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715798836.0,0.16.6,False,3.8.18,False
1,a3ertgu1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715799015.0,0.16.6,False,3.8.18,True
1,j2s6sehv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715799132.0,0.16.6,False,3.8.18,False
1,i2atv58o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715798871.0,0.16.6,False,3.8.18,False
1,s7enrpfd,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715799309.0,0.16.6,False,3.8.18,False
1,pwijpc71,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715799472.0,0.16.6,False,3.8.18,False
1,tw8z2bgt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715799987.0,0.16.6,False,3.8.18,False
1,bqihomfy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715800122.0,0.16.6,False,3.8.18,True
1,sie44yrn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715800310.0,0.16.6,False,3.8.18,False
1,mp42lpkr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715800607.0,0.16.6,False,3.8.18,False
1,obggtgaa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715800952.0,0.16.6,False,3.8.18,False
1,h3dsvjhl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715801282.0,0.16.6,False,3.8.18,False
1,138jv8l2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715801547.0,0.16.6,False,3.8.18,True
1,nlo2yq0a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715801707.0,0.16.6,False,3.8.18,False
1,4wiwnguh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715801789.0,0.16.6,False,3.8.18,True
1,jnj9m71w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715801859.0,0.16.6,False,3.8.18,True
1,rf62winc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715802064.0,0.16.6,False,3.8.18,False
1,jen2cgvk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715802234.0,0.16.6,False,3.8.18,False
1,6x9iyiqa,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715802265.0,0.16.6,False,3.8.18,False
1,4a0djn0d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715802130.0,0.16.6,False,3.8.18,False
1,ayrei4ee,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715802691.0,0.16.6,False,3.8.18,False
1,05nrtpr6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715802963.0,0.16.6,False,3.8.18,False
1,fcgo1nwe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715803032.0,0.16.6,False,3.8.18,True
1,qnthwxuf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715802977.0,0.16.6,False,3.8.18,True
1,uggatnyf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715803667.0,0.16.6,False,3.8.18,False
1,c0vpyjbw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715803804.0,0.16.6,False,3.8.18,False
1,hb018epw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715803920.0,0.16.6,False,3.8.18,False
1,jxf0dnn9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715804028.0,0.16.6,False,3.8.18,False
1,vcvmukzq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715804209.0,0.16.6,False,3.8.18,False
1,5yjrn2ai,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715804403.0,0.16.6,False,3.8.18,True
1,947qtdyz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715804518.0,0.16.6,False,3.8.18,True
1,woc673wa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715804954.0,0.16.6,False,3.8.18,True
1,gzdsjhst,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715805336.0,0.16.6,False,3.8.18,False
1,sef85p5u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715805656.0,0.16.6,False,3.8.18,True
1,p3uzjln2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715805700.0,0.16.6,False,3.8.18,False
1,atai6a4j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715805726.0,0.16.6,False,3.8.18,False
1,koqiuz50,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715806051.0,0.16.6,False,3.8.18,True
1,mghjdknb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715806411.0,0.16.6,False,3.8.18,False
1,t9nhadao,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715806802.0,0.16.6,False,3.8.18,False
1,cgivlkh7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715806901.0,0.16.6,False,3.8.18,True
1,eaf86p6m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715806948.0,0.16.6,False,3.8.18,False
1,966mb40m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715807288.0,0.16.6,False,3.8.18,False
1,99v0aj0b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715807333.0,0.16.6,False,3.8.18,False
1,rdfksj0j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715807418.0,0.16.6,False,3.8.18,True
1,w35t5md8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715807440.0,0.16.6,False,3.8.18,False
1,fsnx47sc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715807799.0,0.16.6,False,3.8.18,False
1,0mjf22q0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715807885.0,0.16.6,False,3.8.18,True
1,96b3s4a1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715808634.0,0.16.6,False,3.8.18,False
1,p12d0ec2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715809123.0,0.16.6,False,3.8.18,False
1,533v02fk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715809419.0,0.16.6,False,3.8.18,True
1,06sai29x,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715809513.0,0.16.6,False,3.8.18,False
1,x4f4ex0b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715809598.0,0.16.6,False,3.8.18,False
1,ajtim893,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715809854.0,0.16.6,False,3.8.18,True
1,imsgp17r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715809925.0,0.16.6,False,3.8.18,False
1,vjx3bmi8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715810382.0,0.16.6,False,3.8.18,False
1,vhubq0f3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715810828.0,0.16.6,False,3.8.18,True
1,c13bsubu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715811037.0,0.16.6,False,3.8.18,False
1,ufau5yz1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715811112.0,0.16.6,False,3.8.18,False
1,l70miwa2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715811148.0,0.16.6,False,3.8.18,False
1,xivsahrn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715811157.0,0.16.6,False,3.8.18,False
1,z5i6jwhf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715811298.0,0.16.6,False,3.8.18,False
1,ndp0ej0h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715811338.0,0.16.6,False,3.8.18,False
1,utttd4m1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715811455.0,0.16.6,False,3.8.18,False
1,gwadwcol,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715811621.0,0.16.6,False,3.8.18,True
1,wwvb3dg4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715811716.0,0.16.6,False,3.8.18,False
1,9mnvxtlt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715812890.0,0.16.6,False,3.8.18,False
1,8j89ltl7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715812914.0,0.16.6,False,3.8.18,True
1,m6t9lrmc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715813172.0,0.16.6,False,3.8.18,False
1,os9u1l1f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814004.0,0.16.6,False,3.8.18,True
1,63wbf336,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715814159.0,0.16.6,False,3.8.18,False
1,wxzquycx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814201.0,0.16.6,False,3.8.18,True
1,170s58n6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715813953.0,0.16.6,False,3.8.18,True
1,7yv96mzx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814293.0,0.16.6,False,3.8.18,False
1,te0xb14r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814092.0,0.16.6,False,3.8.18,False
1,pmn4m1l4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814612.0,0.16.6,False,3.8.18,False
1,cjxrawf1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814629.0,0.16.6,False,3.8.18,True
1,d94cjjhx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715814725.0,0.16.6,False,3.8.18,False
1,g872zcks,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814936.0,0.16.6,False,3.8.18,False
1,v73eu7rb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715814946.0,0.16.6,False,3.8.18,False
1,6v5wsz78,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715815275.0,0.16.6,False,3.8.18,True
1,hvgwwe5f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715815286.0,0.16.6,False,3.8.18,True
1,vpjhv0tc,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715815593.0,0.16.6,False,3.8.18,False
1,0qdp4f5z,"[1, 41, 55]",,torch,1715815938.0,0.16.6,False,3.10.12,False
1,i7qwfa6c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715816112.0,0.16.6,False,3.8.18,True
1,2bqju658,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715816122.0,0.16.6,False,3.8.18,False
1,jlhypf7n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715816135.0,0.16.6,False,3.8.18,True
1,cv00d6tm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715816180.0,0.16.6,False,3.8.18,False
1,uwvwcu0f,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715816377.0,0.16.6,False,3.8.18,False
1,2gdtdfhq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715816419.0,0.16.6,False,3.8.18,False
1,kohdpynn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715816722.0,0.16.6,False,3.8.18,False
1,qz1ql3h2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715816724.0,0.16.6,False,3.8.18,False
1,dr1eblpg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715816827.0,0.16.6,False,3.8.18,False
1,xhr4lkvi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715817016.0,0.16.6,False,3.8.18,False
1,4sno0262,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715817725.0,0.16.6,False,3.8.18,True
1,g51tllwz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715818249.0,0.16.6,False,3.8.18,False
1,jnszilm6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715818369.0,0.16.6,False,3.8.18,False
1,f4xptdrc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715818373.0,0.16.6,False,3.8.18,True
1,51rexv3t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715818390.0,0.16.6,False,3.8.18,False
1,02rtiu2w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715819000.0,0.16.6,False,3.8.18,False
1,2luf3vji,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715819068.0,0.16.6,False,3.8.18,True
1,l6gp7a0z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715818856.0,0.16.6,False,3.8.18,True
1,n7rvjpgu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715819227.0,0.16.6,False,3.8.18,False
1,okjw46c3,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715819352.0,0.16.6,False,3.8.18,False
1,d946ev1f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715819449.0,0.16.6,False,3.8.18,True
1,cls5lvgx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715819479.0,0.16.6,False,3.8.18,True
1,z33o9r6y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715819830.0,0.16.6,False,3.8.18,True
1,fbysu4d6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715820580.0,0.16.6,False,3.8.18,False
1,ivihl3mj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715820799.0,0.16.6,False,3.8.18,False
1,szpozt3k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715821154.0,0.16.6,False,3.8.18,False
1,ahxzlgqz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715821317.0,0.16.6,False,3.8.18,False
1,c5en5z7k,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715821362.0,0.16.6,False,3.8.18,False
1,aa24h5y4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715821083.0,0.16.6,False,3.8.18,False
1,7jg2pbvp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715822500.0,0.16.6,False,3.8.18,False
1,as07e6zx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715822794.0,0.16.6,False,3.8.18,False
1,z3wgclbl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715822814.0,0.16.6,False,3.8.18,True
1,6dpafdtg,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715822832.0,0.16.6,False,3.8.18,False
1,1cxya4z3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715823629.0,0.16.6,False,3.8.18,False
1,cp119z8z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715823632.0,0.16.6,False,3.8.18,True
1,job43vyl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715823737.0,0.16.6,False,3.8.18,False
1,fwxeymnl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715823751.0,0.16.6,False,3.8.18,True
1,sft095n5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715824152.0,0.16.6,False,3.8.18,False
1,okxgzau9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715824211.0,0.16.6,False,3.8.18,True
1,z0mfdw4r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715824237.0,0.16.6,False,3.8.18,False
1,hv1u4j5l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715824269.0,0.16.6,False,3.8.18,False
1,slctic28,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715824362.0,0.16.6,False,3.8.18,False
1,fxxqippu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715824191.0,0.16.6,False,3.8.18,True
1,6r7h673b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715824745.0,0.16.6,False,3.8.18,False
1,31wdup9a,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715825246.0,0.16.6,False,3.8.18,False
1,3k3s8zt5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715825300.0,0.16.6,False,3.8.18,True
1,t4he6ybp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715825517.0,0.16.6,False,3.8.18,False
1,wk90nqjj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715825911.0,0.16.6,False,3.8.18,False
1,ifj14x63,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715826202.0,0.16.6,False,3.8.18,False
1,jf4tpnfh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715826433.0,0.16.6,False,3.8.18,True
1,fb76q96y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715826589.0,0.16.6,False,3.8.18,False
1,v8oy41lp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715826681.0,0.16.6,False,3.8.18,True
1,aiquaph8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715826990.0,0.16.6,False,3.8.18,False
1,dtvjyggr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715827210.0,0.16.6,False,3.8.18,True
1,12oz9pxg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715827274.0,0.16.6,False,3.8.18,False
1,d6rdlcpp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715827332.0,0.16.6,False,3.8.18,False
1,adq59kt1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715827405.0,0.16.6,False,3.8.18,True
1,f4o0kg2p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715828073.0,0.16.6,False,3.8.18,True
1,wxst4a0d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715828334.0,0.16.6,False,3.8.18,True
1,t38b65vx,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715828628.0,0.16.6,False,3.8.18,False
1,q6r0be2m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715828693.0,0.16.6,False,3.8.18,True
1,4ffssmzr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715828704.0,0.16.6,False,3.8.18,False
1,kqslr3yj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715828902.0,0.16.6,False,3.8.18,True
1,ypmhar4q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715829013.0,0.16.6,False,3.8.18,False
1,u6b6g6ee,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715829337.0,0.16.6,False,3.8.18,False
1,25pgp2vc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715829535.0,0.16.6,False,3.8.18,False
1,oj3cizum,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715829784.0,0.16.6,False,3.8.18,True
1,5rlmp88s,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715830341.0,0.16.6,False,3.8.18,False
1,r12tbm5v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715830397.0,0.16.6,False,3.8.18,False
1,q1i0upap,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715830569.0,0.16.6,False,3.8.18,False
1,gxxtwhy4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715830912.0,0.16.6,False,3.8.18,False
1,wbceemhh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715830944.0,0.16.6,False,3.8.18,False
1,dz95p83s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715831751.0,0.16.6,False,3.8.18,False
1,p10h3dnf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715831861.0,0.16.6,False,3.8.18,True
1,18nyl825,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715831993.0,0.16.6,False,3.8.18,True
1,gbinvljm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715832201.0,0.16.6,False,3.8.18,True
1,kxxz0yql,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715832310.0,0.16.6,False,3.8.18,True
1,prnvvn9y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715832367.0,0.16.6,False,3.8.18,False
1,334mz6g5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715832533.0,0.16.6,False,3.8.18,False
1,si8nryfr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715832897.0,0.16.6,False,3.8.18,False
1,rczvmbo9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715832905.0,0.16.6,False,3.8.18,False
1,hdq3o058,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715833023.0,0.16.6,False,3.8.18,True
1,o580ngue,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715833311.0,0.16.6,False,3.8.18,False
1,v8l1si4l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715833419.0,0.16.6,False,3.8.18,False
1,s2vd6zlk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715833474.0,0.16.6,False,3.8.18,False
1,l7wtnsb1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715833768.0,0.16.6,False,3.8.18,True
1,w8ldyzds,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715833666.0,0.16.6,False,3.8.18,True
1,j159x8vj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715834235.0,0.16.6,False,3.8.18,True
1,wo1z79hy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715834292.0,0.16.6,False,3.8.18,True
1,ius5sw18,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715834586.0,0.16.6,False,3.8.18,False
1,6wp2aruf,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715834637.0,0.16.6,False,3.8.18,False
1,8ku1czrk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715834663.0,0.16.6,False,3.8.18,False
1,9hw680ap,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715834701.0,0.16.6,False,3.8.18,False
1,ishe26i8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715834797.0,0.16.6,False,3.8.18,False
1,s7lsb620,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715834860.0,0.16.6,False,3.8.18,False
1,yffwdmj2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715835309.0,0.16.6,False,3.8.18,False
1,swkp5ylk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715835117.0,0.16.6,False,3.8.18,False
1,ykjjnti6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715835406.0,0.16.6,False,3.8.18,False
1,6s5mf1xn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715835803.0,0.16.6,False,3.8.18,True
1,17cqva3b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715836541.0,0.16.6,False,3.8.18,True
1,93o5a8tn,"[1, 41, 55]",,torch,1715836692.0,0.16.6,False,3.10.12,False
1,57hl1b42,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715836982.0,0.16.6,False,3.8.19,False
1,v2q434w4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715837009.0,0.16.6,False,3.8.19,False
1,jfh7544v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715837035.0,0.16.6,False,3.8.18,True
1,qz7m2ysq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715837107.0,0.16.6,False,3.8.18,True
1,38pkvrd7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715837120.0,0.16.6,False,3.8.19,False
1,xi3wf1bz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715837485.0,0.16.6,False,3.8.19,False
1,t228c6uk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715837730.0,0.16.6,False,3.8.18,False
1,pf5nzxha,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715838038.0,0.16.6,False,3.8.18,False
1,npbzwg84,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715838472.0,0.16.6,False,3.8.18,True
1,8167ybnh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715838546.0,0.16.6,False,3.8.18,False
1,xn04d3d3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715838481.0,0.16.6,False,3.8.18,True
1,1gwzo1c5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715838904.0,0.16.6,False,3.8.18,False
1,j81p6di6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715838948.0,0.16.6,False,3.8.18,False
1,9rr0j2j2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715839039.0,0.16.6,False,3.8.18,False
1,tc34wa8s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715839315.0,0.16.6,False,3.8.18,False
1,bihvb3yj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715839401.0,0.16.6,False,3.8.18,True
1,oytrvjhg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715839612.0,0.16.6,False,3.8.18,False
1,dczjs4n5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715840020.0,0.16.6,False,3.8.18,False
1,179sr5b9,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715840152.0,0.16.6,False,3.8.18,False
1,evo38mqi,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715840182.0,0.16.6,False,3.8.18,False
1,1jwlwhhb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715840870.0,0.16.6,False,3.8.18,False
1,ok1n3b68,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715840893.0,0.16.6,False,3.8.18,False
1,k9y31xls,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715840952.0,0.16.6,False,3.8.18,False
1,zmrgwsb4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715841110.0,0.16.6,False,3.8.18,True
1,snr7w3f8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715841424.0,0.16.6,False,3.8.18,False
1,ssmilqdg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715841628.0,0.16.6,False,3.8.18,False
1,vj1wodmq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715841884.0,0.16.6,False,3.8.18,False
1,fknuzuxv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715841976.0,0.16.6,False,3.8.18,True
1,w44e6agl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715842248.0,0.16.6,False,3.8.18,False
1,lnprnaz3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715842273.0,0.16.6,False,3.8.18,True
1,hjbjl04w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715842545.0,0.16.6,False,3.8.18,False
1,88qc20ne,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715842835.0,0.16.6,False,3.8.18,False
1,5vb55bkf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715843225.0,0.16.6,False,3.8.18,False
1,kdcy8d74,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715843506.0,0.16.6,False,3.8.19,False
1,xp7gu0f7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715843898.0,0.16.6,False,3.8.18,True
1,n0bwns3q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715843627.0,0.16.6,False,3.8.18,True
1,lyyks0sa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715844145.0,0.16.6,False,3.8.18,False
1,qjvcpujy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715844183.0,0.16.6,False,3.8.18,True
1,iinupqo4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715844397.0,0.16.6,False,3.8.18,True
1,coc2g75y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715844434.0,0.16.6,False,3.8.18,False
1,utx5f4ew,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715844857.0,0.16.6,False,3.8.18,False
1,7ri7a6pl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715845061.0,0.16.6,False,3.8.18,False
1,gigao0xg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715845093.0,0.16.6,False,3.8.18,True
1,n36swbc1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715845450.0,0.16.6,False,3.8.18,False
1,eytufj7h,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715845522.0,0.16.6,False,3.8.18,False
1,1yshz7sa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715845779.0,0.16.6,False,3.8.18,True
1,d22mmls3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715845932.0,0.16.6,False,3.8.18,True
1,i2cocyts,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715846566.0,0.16.6,False,3.8.18,True
1,untbj7s7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715846775.0,0.16.6,False,3.8.18,False
1,oj6nyghm,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715846997.0,0.16.6,False,3.8.18,False
1,7kihaamr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715847433.0,0.16.6,False,3.8.18,False
1,8873fgrl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715847479.0,0.16.6,False,3.8.18,False
1,9fnv7yi7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715847534.0,0.16.6,False,3.8.18,True
1,j0fl4wom,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715847730.0,0.16.6,False,3.8.18,False
1,igst349o,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715847844.0,0.16.6,False,3.8.18,False
1,naskmgux,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715847920.0,0.16.6,False,3.8.18,False
1,y2fs47nr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848010.0,0.16.6,False,3.8.19,False
1,g7vkacos,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848108.0,0.16.6,False,3.8.19,False
1,ieki5xyh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848264.0,0.16.6,False,3.8.19,False
1,is7b128w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848632.0,0.16.6,False,3.8.18,True
1,3fhz1z0q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848640.0,0.16.6,False,3.8.18,False
1,6ruo780c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848797.0,0.16.6,False,3.8.19,False
1,igkozhrk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848814.0,0.16.6,False,3.8.18,False
1,jda70c3k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715848900.0,0.16.6,False,3.8.18,True
1,y8nxupe5,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715848993.0,0.16.6,False,3.8.18,False
1,cpjn0ws5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715849234.0,0.16.6,False,3.8.18,True
1,svarbvqy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715849624.0,0.16.6,False,3.8.18,False
1,hcwlyd21,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715849770.0,0.16.6,False,3.8.18,False
1,euethvb7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715849840.0,0.16.6,False,3.8.18,False
1,f46fg1rj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715850279.0,0.16.6,False,3.8.18,False
1,oer3ai6u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715850130.0,0.16.6,False,3.8.18,False
1,t17ujc0n,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715850425.0,0.16.6,False,3.8.18,False
1,0ss76wl4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715850492.0,0.16.6,False,3.8.18,True
1,5vagkr8f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715850980.0,0.16.6,False,3.8.18,False
1,gtybjtf9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715851224.0,0.16.6,False,3.8.18,True
1,4githk56,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715851275.0,0.16.6,False,3.8.18,True
1,vtrn5qir,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715851285.0,0.16.6,False,3.8.18,False
1,qr4fq67k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715851431.0,0.16.6,False,3.8.18,False
1,gg8t851t,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715852215.0,0.16.6,False,3.8.18,False
1,qsbn1l0z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715852354.0,0.16.6,False,3.8.18,True
1,yk9sh9ot,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715852849.0,0.16.6,False,3.8.18,False
1,phdv4ye4,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715853141.0,0.16.6,False,3.8.18,False
1,yjk05ktm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715853152.0,0.16.6,False,3.8.18,True
1,wrc7xcdj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715853439.0,0.16.6,False,3.8.19,False
1,6ayqr46h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715853455.0,0.16.6,False,3.8.19,False
1,oxxzusoa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715853401.0,0.16.6,False,3.8.18,True
1,xci553vb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715853739.0,0.16.6,False,3.8.18,False
1,bpdjc9fz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715853788.0,0.16.6,False,3.8.18,True
1,arnj7r8l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715854100.0,0.16.6,False,3.8.18,False
1,8byni2jq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715854119.0,0.16.6,False,3.8.18,True
1,zmdmtfu4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715854199.0,0.16.6,False,3.8.19,False
1,u3ifskm2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715854257.0,0.16.6,False,3.8.18,False
1,rl964qvq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715854670.0,0.16.6,False,3.8.18,False
1,pgkjlqzo,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715854801.0,0.16.6,False,3.8.18,False
1,ibol88tc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715854883.0,0.16.6,False,3.8.18,True
1,xxhcvyhu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715855120.0,0.16.6,False,3.8.18,False
1,jsrqj8od,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715855622.0,0.16.6,False,3.8.18,False
1,pni4dik7,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715855626.0,0.16.6,False,3.8.18,False
1,4vifoyfu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715856034.0,0.16.6,False,3.8.18,False
1,dkz7lkga,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715856074.0,0.16.6,False,3.8.18,False
1,30lwz7ii,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715856108.0,0.16.6,False,3.8.18,True
1,pautl18m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715856453.0,0.16.6,False,3.8.18,False
1,lf0o3u3i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715856550.0,0.16.6,False,3.8.18,True
1,wxsldbkd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715856824.0,0.16.6,False,3.8.18,False
1,tu49kjq1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715857470.0,0.16.6,False,3.8.18,True
1,lye95r0b,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715857579.0,0.16.6,False,3.8.18,False
1,tkpy73kt,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715857721.0,0.16.6,False,3.8.18,False
1,l5gq7upo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715858070.0,0.16.6,False,3.8.18,True
1,nvgwskqn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715857936.0,0.16.6,False,3.8.18,False
1,45oytsyq,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715858501.0,0.16.6,False,3.8.18,False
1,a1rcpgll,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715858923.0,0.16.6,False,3.8.18,False
1,5ib0l7kn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715859067.0,0.16.6,False,3.8.19,False
1,ytqj28if,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715858888.0,0.16.6,False,3.8.18,True
1,w90wa353,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715859254.0,0.16.6,False,3.8.18,False
1,jzx07i63,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715859315.0,0.16.6,False,3.8.18,True
1,4oe2iooy,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715859457.0,0.16.6,False,3.8.18,False
1,psmrl41m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715859719.0,0.16.6,False,3.8.18,True
1,j7y7hevb,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715859813.0,0.16.6,False,3.8.18,False
1,x7dulvlf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715859862.0,0.16.6,False,3.8.18,True
1,eqmxtufc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715860181.0,0.16.6,False,3.8.18,False
1,4kifevax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715860376.0,0.16.6,False,3.8.18,False
1,ocgb7be2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715860886.0,0.16.6,False,3.8.18,False
1,51qyktq1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715861049.0,0.16.6,False,3.8.18,False
1,s3icwrxk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715861083.0,0.16.6,False,3.8.18,False
1,c7u8yoii,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715861564.0,0.16.6,False,3.8.18,True
1,vf97eixu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715861684.0,0.16.6,False,3.8.18,False
1,47v8kcbt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715862111.0,0.16.6,False,3.8.19,False
1,t2wam57e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715862165.0,0.16.6,False,3.8.18,False
1,zz5h0rwi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715862365.0,0.16.6,False,3.8.18,True
1,ikfavu28,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715862382.0,0.16.6,False,3.8.19,False
1,xmmdniuw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715862514.0,0.16.6,False,3.8.18,False
1,hrlzhhqe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715862621.0,0.16.6,False,3.8.18,True
1,8caz7ryp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715862975.0,0.16.6,False,3.8.18,False
1,n3k412b2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715863096.0,0.16.6,False,3.8.18,True
1,mpektdk1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715863593.0,0.16.6,False,3.8.18,False
1,b3f89o6w,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715863813.0,0.16.6,False,3.8.18,False
1,fimgt43i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864455.0,0.16.6,False,3.8.18,True
1,ytxzk0ol,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864708.0,0.16.6,False,3.8.19,False
1,5dbbrss9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864753.0,0.16.6,False,3.8.18,True
1,d6ww4s7z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864802.0,0.16.6,False,3.8.18,False
1,v80hadiy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864518.0,0.16.6,False,3.8.18,False
1,aef5fl9p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864841.0,0.16.6,False,3.8.18,True
1,aprwlwo0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715864951.0,0.16.6,False,3.8.19,False
1,x2xisihp,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715865040.0,0.16.6,False,3.8.18,False
1,pjsigffs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865306.0,0.16.6,False,3.8.18,False
1,a0aja1iu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865365.0,0.16.6,False,3.8.18,False
1,2ij66k6n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865382.0,0.16.6,False,3.8.18,True
1,xnlzu38u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865532.0,0.16.6,False,3.8.18,False
1,8jdlyxi8,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715865584.0,0.16.6,False,3.8.18,False
1,ckr42tyc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865793.0,0.16.6,False,3.8.18,True
1,lejzikz0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865814.0,0.16.6,False,3.8.18,True
1,tbyz8bk6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715865821.0,0.16.6,False,3.8.18,False
1,2jemv9tq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865964.0,0.16.6,False,3.8.18,False
1,ipwp7n5o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715865986.0,0.16.6,False,3.8.18,False
1,k5xoz99r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715866170.0,0.16.6,False,3.8.19,False
1,9cds1ktz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715866229.0,0.16.6,False,3.8.19,False
1,jzdsgymf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715866379.0,0.16.6,False,3.8.19,False
1,u3z9rnlw,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715866474.0,0.16.6,False,3.8.18,False
1,guyrhxl6,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715866832.0,0.16.6,False,3.8.18,False
1,41oz6xu9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715866788.0,0.16.6,False,3.8.19,False
1,awirhcpi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715867302.0,0.16.6,False,3.8.18,False
1,y7e7p6ct,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715867416.0,0.16.6,False,3.8.18,True
1,yulkw55v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715867601.0,0.16.6,False,3.8.18,False
1,2nmclo2g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715867920.0,0.16.6,False,3.8.18,True
1,e0bcrbhm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715867949.0,0.16.6,False,3.8.18,False
1,uvq1z0he,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715868094.0,0.16.6,False,3.8.18,True
1,9rcdhxwz,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715868377.0,0.16.6,False,3.8.18,False
1,kzyrxyfv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715868442.0,0.16.6,False,3.8.18,False
1,5mlx3cg1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715868896.0,0.16.6,False,3.8.19,False
1,i8g3knqw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715869339.0,0.16.6,False,3.8.18,False
1,00tvmnmq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715869574.0,0.16.6,False,3.8.18,True
1,phisrcgk,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715869587.0,0.16.6,False,3.8.18,False
1,1ff8d2u2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715869652.0,0.16.6,False,3.8.19,False
1,f0n9yza9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715869420.0,0.16.6,False,3.8.19,False
1,kiu4in2k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715869741.0,0.16.6,False,3.8.19,False
1,a5s087ye,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715869937.0,0.16.6,False,3.8.18,False
1,v92hnd4a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715869953.0,0.16.6,False,3.8.19,False
1,nt8cq6yr,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715869975.0,0.16.6,False,3.8.18,False
1,kijr3avn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715870021.0,0.16.6,False,3.8.18,False
1,c250gabs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715870165.0,0.16.6,False,3.8.18,True
1,jq6fti63,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715870175.0,0.16.6,False,3.8.18,False
1,rw2xbzi8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715870176.0,0.16.6,False,3.8.18,False
1,pbeg5jd2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715870080.0,0.16.6,False,3.8.18,True
1,fs7b4p7t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715870562.0,0.16.6,False,3.8.18,True
1,knbpmq0m,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715870574.0,0.16.6,False,3.8.18,False
1,bf9c0125,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871003.0,0.16.6,False,3.8.18,True
1,n0p38f2j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871132.0,0.16.6,False,3.8.18,True
1,4stghenu,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715871203.0,0.16.6,False,3.8.18,False
1,5a6otrnp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871212.0,0.16.6,False,3.8.19,False
1,1t75gkzl,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715871214.0,0.16.6,False,3.8.18,False
1,fun50olp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871665.0,0.16.6,False,3.8.19,False
1,mg5bmzn7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871697.0,0.16.6,False,3.8.19,False
1,3wnnd693,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871842.0,0.16.6,False,3.8.18,False
1,5k8aaiat,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715871944.0,0.16.6,False,3.8.18,False
1,oc5yxzz4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715872207.0,0.16.6,False,3.8.18,True
1,2ywausk2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715872534.0,0.16.6,False,3.8.18,False
1,0gqivzo3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715872614.0,0.16.6,False,3.8.19,False
1,w5obt8w2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715873122.0,0.16.6,False,3.8.19,False
1,4bdemxnv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715873325.0,0.16.6,False,3.8.19,False
1,4mzl1p3j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715873653.0,0.16.6,False,3.8.18,True
1,uo1ubfrn,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715873788.0,0.16.6,False,3.8.18,False
1,t5umz968,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715873980.0,0.16.6,False,3.8.18,False
1,96ex875w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715874178.0,0.16.6,False,3.8.18,False
1,b8n52358,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715874187.0,0.16.6,False,3.8.18,True
1,ww0wu8l6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715874266.0,0.16.6,False,3.8.18,False
1,u4uhuyla,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715874446.0,0.16.6,False,3.8.18,False
1,kc1zkjsb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715874705.0,0.16.6,False,3.8.18,False
1,e2h0c3bl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715875337.0,0.16.6,False,3.8.18,False
1,xdtenzwa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715875377.0,0.16.6,False,3.8.19,False
1,izsxqvpt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715875667.0,0.16.6,False,3.8.18,True
1,xhyac88f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715876184.0,0.16.6,False,3.8.18,False
1,4tfpxiag,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715876291.0,0.16.6,False,3.8.18,True
1,vxw1mfv4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715876070.0,0.16.6,False,3.8.18,True
1,hqxrioiw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715876377.0,0.16.6,False,3.8.18,False
1,8lkkouvv,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715876379.0,0.16.6,False,3.8.18,False
1,oloja50r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715876683.0,0.16.6,False,3.8.18,False
1,j2l1xlso,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715876710.0,0.16.6,False,3.8.19,False
1,t4beikwj,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715876976.0,0.16.6,False,3.8.18,False
1,b0pa00k9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715876988.0,0.16.6,False,3.8.19,False
1,hv933hb2,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715877090.0,0.16.6,False,3.8.18,False
1,4qv4bvo0,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715877207.0,0.16.6,False,3.8.18,False
1,7ykhlvh8,"[1, 41, 55]",,torch,1715877245.0,0.16.6,False,3.10.12,False
1,oah1vrkb,"[1, 41, 55]",,torch,1715877245.0,0.16.6,False,3.10.12,False
1,y2i03am4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715877251.0,0.16.6,False,3.8.18,True
1,37ms9663,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715877254.0,0.16.6,False,3.8.18,True
1,j852qp17,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715877266.0,0.16.6,False,3.8.18,False
1,txiotd5l,"[1, 41, 55]",,torch,1715877268.0,0.16.6,False,3.10.12,False
1,55dpz0nw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715877277.0,0.16.6,False,3.8.18,True
1,jkov9qcw,"[1, 41, 55]",,torch,1715877301.0,0.16.6,False,3.10.12,False
1,2ajd5u7c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715877358.0,0.16.6,False,3.8.18,False
1,1xg3egch,"[1, 41, 55]",,torch,1715877358.0,0.16.6,False,3.10.12,False
1,fbwytm7p,"[1, 41, 55]",,torch,1715877358.0,0.16.6,False,3.10.12,False
1,7rgerjl1,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715877395.0,0.16.6,False,3.8.18,False
1,t4utz60l,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715877431.0,0.16.6,False,3.8.18,False
1,z1purx2k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715877226.0,0.16.6,False,3.8.19,False
1,hi36pob7,"[1, 41, 55]",,torch,1715877587.0,0.16.6,False,3.10.12,False
1,qwa75i96,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715877327.0,0.16.6,False,3.8.19,False
1,vljwl04q,"[1, 41, 55]",,torch,1715877949.0,0.16.6,False,3.10.12,False
1,nxgkl7dl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715878140.0,0.16.6,False,3.8.18,False
1,1y3y9r3v,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715878451.0,0.16.6,False,3.8.18,False
1,0uxhq29w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715878671.0,0.16.6,False,3.8.18,True
1,twxk1wsy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715878752.0,0.16.6,False,3.8.18,True
1,j0ainn5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715878752.0,0.16.6,False,3.8.19,False
1,35fd7nmq,"[1, 41, 55]",,torch,1715878821.0,0.16.6,False,3.10.12,False
1,tz5forz6,"[1, 41, 55]",,torch,1715878822.0,0.16.6,False,3.10.12,False
1,2edkrawl,"[1, 41, 55]",,torch,1715878821.0,0.16.6,False,3.10.12,False
1,kloodb3s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715878884.0,0.16.6,False,3.8.18,False
1,88d3nyi0,"[1, 41, 55]",,torch,1715879068.0,0.16.6,False,3.10.12,False
1,dwfg3ybr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879227.0,0.16.6,False,3.8.19,False
1,mkdbrr5h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879303.0,0.16.6,False,3.8.18,True
1,ghd4uno4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879509.0,0.16.6,False,3.8.19,False
1,jr9crso1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879580.0,0.16.6,False,3.8.18,True
1,2uaw9obo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879645.0,0.16.6,False,3.8.19,False
1,b9zj8xt0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879692.0,0.16.6,False,3.8.19,False
1,nvxigs3i,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715879902.0,0.16.6,False,3.8.18,False
1,cdx7rtl6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715879960.0,0.16.6,False,3.8.18,False
1,nyrxq361,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715880284.0,0.16.6,False,3.8.18,False
1,kgc7js9u,"[1, 41, 55]",,torch,1715880393.0,0.16.6,False,3.10.12,False
1,8d3hxo9w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715880671.0,0.16.6,False,3.8.19,False
1,265iykt6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715880764.0,0.16.6,False,3.8.18,True
1,415z9rvs,"[1, 41, 55]",,torch,1715880943.0,0.16.6,False,3.10.12,False
1,6cvti5bg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715880951.0,0.16.6,False,3.8.19,False
1,n3tlqrtc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715881179.0,0.16.6,False,3.8.18,True
1,h2rb32a6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715881213.0,0.16.6,False,3.8.18,False
1,w4y0npa7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715881358.0,0.16.6,False,3.8.18,False
1,fehjsdsu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715881464.0,0.16.6,False,3.8.18,False
1,usp39t2r,"[1, 41, 55]",code/training/sweeps/sweep-deformable.py,torch,1715881506.0,0.16.6,False,3.8.18,False
1,vknsj97t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715881576.0,0.16.6,False,3.8.18,True
1,dmbqlauq,"[1, 41, 55]",,torch,1715881765.0,0.16.6,False,3.10.12,False
1,i0chuohn,"[1, 41, 55]",,torch,1715882067.0,0.16.6,False,3.10.12,False
1,63av6m64,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715882828.0,0.16.6,False,3.8.18,True
1,ady80ve7,"[1, 41, 55]",,torch,1715882877.0,0.16.6,False,3.10.12,False
1,qvf6k586,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715882910.0,0.16.6,False,3.8.18,True
1,dabag30j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715882918.0,0.16.6,False,3.8.18,True
1,t7bx96f1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883178.0,0.16.6,False,3.8.18,True
1,ga758hbg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883182.0,0.16.6,False,3.8.18,True
1,z1kye5m2,"[1, 41, 55]",,torch,1715883189.0,0.16.6,False,3.10.12,False
1,0wfyab1m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883295.0,0.16.6,False,3.8.18,True
1,cc5sm2uh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883386.0,0.16.6,False,3.8.18,True
1,6tkp1z54,"[1, 41, 55]",,torch,1715883447.0,0.16.6,False,3.10.12,False
1,daf5w4d4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883717.0,0.16.6,False,3.8.18,True
1,ca6cevie,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883717.0,0.16.6,False,3.8.18,True
1,46n05snb,"[1, 41, 55]",,torch,1715883790.0,0.16.6,False,3.10.12,False
1,kanyrzb5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883804.0,0.16.6,False,3.8.18,True
1,yvydwsmg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883926.0,0.16.6,False,3.8.18,True
1,lqu8i07f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883936.0,0.16.6,False,3.8.18,True
1,15p3yiyn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715883940.0,0.16.6,False,3.8.19,False
1,nch8bw9r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715883956.0,0.16.6,False,3.8.18,True
1,o92z4p1w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715884016.0,0.16.6,False,3.8.18,True
1,d347aksn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715884029.0,0.16.6,False,3.8.18,True
1,c61ni048,"[1, 41, 55]",,torch,1715884183.0,0.16.6,False,3.10.12,False
1,lfqb7omk,"[1, 41, 55]",,torch,1715884746.0,0.16.6,False,3.10.12,False
1,85xa1che,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715884788.0,0.16.6,False,3.8.19,False
1,nzesfa6h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715885059.0,0.16.6,False,3.8.19,False
1,vehlo9lb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715885195.0,0.16.6,False,3.8.19,False
1,jvftexvr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715885303.0,0.16.6,False,3.8.19,False
1,7jexaesu,"[1, 41, 55]",,torch,1715886068.0,0.16.6,False,3.10.12,False
1,ubumypw7,"[1, 41, 55]",,torch,1715886729.0,0.16.6,False,3.10.12,False
1,z3a6ilwr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715886770.0,0.16.6,False,3.8.19,False
1,boscpl0d,"[1, 41, 55]",,torch,1715887171.0,0.16.6,False,3.10.12,False
1,0jfc32o5,"[1, 41, 55]",,torch,1715887177.0,0.16.6,False,3.10.12,False
1,uj3k7lll,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715886890.0,0.16.6,False,3.8.19,False
1,3yzweaob,"[1, 41, 55]",,torch,1715887325.0,0.16.6,False,3.10.12,False
1,8p70koyz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715887561.0,0.16.6,False,3.8.19,False
1,8xjhuqlh,"[1, 41, 55]",,torch,1715887889.0,0.16.6,False,3.10.12,False
1,5kqwtmpo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715888157.0,0.16.6,False,3.8.19,False
1,69t8noiw,"[1, 41, 55]",,torch,1715888349.0,0.16.6,False,3.10.12,False
1,gfvyyoky,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715889249.0,0.16.6,False,3.8.19,False
1,okeiodt3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715889370.0,0.16.6,False,3.8.19,False
1,r1w9wkc0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715889385.0,0.16.6,False,3.8.19,False
1,s82jj7td,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715889540.0,0.16.6,False,3.8.19,False
1,mhwxqx5k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715889556.0,0.16.6,False,3.8.18,True
1,3d0lexgd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715889871.0,0.16.6,False,3.8.18,True
1,cv8t64gg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715889872.0,0.16.6,False,3.8.19,False
1,9kwmivlv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715889879.0,0.16.6,False,3.8.18,True
1,pt1uti29,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715889908.0,0.16.6,False,3.8.19,False
1,e2v6m5ou,"[1, 41, 55]",,torch,1715890159.0,0.16.6,False,3.10.12,False
1,88obewju,"[1, 41, 55]",,torch,1715890699.0,0.16.6,False,3.10.12,False
1,6ydv7mis,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715890856.0,0.16.6,False,3.8.19,False
1,x4jxta3m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891102.0,0.16.6,False,3.8.18,True
1,hzxchj0k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891171.0,0.16.6,False,3.8.18,True
1,i156t5ap,"[1, 41, 55]",,torch,1715891447.0,0.16.6,False,3.10.12,False
1,k9d8nsop,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891559.0,0.16.6,False,3.8.18,True
1,wneqc51s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891603.0,0.16.6,False,3.8.18,True
1,eumf1e3n,"[1, 41, 55]",,torch,1715891663.0,0.16.6,False,3.10.12,False
1,hundjn4n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891669.0,0.16.6,False,3.8.18,True
1,tmshoagj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891832.0,0.16.6,False,3.8.18,True
1,y3i1ldpj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715891999.0,0.16.6,False,3.8.18,True
1,fioe3ine,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715892179.0,0.16.6,False,3.8.18,True
1,0dd8lzbq,"[1, 41, 55]",,torch,1715892310.0,0.16.6,False,3.10.12,False
1,1flviy8z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715892390.0,0.16.6,False,3.8.18,True
1,8ryj8aen,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715892508.0,0.16.6,False,3.8.18,True
1,hwz48iwa,"[1, 41, 55]",,torch,1715892513.0,0.16.6,False,3.10.12,False
1,mw7k71tf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715892591.0,0.16.6,False,3.8.19,False
1,1raqs0tk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715892734.0,0.16.6,False,3.8.18,True
1,4hwxplnl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715892765.0,0.16.6,False,3.8.18,True
1,b6hc61gc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715893026.0,0.16.6,False,3.8.19,False
1,hv9iy5g3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715893105.0,0.16.6,False,3.8.19,False
1,txzas66b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715894175.0,0.16.6,False,3.8.19,False
1,rxmct7qb,"[1, 41, 55]",,torch,1715894604.0,0.16.6,False,3.10.12,False
1,47a2hn0b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715894934.0,0.16.6,False,3.8.19,False
1,fly2jm6d,"[1, 41, 55]",,torch,1715895130.0,0.16.6,False,3.10.12,False
1,3zn08bg2,"[1, 41, 55]",,torch,1715895170.0,0.16.6,False,3.10.12,False
1,gchz58hr,"[1, 41, 55]",,torch,1715895326.0,0.16.6,False,3.10.12,False
1,ocfdj2kj,"[1, 41, 55]",,torch,1715895539.0,0.16.6,False,3.10.12,False
1,n6709s08,"[1, 41, 55]",,torch,1715895545.0,0.16.6,False,3.10.12,False
1,9drjpyzp,"[1, 41, 55]",,torch,1715896292.0,0.16.6,False,3.10.12,False
1,m9i1f5ey,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715896676.0,0.16.6,False,3.8.19,False
1,4uirag1n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715896700.0,0.16.6,False,3.8.18,True
1,8zjh1sko,"[1, 41, 55]",,torch,1715896752.0,0.16.6,False,3.10.12,False
1,ldbngjdu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715896989.0,0.16.6,False,3.8.18,True
1,iunrxoa7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715896994.0,0.16.6,False,3.8.19,False
1,s85pt9dx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715897465.0,0.16.6,False,3.8.19,False
1,otv2rnsc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715897634.0,0.16.6,False,3.8.19,False
1,pil1co3t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715897920.0,0.16.6,False,3.8.18,True
1,sui6dszx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715898042.0,0.16.6,False,3.8.18,True
1,ph1gwviy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715898286.0,0.16.6,False,3.8.19,False
1,2u6pz7sa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715898345.0,0.16.6,False,3.8.18,True
1,12vxsbmp,"[1, 41, 55]",,torch,1715898441.0,0.16.6,False,3.10.12,False
1,gyr3nggw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715898558.0,0.16.6,False,3.8.19,False
1,h54ui6me,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715898849.0,0.16.6,False,3.8.19,False
1,fmi3x4bh,"[1, 41, 55]",,torch,1715899078.0,0.16.6,False,3.10.12,False
1,n0obnflv,"[1, 41, 55]",,torch,1715899246.0,0.16.6,False,3.10.12,False
1,90zxi7ph,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715899301.0,0.16.6,False,3.8.19,False
1,sqccqe81,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715899572.0,0.16.6,False,3.8.18,True
1,jf5o1414,"[1, 41, 55]",,torch,1715899595.0,0.16.6,False,3.10.12,False
1,x3jrff28,"[1, 41, 55]",,torch,1715899796.0,0.16.6,False,3.10.12,False
1,n6g28bom,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715899973.0,0.16.6,False,3.8.19,False
1,eeuuokuv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715900268.0,0.16.6,False,3.8.18,True
1,i65mx9yz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715900303.0,0.16.6,False,3.8.18,True
1,pr8bizxz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715900018.0,0.16.6,False,3.8.19,False
1,vr9gvlrw,"[1, 41, 55]",,torch,1715900369.0,0.16.6,False,3.10.12,False
1,mculrks5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715900500.0,0.16.6,False,3.8.18,True
1,b7zwrvtm,"[1, 41, 55]",,torch,1715900518.0,0.16.6,False,3.10.12,False
1,nxibjzsw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715900534.0,0.16.6,False,3.8.19,False
1,6dbavdzb,"[1, 41, 55]",,torch,1715900931.0,0.16.6,False,3.10.12,False
1,he0wia8g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715901406.0,0.16.6,False,3.8.18,True
1,jhdf3fhc,"[1, 41, 55]",,torch,1715901434.0,0.16.6,False,3.10.12,False
1,zavqz0xo,"[1, 41, 55]",,torch,1715901549.0,0.16.6,False,3.10.12,False
1,edch1iel,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715901641.0,0.16.6,False,3.8.18,True
1,h0bp5wh4,"[1, 41, 55]",,torch,1715901827.0,0.16.6,False,3.10.12,False
1,90j3bz49,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715901914.0,0.16.6,False,3.8.18,True
1,skqrk4fm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715901960.0,0.16.6,False,3.8.18,True
1,fd3g5l4i,"[1, 41, 55]",,torch,1715902207.0,0.16.6,False,3.10.12,False
1,jsb7b6e7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715902336.0,0.16.6,False,3.8.19,False
1,dr2axvly,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715902532.0,0.16.6,False,3.8.18,True
1,inrj7orp,"[1, 41, 55]",,torch,1715903245.0,0.16.6,False,3.10.12,False
1,b9qw7btg,"[1, 41, 55]",,torch,1715903431.0,0.16.6,False,3.10.12,False
1,udkjpqlx,"[1, 41, 55]",,torch,1715903709.0,0.16.6,False,3.10.12,False
1,l705vzg9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715903764.0,0.16.6,False,3.8.19,False
1,8urtajq6,"[1, 41, 55]",,torch,1715904463.0,0.16.6,False,3.10.12,False
1,b30i6a7d,"[1, 41, 55]",,torch,1715905522.0,0.16.6,False,3.10.12,False
1,mfzpitx3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715905611.0,0.16.6,False,3.8.19,False
1,speuhxld,"[1, 41, 55]",,torch,1715905946.0,0.16.6,False,3.10.12,False
1,cozc8t3k,"[1, 41, 55]",,torch,1715905967.0,0.16.6,False,3.10.12,False
1,rx8ze048,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715906016.0,0.16.6,False,3.8.18,True
1,05bb1umr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715906046.0,0.16.6,False,3.8.18,True
1,c0b224lh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715906117.0,0.16.6,False,3.8.19,False
1,o53w65a3,"[1, 41, 55]",,torch,1715906488.0,0.16.6,False,3.10.12,False
1,odk1alah,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715906541.0,0.16.6,False,3.8.19,False
1,sytlt84w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715906850.0,0.16.6,False,3.8.18,True
1,w96d9tqa,"[1, 41, 55]",,torch,1715906981.0,0.16.6,False,3.10.12,False
1,ynonvc1j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715907344.0,0.16.6,False,3.8.19,False
1,m8zxdpc1,"[1, 41, 55]",,torch,1715907375.0,0.16.6,False,3.10.12,False
1,sp69pehk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715907590.0,0.16.6,False,3.8.18,True
1,rq44dkkt,"[1, 41, 55]",,torch,1715907683.0,0.16.6,False,3.10.12,False
1,45mqpyha,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715908314.0,0.16.6,False,3.8.19,False
1,zcerqq1b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715908405.0,0.16.6,False,3.8.19,False
1,2vup5y1z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715908571.0,0.16.6,False,3.8.18,True
1,zbz22qdh,"[1, 41, 55]",,torch,1715908641.0,0.16.6,False,3.10.12,False
1,5t933745,"[1, 41, 55]",,torch,1715908647.0,0.16.6,False,3.10.12,False
1,8nck529e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715908708.0,0.16.6,False,3.8.18,True
1,x8zslnjq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715908745.0,0.16.6,False,3.8.18,True
1,t3q2f50e,"[1, 41, 55]",,torch,1715908767.0,0.16.6,False,3.10.12,False
1,2u0yr9z7,"[1, 41, 55]",,torch,1715908798.0,0.16.6,False,3.10.12,False
1,gk4r9xia,"[1, 41, 55]",,torch,1715908798.0,0.16.6,False,3.10.12,False
1,5o0eor1f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715908996.0,0.16.6,False,3.8.18,True
1,ckjitepd,"[1, 41, 55]",,torch,1715909070.0,0.16.6,False,3.10.12,False
1,rx89i6y4,"[1, 41, 55]",,torch,1715909218.0,0.16.6,False,3.10.12,False
1,mnebcjg7,"[1, 41, 55]",,torch,1715909248.0,0.16.6,False,3.10.12,False
1,gilzeuyd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715909269.0,0.16.6,False,3.8.19,False
1,gahu4kj9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715909359.0,0.16.6,False,3.8.18,True
1,6k28w1b0,"[1, 41, 55]",,torch,1715909393.0,0.16.6,False,3.10.12,False
1,r4jkjbuy,"[1, 41, 55]",,torch,1715909429.0,0.16.6,False,3.10.12,False
1,8447ho8c,"[1, 41, 55]",,torch,1715909758.0,0.16.6,False,3.10.12,False
1,9zk2k9lo,"[1, 41, 55]",,torch,1715909758.0,0.16.6,False,3.10.12,False
1,aa7izj5k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715909512.0,0.16.6,False,3.8.19,False
1,2j1w4zhg,"[1, 41, 55]",,torch,1715909861.0,0.16.6,False,3.10.12,False
1,s1ywgyk8,"[1, 41, 55]",,torch,1715909911.0,0.16.6,False,3.10.12,False
1,yx5gqvsz,"[1, 41, 55]",,torch,1715909988.0,0.16.6,False,3.10.12,False
1,n8qvkh3d,"[1, 41, 55]",,torch,1715909998.0,0.16.6,False,3.10.12,False
1,dauzof38,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715910205.0,0.16.6,False,3.8.18,True
1,ntueyydf,"[1, 41, 55]",,torch,1715910232.0,0.16.6,False,3.10.12,False
1,2ia21v7x,"[1, 41, 55]",,torch,1715910251.0,0.16.6,False,3.10.12,False
1,o850vrwo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715910264.0,0.16.6,False,3.8.19,False
1,4ksiodp9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715910482.0,0.16.6,False,3.8.19,False
1,trptzklm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715910702.0,0.16.6,False,3.8.18,True
1,0tmp7ux7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715911293.0,0.16.6,False,3.8.19,False
1,de17nkam,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715911417.0,0.16.6,False,3.8.19,False
1,7odlf0m3,"[1, 41, 55]",,torch,1715911581.0,0.16.6,False,3.10.12,False
1,ujryj3nw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715911727.0,0.16.6,False,3.8.19,False
1,rk2smhxg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715912199.0,0.16.6,False,3.8.18,True
1,r4hh0isy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715912302.0,0.16.6,False,3.8.18,True
1,7avx1zn1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715912493.0,0.16.6,False,3.8.18,True
1,1g4obhgz,"[1, 41, 55]",,torch,1715912881.0,0.16.6,False,3.10.12,False
1,l0b3azfh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715912886.0,0.16.6,False,3.8.19,False
1,h40zkudd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715912926.0,0.16.6,False,3.8.19,False
1,2ke3cpwr,"[1, 41, 55]",,torch,1715913145.0,0.16.6,False,3.10.12,False
1,fwbaf83p,"[1, 41, 55]",,torch,1715913272.0,0.16.6,False,3.10.12,False
1,ug4zsj57,"[1, 41, 55]",,torch,1715913621.0,0.16.6,False,3.10.12,False
1,4v74rwso,"[1, 41, 55]",,torch,1715914056.0,0.16.6,False,3.10.12,False
1,m23bx9md,"[1, 41, 55]",,torch,1715914062.0,0.16.6,False,3.10.12,False
1,69bam4zt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715914817.0,0.16.6,False,3.8.18,True
1,u402222h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715915042.0,0.16.6,False,3.8.19,False
1,2v0qna35,"[1, 41, 55]",,torch,1715915188.0,0.16.6,False,3.10.12,False
1,spe62uss,"[1, 41, 55]",,torch,1715915314.0,0.16.6,False,3.10.12,False
1,fas87wg1,"[1, 41, 55]",,torch,1715915341.0,0.16.6,False,3.10.12,False
1,7jfpvi3r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715915485.0,0.16.6,False,3.8.18,True
1,1i9o382r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715915504.0,0.16.6,False,3.8.18,True
1,k7qpuhf1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715915826.0,0.16.6,False,3.8.19,False
1,58xx5y9a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715915883.0,0.16.6,False,3.8.19,False
1,alv4l9np,"[1, 41, 55]",,torch,1715916354.0,0.16.6,False,3.10.12,False
1,ffksvkg5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715916186.0,0.16.6,False,3.8.19,False
1,eu5df2nc,"[1, 41, 55]",,torch,1715916914.0,0.16.6,False,3.10.12,False
1,rbq6x6gs,"[1, 41, 55]",,torch,1715917055.0,0.16.6,False,3.10.12,False
1,oyhgxtse,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715917074.0,0.16.6,False,3.8.19,False
1,2f6ho3gj,"[1, 41, 55]",,torch,1715917264.0,0.16.6,False,3.10.12,False
1,jhklovaz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715917465.0,0.16.6,False,3.8.18,True
1,xca8q3f3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715917779.0,0.16.6,False,3.8.18,True
1,6c5fgfzc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715917916.0,0.16.6,False,3.8.18,True
1,1p68bgfw,"[1, 41, 55]",,torch,1715918126.0,0.16.6,False,3.10.12,False
1,bkbdj59y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715918311.0,0.16.6,False,3.8.19,False
1,rq7d353w,"[1, 41, 55]",,torch,1715918337.0,0.16.6,False,3.10.12,False
1,lnsjcboq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715918492.0,0.16.6,False,3.8.19,False
1,r5yg91o9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715918649.0,0.16.6,False,3.8.19,False
1,2urjgpfn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715918686.0,0.16.6,False,3.8.18,True
1,0qkmmet4,"[1, 41, 55]",,torch,1715918743.0,0.16.6,False,3.10.12,False
1,dul6w9zl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715918774.0,0.16.6,False,3.8.19,False
1,7w3ljkn1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715918799.0,0.16.6,False,3.8.19,False
1,ilbe2qir,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715918903.0,0.16.6,False,3.8.19,False
1,ji3s70m7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715919407.0,0.16.6,False,3.8.19,False
1,wxm5tgp9,"[1, 41, 55]",,torch,1715919788.0,0.16.6,False,3.10.12,False
1,d8lv61tu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715919860.0,0.16.6,False,3.8.18,True
1,45hwhnds,"[1, 41, 55]",,torch,1715920336.0,0.16.6,False,3.10.12,False
1,f9ipnqqk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715920335.0,0.16.6,False,3.8.18,True
1,oe47t11b,"[1, 41, 55]",,torch,1715920668.0,0.16.6,False,3.10.12,False
1,3sy39uus,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715920695.0,0.16.6,False,3.8.18,True
1,ha5monn6,"[1, 41, 55]",,torch,1715921155.0,0.16.6,False,3.10.12,False
1,ti26o42k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715921289.0,0.16.6,False,3.8.18,True
1,ti81bq4p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715921416.0,0.16.6,False,3.8.18,True
1,q5o942kx,"[1, 41, 55]",,torch,1715921455.0,0.16.6,False,3.10.12,False
1,wppeh76z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715922003.0,0.16.6,False,3.8.18,True
1,xaghp79y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715922188.0,0.16.6,False,3.8.19,False
1,h1hf6xwi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715922525.0,0.16.6,False,3.8.18,True
1,ty5pnp2b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715922608.0,0.16.6,False,3.8.18,True
1,1w75trhg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715922765.0,0.16.6,False,3.8.18,True
1,1q0diq0r,"[1, 41, 55]",,torch,1715922832.0,0.16.6,False,3.10.12,False
1,axbd1qei,"[1, 41, 55]",,torch,1715922984.0,0.16.6,False,3.10.12,False
1,zdg13189,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715922998.0,0.16.6,False,3.8.19,False
1,ym444141,"[1, 41, 55]",,torch,1715922998.0,0.16.6,False,3.10.12,False
1,rzs8tvuh,"[1, 41, 55]",,torch,1715923161.0,0.16.6,False,3.10.12,False
1,tafmhhxc,"[1, 41, 55]",,torch,1715923176.0,0.16.6,False,3.10.12,False
1,fpcha4ck,"[1, 41, 55]",,torch,1715923283.0,0.16.6,False,3.10.12,False
1,zo9q2umb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715923292.0,0.16.6,False,3.8.19,False
1,40c4yskj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715923311.0,0.16.6,False,3.8.19,False
1,9m5svjtf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715923357.0,0.16.6,False,3.8.19,False
1,vk7wrh1x,"[1, 41, 55]",,torch,1715923428.0,0.16.6,False,3.10.12,False
1,kujk4v4e,"[1, 41, 55]",,torch,1715923734.0,0.16.6,False,3.10.12,False
1,uc4jsgzm,"[1, 41, 55]",,torch,1715923891.0,0.16.6,False,3.10.12,False
1,mqhti2dw,"[1, 41, 55]",,torch,1715923906.0,0.16.6,False,3.10.12,False
1,1vhvrayr,"[1, 41, 55]",,torch,1715924164.0,0.16.6,False,3.10.12,False
1,s3fe15pd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715924211.0,0.16.6,False,3.8.18,True
1,nzhvhud5,"[1, 41, 55]",,torch,1715924409.0,0.16.6,False,3.10.12,False
1,hlqjw0d9,"[1, 41, 55]",,torch,1715924430.0,0.16.6,False,3.10.12,False
1,mpz6fuv2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715924828.0,0.16.6,False,3.8.18,True
1,wnpaglbn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715924904.0,0.16.6,False,3.8.18,True
1,1yjaqjip,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715925006.0,0.16.6,False,3.8.19,False
1,bipbd7rv,"[1, 41, 55]",,torch,1715925077.0,0.16.6,False,3.10.12,False
1,kxvp69ho,"[1, 41, 55]",,torch,1715925314.0,0.16.6,False,3.10.12,False
1,26jw17gx,"[1, 41, 55]",,torch,1715925442.0,0.16.6,False,3.10.12,False
1,d1c0msca,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715925181.0,0.16.6,False,3.8.19,False
1,9f6x4bv5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715925558.0,0.16.6,False,3.8.19,False
1,xerp6j5x,"[1, 41, 55]",,torch,1715925569.0,0.16.6,False,3.10.12,False
1,lnouuk8w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715926031.0,0.16.6,False,3.8.19,False
1,6ro7e5g6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715925856.0,0.16.6,False,3.8.19,False
1,xony30eh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715926214.0,0.16.6,False,3.8.18,True
1,6uh6r7rz,"[1, 41, 55]",,torch,1715926230.0,0.16.6,False,3.10.12,False
1,p2ts0f2a,"[1, 41, 55]",,torch,1715926259.0,0.16.6,False,3.10.12,False
1,pq54ierj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715926295.0,0.16.6,False,3.8.19,False
1,2d7un71i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715926628.0,0.16.6,False,3.8.19,False
1,3sf4ibto,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715926672.0,0.16.6,False,3.8.18,True
1,kj3jgbeq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715927124.0,0.16.6,False,3.8.19,False
1,y17gxr39,"[1, 41, 55]",,torch,1715927298.0,0.16.6,False,3.10.12,False
1,3qwgcb8b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715927354.0,0.16.6,False,3.8.19,False
1,73uwyfe8,"[1, 41, 55]",,torch,1715927376.0,0.16.6,False,3.10.12,False
1,c9f2l6q4,"[1, 41, 55]",,torch,1715927476.0,0.16.6,False,3.10.12,False
1,en0phw32,"[1, 41, 55]",,torch,1715928164.0,0.16.6,False,3.10.12,False
1,7f1xycil,"[1, 41, 55]",,torch,1715928550.0,0.16.6,False,3.10.12,False
1,acx3dkmi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715928624.0,0.16.6,False,3.8.19,False
1,253ta093,"[1, 41, 55]",,torch,1715929006.0,0.16.6,False,3.10.12,False
1,bj57uggp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715929180.0,0.16.6,False,3.8.18,True
1,l5urykxq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715929384.0,0.16.6,False,3.8.18,True
1,pew5989k,"[1, 41, 55]",,torch,1715929519.0,0.16.6,False,3.10.12,False
1,n7b2phkc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715929536.0,0.16.6,False,3.8.18,True
1,cxuk1xm2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715929627.0,0.16.6,False,3.8.18,True
1,safjp63w,"[1, 41, 55]",,torch,1715929689.0,0.16.6,False,3.10.12,False
1,efjwg899,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715929788.0,0.16.6,False,3.8.18,True
1,1h7c1mk4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715929817.0,0.16.6,False,3.8.19,False
1,dg5vi6b6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715929861.0,0.16.6,False,3.8.19,False
1,rn64ygdg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715929569.0,0.16.6,False,3.8.19,False
1,kadqm8sc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715930269.0,0.16.6,False,3.8.19,False
1,xz651jto,"[1, 41, 55]",,torch,1715930390.0,0.16.6,False,3.10.12,False
1,pk7g7iw7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715930626.0,0.16.6,False,3.8.18,True
1,zr6pex6c,"[1, 41, 55]",,torch,1715930846.0,0.16.6,False,3.10.12,False
1,wfx8ldbu,"[1, 41, 55]",,torch,1715930968.0,0.16.6,False,3.10.12,False
1,istgt8am,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715931234.0,0.16.6,False,3.8.18,True
1,gphsnz3q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715931493.0,0.16.6,False,3.8.18,True
1,apemmyg3,"[1, 41, 55]",,torch,1715931795.0,0.16.6,False,3.10.12,False
1,u0qbuchc,"[1, 41, 55]",,torch,1715931907.0,0.16.6,False,3.10.12,False
1,db0hch6s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715932415.0,0.16.6,False,3.8.19,False
1,hw9ircmg,"[1, 41, 55]",,torch,1715932487.0,0.16.6,False,3.10.12,False
1,3bzk22kb,"[1, 41, 55]",,torch,1715932536.0,0.16.6,False,3.10.12,False
1,kr6qxjub,"[1, 41, 55]",,torch,1715932653.0,0.16.6,False,3.10.12,False
1,ezvdyycc,"[1, 41, 55]",,torch,1715932768.0,0.16.6,False,3.10.12,False
1,nt8kcxxp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715932997.0,0.16.6,False,3.8.19,False
1,2iigw110,"[1, 41, 55]",,torch,1715933035.0,0.16.6,False,3.10.12,False
1,igl3r2uw,"[1, 41, 55]",,torch,1715933052.0,0.16.6,False,3.10.12,False
1,3bo0ufqh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715933070.0,0.16.6,False,3.8.18,True
1,dp6h8qip,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715933135.0,0.16.6,False,3.8.19,False
1,sdg3d19m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715933517.0,0.16.6,False,3.8.18,True
1,su6obc6s,"[1, 41, 55]",,torch,1715933617.0,0.16.6,False,3.10.12,False
1,4w624m7v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715934050.0,0.16.6,False,3.8.18,True
1,65ukxyde,"[1, 41, 55]",,torch,1715934348.0,0.16.6,False,3.10.12,False
1,xm73oeuk,"[1, 41, 55]",,torch,1715934416.0,0.16.6,False,3.10.12,False
1,6lj3r1vd,"[1, 41, 55]",,torch,1715934800.0,0.16.6,False,3.10.12,False
1,t6nydsop,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715934532.0,0.16.6,False,3.8.19,False
1,euulynq1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715934839.0,0.16.6,False,3.8.18,True
1,ceozqqi8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715934951.0,0.16.6,False,3.8.18,True
1,2o2e93ng,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715934955.0,0.16.6,False,3.8.19,False
1,orsa4947,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715934743.0,0.16.6,False,3.8.19,False
1,exqqyzo8,"[1, 41, 55]",,torch,1715935182.0,0.16.6,False,3.10.12,False
1,tcgw569a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715935216.0,0.16.6,False,3.8.19,False
1,m7i2l8xy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715935318.0,0.16.6,False,3.8.18,True
1,vggmsfuo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715935467.0,0.16.6,False,3.8.18,True
1,16q3c34s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715935523.0,0.16.6,False,3.8.19,False
1,k7tfrls8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715935547.0,0.16.6,False,3.8.19,False
1,bipxzl86,"[1, 41, 55]",,torch,1715935964.0,0.16.6,False,3.10.12,False
1,d6fmrms9,"[1, 41, 55]",,torch,1715936066.0,0.16.6,False,3.10.12,False
1,o172b0f3,"[1, 41, 55]",,torch,1715936425.0,0.16.6,False,3.10.12,False
1,imgtkb5f,"[1, 41, 55]",,torch,1715936461.0,0.16.6,False,3.10.12,False
1,qreevcvm,"[1, 41, 55]",,torch,1715936812.0,0.16.6,False,3.10.12,False
1,fonqdad9,"[1, 41, 55]",,torch,1715937106.0,0.16.6,False,3.10.12,False
1,x0akvcbs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715937207.0,0.16.6,False,3.8.19,False
1,rrau4blr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715937222.0,0.16.6,False,3.8.18,True
1,rke637zo,"[1, 41, 55]",,torch,1715937363.0,0.16.6,False,3.10.12,False
1,7xh0qema,"[1, 41, 55]",,torch,1715937894.0,0.16.6,False,3.10.12,False
1,9tj5oysc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715938012.0,0.16.6,False,3.8.19,False
1,pfuhfl80,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715938451.0,0.16.6,False,3.8.18,True
1,1t7zzru0,"[1, 41, 55]",,torch,1715938609.0,0.16.6,False,3.10.12,False
1,1742i5zm,"[1, 41, 55]",,torch,1715939072.0,0.16.6,False,3.10.12,False
1,0rsqr6q6,"[1, 41, 55]",,torch,1715939099.0,0.16.6,False,3.10.12,False
1,hz8miee2,"[1, 41, 55]",,torch,1715939182.0,0.16.6,False,3.10.12,False
1,1ddixbcq,"[1, 41, 55]",,torch,1715939464.0,0.16.6,False,3.10.12,False
1,kel4h8am,"[1, 41, 55]",,torch,1715939599.0,0.16.6,False,3.10.12,False
1,7gyel7sf,"[1, 41, 55]",,torch,1715939738.0,0.16.6,False,3.10.12,False
1,5tcfklfb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715939772.0,0.16.6,False,3.8.19,False
1,74hxkwoc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715940153.0,0.16.6,False,3.8.18,True
1,wmvj3wrq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715940498.0,0.16.6,False,3.8.19,False
1,k7qo8p9a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715940532.0,0.16.6,False,3.8.19,False
1,zgunxa49,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715940545.0,0.16.6,False,3.8.18,True
1,e0j60hgz,"[1, 41, 55]",,torch,1715941135.0,0.16.6,False,3.10.12,False
1,1wtd00ha,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715941384.0,0.16.6,False,3.8.18,True
1,qrb3wd0x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715941418.0,0.16.6,False,3.8.19,False
1,3iqb0mdu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715941541.0,0.16.6,False,3.8.19,False
1,ddz9hept,"[1, 41, 55]",,torch,1715941601.0,0.16.6,False,3.10.12,False
1,m3nbyny0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715941610.0,0.16.6,False,3.8.18,True
1,31glx7ga,"[1, 41, 55]",,torch,1715941780.0,0.16.6,False,3.10.12,False
1,oql08h93,"[1, 41, 55]",,torch,1715942085.0,0.16.6,False,3.10.12,False
1,6s4fprrt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715941803.0,0.16.6,False,3.8.19,False
1,efkwiy4h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715942143.0,0.16.6,False,3.8.18,True
1,e3wrfvp7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715942160.0,0.16.6,False,3.8.19,False
1,zc877tqc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715942170.0,0.16.6,False,3.8.19,False
1,5sxc32ww,"[1, 41, 55]",,torch,1715942274.0,0.16.6,False,3.10.12,False
1,lbmgiggj,"[1, 41, 55]",,torch,1715942555.0,0.16.6,False,3.10.12,False
1,yutgkjxp,"[1, 41, 55]",,torch,1715942610.0,0.16.6,False,3.10.12,False
1,mhoijlmn,"[1, 41, 55]",,torch,1715942650.0,0.16.6,False,3.10.12,False
1,8wj1pkpv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715942752.0,0.16.6,False,3.8.19,False
1,wguhl67s,"[1, 41, 55]",,torch,1715943190.0,0.16.6,False,3.10.12,False
1,27hgxki7,"[1, 41, 55]",,torch,1715943240.0,0.16.6,False,3.10.12,False
1,juoezfjh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715943323.0,0.16.6,False,3.8.18,True
1,1eg80tvf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715943653.0,0.16.6,False,3.8.18,True
1,aipi012g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715943780.0,0.16.6,False,3.8.18,True
1,4fquubpe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715943784.0,0.16.6,False,3.8.19,False
1,osvy37mk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715943902.0,0.16.6,False,3.8.18,True
1,v2fp19uw,"[1, 41, 55]",,torch,1715943969.0,0.16.6,False,3.10.12,False
1,hl2xk7ac,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715943988.0,0.16.6,False,3.8.18,True
1,jxj8tbm1,"[1, 41, 55]",,torch,1715944485.0,0.16.6,False,3.10.12,False
1,ehs8pzku,"[1, 41, 55]",,torch,1715944567.0,0.16.6,False,3.10.12,False
1,osvrg4xz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715944942.0,0.16.6,False,3.8.19,False
1,9g8jcuru,"[1, 41, 55]",,torch,1715945162.0,0.16.6,False,3.10.12,False
1,r7xsaol1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715945309.0,0.16.6,False,3.8.19,False
1,epjicmj1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715945429.0,0.16.6,False,3.8.18,True
1,ubzza31b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715945607.0,0.16.6,False,3.8.19,False
1,uawhscxi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715945684.0,0.16.6,False,3.8.18,True
1,91fpk4rs,"[1, 41, 55]",,torch,1715945759.0,0.16.6,False,3.10.12,False
1,1q7kv82n,"[1, 41, 55]",,torch,1715945811.0,0.16.6,False,3.10.12,False
1,g19mf8yz,"[1, 41, 55]",,torch,1715945849.0,0.16.6,False,3.10.12,False
1,h7y45v7c,"[1, 41, 55]",,torch,1715945958.0,0.16.6,False,3.10.12,False
1,p7nxrlvc,"[1, 41, 55]",,torch,1715946070.0,0.16.6,False,3.10.12,False
1,swxvmeax,"[1, 41, 55]",,torch,1715946157.0,0.16.6,False,3.10.12,False
1,2hwhqo45,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715946178.0,0.16.6,False,3.8.19,False
1,1sd0f5c3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715946215.0,0.16.6,False,3.8.18,True
1,dq8mu8vv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715946535.0,0.16.6,False,3.8.19,False
1,kd8pj9qe,"[1, 41, 55]",,torch,1715946992.0,0.16.6,False,3.10.12,False
1,h3k1jcrm,"[1, 41, 55]",,torch,1715947028.0,0.16.6,False,3.10.12,False
1,wrhrn7us,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715947259.0,0.16.6,False,3.8.19,False
1,2f4ell31,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715947279.0,0.16.6,False,3.8.18,True
1,cavzv7m8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715947412.0,0.16.6,False,3.8.19,False
1,3sozsirk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715947585.0,0.16.6,False,3.8.18,True
1,zgi1o52a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715947743.0,0.16.6,False,3.8.19,False
1,kedrjpfu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715947772.0,0.16.6,False,3.8.18,True
1,6s81ckgj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715947962.0,0.16.6,False,3.8.19,False
1,9dsn6m5y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715948204.0,0.16.6,False,3.8.19,False
1,7i98y17s,"[1, 41, 55]",,torch,1715948596.0,0.16.6,False,3.10.12,False
1,uqkhsbpn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715948856.0,0.16.6,False,3.8.18,True
1,0e34uow9,"[1, 41, 55]",,torch,1715948874.0,0.16.6,False,3.10.12,False
1,2quc2kjd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715949045.0,0.16.6,False,3.8.18,True
1,ocfjufx4,"[1, 41, 55]",,torch,1715949081.0,0.16.6,False,3.10.12,False
1,ye6lq64a,"[1, 41, 55]",,torch,1715949109.0,0.16.6,False,3.10.12,False
1,y3p1a94t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715948908.0,0.16.6,False,3.8.19,False
1,or3jkm3r,"[1, 41, 55]",,torch,1715949303.0,0.16.6,False,3.10.12,False
1,90xmvtij,"[1, 41, 55]",,torch,1715949416.0,0.16.6,False,3.10.12,False
1,7svxo2rb,"[1, 41, 55]",,torch,1715949617.0,0.16.6,False,3.10.12,False
1,6feb47hx,"[1, 41, 55]",,torch,1715950266.0,0.16.6,False,3.10.12,False
1,1t74rm7v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715950440.0,0.16.6,False,3.8.19,False
1,an6cee4j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715950567.0,0.16.6,False,3.8.19,False
1,an6k2omk,"[1, 41, 55]",,torch,1715950738.0,0.16.6,False,3.10.12,False
1,l9fh8seg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715950740.0,0.16.6,False,3.8.19,False
1,rbxny27q,"[1, 41, 55]",,torch,1715950918.0,0.16.6,False,3.10.12,False
1,uthvptph,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715950942.0,0.16.6,False,3.8.19,False
1,5yih58sz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715951156.0,0.16.6,False,3.8.19,False
1,xg33kyau,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715951151.0,0.16.6,False,3.8.19,False
1,2hyymd84,"[1, 41, 55]",,torch,1715951534.0,0.16.6,False,3.10.12,False
1,a7wre3ed,"[1, 41, 55]",,torch,1715951895.0,0.16.6,False,3.10.12,False
1,sfg0xdci,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715951926.0,0.16.6,False,3.8.18,True
1,s9bqykqm,"[1, 41, 55]",,torch,1715952130.0,0.16.6,False,3.10.12,False
1,zo4xn4xp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715952199.0,0.16.6,False,3.8.19,False
1,6hljdslb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715952355.0,0.16.6,False,3.8.18,True
1,qav0j9yo,"[1, 41, 55]",,torch,1715952449.0,0.16.6,False,3.10.12,False
1,uusq8ccr,"[1, 41, 55]",,torch,1715952511.0,0.16.6,False,3.10.12,False
1,6hh9i2q5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715952524.0,0.16.6,False,3.8.18,True
1,7v73uqjw,"[1, 41, 55]",,torch,1715952541.0,0.16.6,False,3.10.12,False
1,ht3bw1m4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715952662.0,0.16.6,False,3.8.18,True
1,0yb72aoq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715952838.0,0.16.6,False,3.8.18,True
1,4o6dnl2c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715953184.0,0.16.6,False,3.8.19,False
1,aykgyobz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715953205.0,0.16.6,False,3.8.18,True
1,oa5gxjdw,"[1, 41, 55]",,torch,1715953290.0,0.16.6,False,3.10.12,False
1,23ueg1ht,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715953340.0,0.16.6,False,3.8.18,True
1,lipkvcih,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715953359.0,0.16.6,False,3.8.18,True
1,tz6jj3zx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715953564.0,0.16.6,False,3.8.19,False
1,v48ex7l5,"[1, 41, 55]",,torch,1715953898.0,0.16.6,False,3.10.12,False
1,mc15x0xx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715954097.0,0.16.6,False,3.8.19,False
1,2t385faf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715954735.0,0.16.6,False,3.8.18,True
1,hv3apqb6,"[1, 41, 55]",,torch,1715955054.0,0.16.6,False,3.10.12,False
1,58mco5vw,"[1, 41, 55]",,torch,1715955498.0,0.16.6,False,3.10.12,False
1,88wytbq5,"[1, 41, 55]",,torch,1715955597.0,0.16.6,False,3.10.12,False
1,wvkt7gtv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715955509.0,0.16.6,False,3.8.19,False
1,crvi9r04,"[1, 41, 55]",,torch,1715955835.0,0.16.6,False,3.10.12,False
1,olb9ltcq,"[1, 41, 55]",,torch,1715955917.0,0.16.6,False,3.10.12,False
1,x0h2z7le,"[1, 41, 55]",,torch,1715955944.0,0.16.6,False,3.10.12,False
1,qeh0650k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715956215.0,0.16.6,False,3.8.18,True
1,qkpj2nyf,"[1, 41, 55]",,torch,1715956290.0,0.16.6,False,3.10.12,False
1,ubjbraw4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715956418.0,0.16.6,False,3.8.19,False
1,ebb05h2c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715956525.0,0.16.6,False,3.8.19,False
1,37ceskv2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715956554.0,0.16.6,False,3.8.18,True
1,ye5w9qyz,"[1, 41, 55]",,torch,1715956932.0,0.16.6,False,3.10.12,False
1,xbioh438,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715957030.0,0.16.6,False,3.8.19,False
1,cp48ua6i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715957082.0,0.16.6,False,3.8.19,False
1,cvo1hmk7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715957316.0,0.16.6,False,3.8.19,False
1,bgp13kyb,"[1, 41, 55]",,torch,1715957387.0,0.16.6,False,3.10.12,False
1,bda7v6zd,"[1, 41, 55]",,torch,1715957420.0,0.16.6,False,3.10.12,False
1,sqyoucck,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715957520.0,0.16.6,False,3.8.19,False
1,z1jeygzq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715957575.0,0.16.6,False,3.8.18,True
1,dlzr5t01,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715958232.0,0.16.6,False,3.8.18,True
1,d1dh6jli,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715958299.0,0.16.6,False,3.8.18,True
1,9npg5yi1,"[1, 41, 55]",,torch,1715958303.0,0.16.6,False,3.10.12,False
1,loune28k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715958649.0,0.16.6,False,3.8.19,False
1,61r12epm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715958376.0,0.16.6,False,3.8.19,False
1,16ukmcot,"[1, 41, 55]",,torch,1715958723.0,0.16.6,False,3.10.12,False
1,pggbp2w2,"[1, 41, 55]",,torch,1715959146.0,0.16.6,False,3.10.12,False
1,tx9y70ya,"[1, 41, 55]",,torch,1715959189.0,0.16.6,False,3.10.12,False
1,o7s7hmr3,"[1, 41, 55]",,torch,1715959325.0,0.16.6,False,3.10.12,False
1,3u3bthiy,"[1, 41, 55]",,torch,1715959491.0,0.16.6,False,3.10.12,False
1,98847rfg,"[1, 41, 55]",,torch,1715959720.0,0.16.6,False,3.10.12,False
1,jm4ifidl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715959754.0,0.16.6,False,3.8.18,True
1,tlhw5cgc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715959934.0,0.16.6,False,3.8.19,False
1,d7nw0lf6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715960985.0,0.16.6,False,3.8.18,True
1,5hd82sa4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715961523.0,0.16.6,False,3.8.18,True
1,662flphz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715961337.0,0.16.6,False,3.8.19,False
1,3mbe4cbw,"[1, 41, 55]",,torch,1715961660.0,0.16.6,False,3.10.12,False
1,k6wehwb0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715962025.0,0.16.6,False,3.8.19,False
1,fgk25hlj,"[1, 41, 55]",,torch,1715962039.0,0.16.6,False,3.10.12,False
1,yet8trbc,"[1, 41, 55]",,torch,1715962188.0,0.16.6,False,3.10.12,False
1,5is3uh0k,"[1, 41, 55]",,torch,1715962397.0,0.16.6,False,3.10.12,False
1,52yv5ilx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715962600.0,0.16.6,False,3.8.19,False
1,jgzdemkv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715962729.0,0.16.6,False,3.8.18,True
1,dk9iobm9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715962806.0,0.16.6,False,3.8.18,True
1,fkhsreix,"[1, 41, 55]",,torch,1715962825.0,0.16.6,False,3.10.12,False
1,jdxo80mz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715962949.0,0.16.6,False,3.8.19,False
1,42i4r4ll,"[1, 41, 55]",,torch,1715963002.0,0.16.6,False,3.10.12,False
1,962z7fie,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715963037.0,0.16.6,False,3.8.18,True
1,4tsk7l62,"[1, 41, 55]",,torch,1715963041.0,0.16.6,False,3.10.12,False
1,1popow2t,"[1, 41, 55]",,torch,1715963147.0,0.16.6,False,3.10.12,False
1,qyfp9a5w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715963279.0,0.16.6,False,3.8.19,False
1,6mjq522a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715963296.0,0.16.6,False,3.8.19,False
1,wmvkrlac,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715963297.0,0.16.6,False,3.8.19,False
1,p8v1i7xa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715963355.0,0.16.6,False,3.8.19,False
1,jk3e9rj4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715963472.0,0.16.6,False,3.8.18,True
1,1jaif72k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715964143.0,0.16.6,False,3.8.19,False
1,34zwhvb8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715963966.0,0.16.6,False,3.8.19,False
1,yhytzavf,"[1, 41, 55]",,torch,1715964884.0,0.16.6,False,3.10.12,False
1,m2pudbxa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715965313.0,0.16.6,False,3.8.18,True
1,poa6laah,"[1, 41, 55]",,torch,1715965486.0,0.16.6,False,3.10.12,False
1,e4wc3ojs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715965487.0,0.16.6,False,3.8.19,False
1,nicbpt0z,"[1, 41, 55]",,torch,1715965506.0,0.16.6,False,3.10.12,False
1,i0vau91j,"[1, 41, 55]",,torch,1715965580.0,0.16.6,False,3.10.12,False
1,0f9lb2uq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715965902.0,0.16.6,False,3.8.18,True
1,w1oa70dk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715966015.0,0.16.6,False,3.8.19,False
1,ht4m7pra,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715966104.0,0.16.6,False,3.8.18,True
1,unsy9ck8,"[1, 41, 55]",,torch,1715966337.0,0.16.6,False,3.10.12,False
1,a21bzrfh,"[1, 41, 55]",,torch,1715966392.0,0.16.6,False,3.10.12,False
1,5972ep6d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715966842.0,0.16.6,False,3.8.18,True
1,3oodcrlp,"[1, 41, 55]",,torch,1715966962.0,0.16.6,False,3.10.12,False
1,v0nw5fxb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715967021.0,0.16.6,False,3.8.18,True
1,wv7mhxvv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715966796.0,0.16.6,False,3.8.19,False
1,qbcceyo5,"[1, 41, 55]",,torch,1715967264.0,0.16.6,False,3.10.12,False
1,9pii4lq1,"[1, 41, 55]",,torch,1715967322.0,0.16.6,False,3.10.12,False
1,oqq43nun,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715967620.0,0.16.6,False,3.8.18,True
1,fi2jvnfr,"[1, 41, 55]",,torch,1715968124.0,0.16.6,False,3.10.12,False
1,w6v4kz9v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715968213.0,0.16.6,False,3.8.18,True
1,drroltag,"[1, 41, 55]",,torch,1715968439.0,0.16.6,False,3.10.12,False
1,gklqizko,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715968463.0,0.16.6,False,3.8.19,False
1,hurybbrg,"[1, 41, 55]",,torch,1715968623.0,0.16.6,False,3.10.12,False
1,w3j50xbh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715968649.0,0.16.6,False,3.8.19,False
1,yvtjfo5d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715968701.0,0.16.6,False,3.8.19,False
1,szrkw9vv,"[1, 41, 55]",,torch,1715969130.0,0.16.6,False,3.10.12,False
1,jwfd0r9z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715969173.0,0.16.6,False,3.8.18,True
1,pip0vpvn,"[1, 41, 55]",,torch,1715969570.0,0.16.6,False,3.10.12,False
1,aytk8fqq,"[1, 41, 55]",,torch,1715969937.0,0.16.6,False,3.10.12,False
1,uhq4okst,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715970117.0,0.16.6,False,3.8.19,False
1,dlqzaah5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715970215.0,0.16.6,False,3.8.18,True
1,iz5pgs3o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715970298.0,0.16.6,False,3.8.18,True
1,vw7vvyc8,"[1, 41, 55]",,torch,1715970324.0,0.16.6,False,3.10.12,False
1,cdr18vs8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715970355.0,0.16.6,False,3.8.18,True
1,t9t0tyah,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715970477.0,0.16.6,False,3.8.19,False
1,mp1sdth4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715970528.0,0.16.6,False,3.8.19,False
1,dzdhjand,"[1, 41, 55]",,torch,1715970604.0,0.16.6,False,3.10.12,False
1,5ldba0w5,"[1, 41, 55]",,torch,1715970851.0,0.16.6,False,3.10.12,False
1,pcdnym1v,"[1, 41, 55]",,torch,1715970980.0,0.16.6,False,3.10.12,False
1,fx3a0yly,"[1, 41, 55]",,torch,1715971042.0,0.16.6,False,3.10.12,False
1,6seewe75,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715971200.0,0.16.6,False,3.8.18,True
1,0y2tuix3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715971290.0,0.16.6,False,3.8.18,True
1,izlhfpyj,"[1, 41, 55]",,torch,1715971322.0,0.16.6,False,3.10.12,False
1,9b3t8ng8,"[1, 41, 55]",,torch,1715971351.0,0.16.6,False,3.10.12,False
1,guvb8iry,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715971392.0,0.16.6,False,3.8.19,False
1,tqubtruc,"[1, 41, 55]",,torch,1715971960.0,0.16.6,False,3.10.12,False
1,383754m3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715972187.0,0.16.6,False,3.8.18,True
1,la8svs7u,"[1, 41, 55]",,torch,1715972367.0,0.16.6,False,3.10.12,False
1,14oo9o7a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715972568.0,0.16.6,False,3.8.19,False
1,yrwzaxl6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715972765.0,0.16.6,False,3.8.19,False
1,6xxvbwge,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715972946.0,0.16.6,False,3.8.19,False
1,11v8soas,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715973001.0,0.16.6,False,3.8.18,True
1,q6gse7z2,"[1, 41, 55]",,torch,1715973129.0,0.16.6,False,3.10.12,False
1,d5n32qck,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715973205.0,0.16.6,False,3.8.19,False
1,9mr7t0ls,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715973290.0,0.16.6,False,3.8.19,False
1,nbe4fplb,"[1, 41, 55]",,torch,1715973731.0,0.16.6,False,3.10.12,False
1,bsdseep7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715973548.0,0.16.6,False,3.8.19,False
1,ay00u0rl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715974131.0,0.16.6,False,3.8.18,True
1,vn1489a9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715974158.0,0.16.6,False,3.8.18,True
1,2lqoy4nu,"[1, 41, 55]",,torch,1715974324.0,0.16.6,False,3.10.12,False
1,590l2xrt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715974543.0,0.16.6,False,3.8.18,True
1,opydalep,"[1, 41, 55]",,torch,1715974586.0,0.16.6,False,3.10.12,False
1,nb0dilla,"[1, 41, 55]",,torch,1715974613.0,0.16.6,False,3.10.12,False
1,0m4z7h6i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715974815.0,0.16.6,False,3.8.18,True
1,wuseomzn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715974836.0,0.16.6,False,3.8.18,True
1,t0hhxrk2,"[1, 41, 55]",,torch,1715975261.0,0.16.6,False,3.10.12,False
1,cdjdue4w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715975688.0,0.16.6,False,3.8.18,True
1,jm0b7qen,"[1, 41, 55]",,torch,1715975702.0,0.16.6,False,3.10.12,False
1,mo2s3usx,"[1, 41, 55]",,torch,1715975755.0,0.16.6,False,3.10.12,False
1,2k0uhjzg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715976303.0,0.16.6,False,3.8.19,False
1,q8ddl4vk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715976599.0,0.16.6,False,3.8.19,False
1,hlkpe00b,"[1, 41, 55]",,torch,1715976864.0,0.16.6,False,3.10.12,False
1,crz6ji5m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715976997.0,0.16.6,False,3.8.19,False
1,95zsjoyi,"[1, 41, 55]",,torch,1715977002.0,0.16.6,False,3.10.12,False
1,euo1bakg,"[1, 41, 55]",,torch,1715977213.0,0.16.6,False,3.10.12,False
1,d0efwskc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715977286.0,0.16.6,False,3.8.18,True
1,nouwkxm0,"[1, 41, 55]",,torch,1715977308.0,0.16.6,False,3.10.12,False
1,j7xfkx11,"[1, 41, 55]",,torch,1715977466.0,0.16.6,False,3.10.12,False
1,xs0rsn29,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715977541.0,0.16.6,False,3.8.19,False
1,8vu7ygl4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715978052.0,0.16.6,False,3.8.19,False
1,otfu206w,"[1, 41, 55]",,torch,1715978251.0,0.16.6,False,3.10.12,False
1,tmpjc7xh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715978399.0,0.16.6,False,3.8.19,False
1,nwz342cd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715978505.0,0.16.6,False,3.8.18,True
1,gbp7m4lt,"[1, 41, 55]",,torch,1715979091.0,0.16.6,False,3.10.12,False
1,1v80de4d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715979126.0,0.16.6,False,3.8.18,True
1,afg5w9oo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715979189.0,0.16.6,False,3.8.18,True
1,zmsappfr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715979246.0,0.16.6,False,3.8.19,False
1,lfthtvr6,"[1, 41, 55]",,torch,1715979899.0,0.16.6,False,3.10.12,False
1,4xeqnikq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715980028.0,0.16.6,False,3.8.19,False
1,drpbnvlf,"[1, 41, 55]",,torch,1715980067.0,0.16.6,False,3.10.12,False
1,ahjdhx9f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715979819.0,0.16.6,False,3.8.19,False
1,vxusu8yi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715980132.0,0.16.6,False,3.8.19,False
1,czqmsn8r,"[1, 41, 55]",,torch,1715980206.0,0.16.6,False,3.10.12,False
1,tfrvwo05,"[1, 41, 55]",,torch,1715980269.0,0.16.6,False,3.10.12,False
1,513av6kv,"[1, 41, 55]",,torch,1715980452.0,0.16.6,False,3.10.12,False
1,9p7w40h1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715980540.0,0.16.6,False,3.8.19,False
1,0wivpa2l,"[1, 41, 55]",,torch,1715980631.0,0.16.6,False,3.10.12,False
1,8cbu593h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715980982.0,0.16.6,False,3.8.18,True
1,64cwo88w,"[1, 41, 55]",,torch,1715981018.0,0.16.6,False,3.10.12,False
1,fb3dlp28,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715980763.0,0.16.6,False,3.8.19,False
1,hns2mx3e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715981385.0,0.16.6,False,3.8.19,False
1,nnb86nn9,"[1, 41, 55]",,torch,1715981501.0,0.16.6,False,3.10.12,False
1,osduk7qs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715981623.0,0.16.6,False,3.8.19,False
1,hh3uj7kt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715981640.0,0.16.6,False,3.8.18,True
1,6qywumpi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715981721.0,0.16.6,False,3.8.19,False
1,8oqp9whc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715981897.0,0.16.6,False,3.8.18,True
1,88cp1fxu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715982270.0,0.16.6,False,3.8.18,True
1,zxpvky7f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715982368.0,0.16.6,False,3.8.18,True
1,vxh1fj2l,"[1, 41, 55]",,torch,1715982486.0,0.16.6,False,3.10.12,False
1,y7296nry,"[1, 41, 55]",,torch,1715982851.0,0.16.6,False,3.10.12,False
1,bmj6wmux,"[1, 41, 55]",,torch,1715982865.0,0.16.6,False,3.10.12,False
1,sxfi4kap,"[1, 41, 55]",,torch,1715983001.0,0.16.6,False,3.10.12,False
1,tx77axdh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715983440.0,0.16.6,False,3.8.18,True
1,eemz08lf,"[1, 41, 55]",,torch,1715983715.0,0.16.6,False,3.10.12,False
1,5cuu80x7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715983722.0,0.16.6,False,3.8.18,True
1,0l172jv8,"[1, 41, 55]",,torch,1715983832.0,0.16.6,False,3.10.12,False
1,ncdkdti2,"[1, 41, 55]",,torch,1715984011.0,0.16.6,False,3.10.12,False
1,6hd6szrt,"[1, 41, 55]",,torch,1715984036.0,0.16.6,False,3.10.12,False
1,2awxb0yo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715984094.0,0.16.6,False,3.8.18,True
1,j5xhz87q,"[1, 41, 55]",,torch,1715984249.0,0.16.6,False,3.10.12,False
1,5ugftb6k,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715984301.0,0.16.6,False,3.8.19,False
1,ofza0y5g,"[1, 41, 55]",,torch,1715984548.0,0.16.6,False,3.10.12,False
1,6lwrkv18,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715984682.0,0.16.6,False,3.8.19,False
1,uwldi9ag,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715984810.0,0.16.6,False,3.8.19,False
1,wm1btcv6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715984831.0,0.16.6,False,3.8.18,True
1,6rdjxa4y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715985319.0,0.16.6,False,3.8.18,True
1,jtt4ag0t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715985447.0,0.16.6,False,3.8.18,True
1,toxvus3h,"[1, 41, 55]",,torch,1715985733.0,0.16.6,False,3.10.12,False
1,5szbm8xb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715985758.0,0.16.6,False,3.8.19,False
1,7cl10h4w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715985901.0,0.16.6,False,3.8.19,False
1,u4ya2qq5,"[1, 41, 55]",,torch,1715985901.0,0.16.6,False,3.10.12,False
1,uqj2d5ka,"[1, 41, 55]",,torch,1715986318.0,0.16.6,False,3.10.12,False
1,ch1vmgrx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715986474.0,0.16.6,False,3.8.19,False
1,zyio9mga,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715986517.0,0.16.6,False,3.8.18,True
1,n94wkgou,"[1, 41, 55]",,torch,1715987077.0,0.16.6,False,3.10.12,False
1,afsar0kf,"[1, 41, 55]",,torch,1715987198.0,0.16.6,False,3.10.12,False
1,31bx0o06,"[1, 41, 55]",,torch,1715987217.0,0.16.6,False,3.10.12,False
1,eh8f9kmf,"[1, 41, 55]",,torch,1715987215.0,0.16.6,False,3.10.12,False
1,8bz1ycm0,"[1, 41, 55]",,torch,1715987323.0,0.16.6,False,3.10.12,False
1,901ee8uk,"[1, 41, 55]",,torch,1715987369.0,0.16.6,False,3.10.12,False
1,7ia9jhik,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715987585.0,0.16.6,False,3.8.18,True
1,0al1gfe4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715987629.0,0.16.6,False,3.8.19,False
1,kyimo25v,"[1, 41, 55]",,torch,1715988039.0,0.16.6,False,3.10.12,False
1,y1ybnhu2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715988090.0,0.16.6,False,3.8.18,True
1,b8lu9g7g,"[1, 41, 55]",,torch,1715988199.0,0.16.6,False,3.10.12,False
1,0uolfqof,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715988038.0,0.16.6,False,3.8.19,False
1,5r08datn,"[1, 41, 55]",,torch,1715988909.0,0.16.6,False,3.10.12,False
1,xxug2utz,"[1, 41, 55]",,torch,1715988951.0,0.16.6,False,3.10.12,False
1,wmttd5t9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715989173.0,0.16.6,False,3.8.19,False
1,5dzrq6ks,"[1, 41, 55]",,torch,1715989375.0,0.16.6,False,3.10.12,False
1,4agda628,"[1, 41, 55]",,torch,1715989462.0,0.16.6,False,3.10.12,False
1,xnm9g4si,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715989595.0,0.16.6,False,3.8.19,False
1,a600d2wl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715989747.0,0.16.6,False,3.8.19,False
1,vbmok0tb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715990369.0,0.16.6,False,3.8.19,False
1,2mdrxbml,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715990443.0,0.16.6,False,3.8.18,True
1,mrphj0uy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715990741.0,0.16.6,False,3.8.18,True
1,h6ubwx4e,"[1, 41, 55]",,torch,1715990798.0,0.16.6,False,3.10.12,False
1,lpqty9vr,"[1, 41, 55]",,torch,1715990885.0,0.16.6,False,3.10.12,False
1,72uy3utw,"[1, 41, 55]",,torch,1715990974.0,0.16.6,False,3.10.12,False
1,ca78brl4,"[1, 41, 55]",,torch,1715991029.0,0.16.6,False,3.10.12,False
1,ppvghm2z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715991038.0,0.16.6,False,3.8.18,True
1,244z07rm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715991200.0,0.16.6,False,3.8.19,False
1,w7y2si4z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715991231.0,0.16.6,False,3.8.18,True
1,y6hudo74,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715991262.0,0.16.6,False,3.8.18,True
1,lbx8c6km,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715991322.0,0.16.6,False,3.8.18,True
1,257v046j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715991540.0,0.16.6,False,3.8.19,False
1,6soqsgdm,"[1, 41, 55]",,torch,1715991917.0,0.16.6,False,3.10.12,False
1,9u29n1xp,"[1, 41, 55]",,torch,1715992254.0,0.16.6,False,3.10.12,False
1,6169n41d,"[1, 41, 55]",,torch,1715992294.0,0.16.6,False,3.10.12,False
1,fwskdkjq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715992333.0,0.16.6,False,3.8.19,False
1,9u3r4gpm,"[1, 41, 55]",,torch,1715992380.0,0.16.6,False,3.10.12,False
1,3qgvzkw6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715992445.0,0.16.6,False,3.8.18,True
1,j78nxwx0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715992586.0,0.16.6,False,3.8.18,True
1,su38dq0z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715992645.0,0.16.6,False,3.8.19,False
1,nwd8nljm,"[1, 41, 55]",,torch,1715992671.0,0.16.6,False,3.10.12,False
1,fytfb46q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715992733.0,0.16.6,False,3.8.18,True
1,rlc6ptpv,"[1, 41, 55]",,torch,1715992897.0,0.16.6,False,3.10.12,False
1,62u99ivh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715993326.0,0.16.6,False,3.8.18,True
1,fku7bkri,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715993458.0,0.16.6,False,3.8.18,True
1,7do1mt2e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715993598.0,0.16.6,False,3.8.19,False
1,b54753b0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715993710.0,0.16.6,False,3.8.19,False
1,jmxmhrfu,"[1, 41, 55]",,torch,1715993954.0,0.16.6,False,3.10.12,False
1,0l15ips1,"[1, 41, 55]",,torch,1715994076.0,0.16.6,False,3.10.12,False
1,az2g6n25,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715994082.0,0.16.6,False,3.8.18,True
1,u0dpt7t2,"[1, 41, 55]",,torch,1715994117.0,0.16.6,False,3.10.12,False
1,ckug686x,"[1, 41, 55]",,torch,1715994818.0,0.16.6,False,3.10.12,False
1,3sj4o3tb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715994972.0,0.16.6,False,3.8.19,False
1,jnqur8kf,"[1, 41, 55]",,torch,1715994981.0,0.16.6,False,3.10.12,False
1,5qh7nv4y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715995032.0,0.16.6,False,3.8.18,True
1,jo82bxra,"[1, 41, 55]",,torch,1715995156.0,0.16.6,False,3.10.12,False
1,nr3z8zq1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715995171.0,0.16.6,False,3.8.19,False
1,cfx7i3gk,"[1, 41, 55]",,torch,1715995185.0,0.16.6,False,3.10.12,False
1,2icgbs92,"[1, 41, 55]",,torch,1715995270.0,0.16.6,False,3.8.18,False
1,5c6aigiu,"[1, 41, 55]",,torch,1715995270.0,0.16.6,False,3.8.18,False
1,iy8c6jft,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715994978.0,0.16.6,False,3.8.19,False
1,dau86l9k,"[1, 41, 55]",,torch,1715995445.0,0.16.6,False,3.8.18,False
1,jf7dcztd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715995562.0,0.16.6,False,3.8.18,True
1,x5c1n0q7,"[1, 41, 55]",,torch,1715995563.0,0.16.6,False,3.8.18,False
1,7a0jtod2,"[1, 41, 55]",,torch,1715996031.0,0.16.6,False,3.10.12,False
1,pm62f6xv,"[1, 41, 55]",,torch,1715996067.0,0.16.6,False,3.10.12,False
1,1sputwgb,"[1, 41, 55]",,torch,1715996229.0,0.16.6,False,3.8.18,False
1,fpblurjs,"[1, 41, 55]",,torch,1715996489.0,0.16.6,False,3.10.12,False
1,l4v5zsn9,"[1, 41, 55]",,torch,1715996495.0,0.16.6,False,3.8.18,False
1,vmybd178,"[1, 41, 55]",,torch,1715996494.0,0.16.6,False,3.8.18,False
1,fe94pkzx,"[1, 41, 55]",,torch,1715996501.0,0.16.6,False,3.8.18,False
1,ktgdo1q3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715996613.0,0.16.6,False,3.8.19,False
1,ixvr2jhl,"[1, 41, 55]",,torch,1715996620.0,0.16.6,False,3.10.12,False
1,7otnf122,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715996943.0,0.16.6,False,3.8.19,False
1,0ie2blg2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715997161.0,0.16.6,False,3.8.18,True
1,a0l9yyly,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715997258.0,0.16.6,False,3.8.19,False
1,ndhenqbd,"[1, 41, 55]",,torch,1715997315.0,0.16.6,False,3.10.12,False
1,o26kp5h1,"[1, 41, 55]",,torch,1715997413.0,0.16.6,False,3.10.12,False
1,4oi9k9rb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715997448.0,0.16.6,False,3.8.19,False
1,23dus6cy,"[1, 41, 55]",,torch,1715997481.0,0.16.6,False,3.8.18,False
1,yqxpubim,"[1, 41, 55]",,torch,1715997941.0,0.16.6,False,3.10.12,False
1,8q4wewwe,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715998118.0,0.16.6,False,3.8.18,True
1,ughil75c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715997844.0,0.16.6,False,3.8.19,False
1,ae1udhp4,"[1, 41, 55]",,torch,1715998237.0,0.16.6,False,3.8.18,False
1,pdgyzdbf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1715998295.0,0.16.6,False,3.8.19,False
1,7mejnnug,"[1, 41, 55]",,torch,1715998385.0,0.16.6,False,3.8.18,False
1,ftnj1sep,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715998442.0,0.16.6,False,3.8.18,True
1,rjq2znci,"[1, 41, 55]",,torch,1715999437.0,0.16.6,False,3.10.12,False
1,dbxixzz0,"[1, 41, 55]",,torch,1715999482.0,0.16.6,False,3.10.12,False
1,voh9g7f1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1715999579.0,0.16.6,False,3.8.18,True
1,9x2io868,"[1, 41, 55]",,torch,1715999677.0,0.16.6,False,3.10.12,False
1,35mu6kqc,"[1, 41, 55]",,torch,1716000201.0,0.16.6,False,3.10.12,False
1,d80egm4q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716000035.0,0.16.6,False,3.8.19,False
1,m0vsrhue,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716000396.0,0.16.6,False,3.8.18,True
1,l2wj22q3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716000462.0,0.16.6,False,3.8.18,True
1,czgw6kax,"[1, 41, 55]",,torch,1716000606.0,0.16.6,False,3.10.12,False
1,jnjzswk7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716000660.0,0.16.6,False,3.8.19,False
1,hkecccvx,"[1, 41, 55]",,torch,1716000668.0,0.16.6,False,3.10.12,False
1,2qbpho8z,"[1, 41, 55]",,torch,1716000938.0,0.16.6,False,3.10.12,False
1,utfdi7ae,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716000997.0,0.16.6,False,3.8.19,False
1,xolahfn6,"[1, 41, 55]",,torch,1716001053.0,0.16.6,False,3.8.18,False
1,2qod9lrp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716001057.0,0.16.6,False,3.8.18,True
1,8b517dqg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716001112.0,0.16.6,False,3.8.19,False
1,fjtkc7tz,"[1, 41, 55]",,torch,1716001231.0,0.16.6,False,3.10.12,False
1,3j1xa6s3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716001316.0,0.16.6,False,3.8.18,True
1,y3yjb8oy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716001690.0,0.16.6,False,3.8.18,True
1,18sa0app,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716001745.0,0.16.6,False,3.8.18,True
1,4futfkml,"[1, 41, 55]",,torch,1716001851.0,0.16.6,False,3.10.12,False
1,unspxd34,"[1, 41, 55]",,torch,1716001888.0,0.16.6,False,3.10.12,False
1,rofh1lx1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716001932.0,0.16.6,False,3.8.19,False
1,1rk8t5tl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716001974.0,0.16.6,False,3.8.18,True
1,hmd094vd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716002122.0,0.16.6,False,3.8.19,False
1,iu9kikia,"[1, 41, 55]",,torch,1716002307.0,0.16.6,False,3.10.12,False
1,ghtz5p2c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716003011.0,0.16.6,False,3.8.19,False
1,yiv14ojr,"[1, 41, 55]",,torch,1716003048.0,0.16.6,False,3.10.12,False
1,6ftax666,"[1, 41, 55]",,torch,1716003099.0,0.16.6,False,3.10.12,False
1,1r9sginm,"[1, 41, 55]",,torch,1716003124.0,0.16.6,False,3.8.18,False
1,ii27rsm6,"[1, 41, 55]",,torch,1716003179.0,0.16.6,False,3.8.18,False
1,arlj5zyw,"[1, 41, 55]",,torch,1716003451.0,0.16.6,False,3.10.12,False
1,sz4hl2wk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716003716.0,0.16.6,False,3.8.19,False
1,6916rbya,"[1, 41, 55]",,torch,1716004093.0,0.16.6,False,3.8.19,False
1,i6ad478g,"[1, 41, 55]",,torch,1716004231.0,0.16.6,False,3.10.12,False
1,l95coe5c,"[1, 41, 55]",,torch,1716004485.0,0.16.6,False,3.8.18,True
1,82gj3z0m,"[1, 41, 55]",,torch,1716004493.0,0.16.6,False,3.10.12,False
1,ixd1vtki,"[1, 41, 55]",,torch,1716004852.0,0.16.6,False,3.10.12,False
1,oipbixyx,"[1, 41, 55]",,torch,1716004890.0,0.16.6,False,3.10.12,False
1,0ts08n43,"[1, 41, 55]",,torch,1716004983.0,0.16.6,False,3.8.18,False
1,kmizknjn,"[1, 41, 55]",,torch,1716005032.0,0.16.6,False,3.8.18,False
1,vwzsx2k5,"[1, 41, 55]",,torch,1716005106.0,0.16.6,False,3.10.12,False
1,i3b5k1am,"[1, 41, 55]",,torch,1716005288.0,0.16.6,False,3.10.12,False
1,2xdekx7c,"[1, 41, 55]",,torch,1716005371.0,0.16.6,False,3.8.18,False
1,a5igqlw9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716005467.0,0.16.6,False,3.8.18,True
1,legvw7i8,"[1, 41, 55]",,torch,1716005527.0,0.16.6,False,3.10.12,False
1,zc96zfa9,"[1, 41, 55]",,torch,1716005550.0,0.16.6,False,3.10.12,False
1,h9m60qsf,"[1, 41, 55]",,torch,1716005620.0,0.16.6,False,3.8.18,False
1,a5e06nhq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716005639.0,0.16.6,False,3.8.19,False
1,etytvein,"[1, 41, 55]",,torch,1716005758.0,0.16.6,False,3.10.12,False
1,ytspuu2s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716005838.0,0.16.6,False,3.8.18,True
1,1ln26uwu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716006062.0,0.16.6,False,3.8.18,True
1,o44kz4ly,"[1, 41, 55]",,torch,1716006149.0,0.16.6,False,3.10.12,False
1,vjhyt8ml,"[1, 41, 55]",,torch,1716006218.0,0.16.6,False,3.8.18,False
1,6qej1zpu,"[1, 41, 55]",,torch,1716006412.0,0.16.6,False,3.10.12,False
1,oqy0ebqp,"[1, 41, 55]",,torch,1716006507.0,0.16.6,False,3.10.12,False
1,9gk4u3dr,"[1, 41, 55]",,torch,1716006558.0,0.16.6,False,3.8.18,False
1,wcr6a2a7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716006584.0,0.16.6,False,3.8.18,True
1,r8hgvwll,"[1, 41, 55]",,torch,1716006520.0,0.16.6,False,3.8.19,False
1,6uyccob0,"[1, 41, 55]",,torch,1716006882.0,0.16.6,False,3.10.12,False
1,6smh00z1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716006959.0,0.16.6,False,3.8.19,False
1,tdrh2v72,"[1, 41, 55]",,torch,1716007174.0,0.16.6,False,3.8.18,False
1,guasl96g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716007189.0,0.16.6,False,3.8.18,True
1,kk0vazl6,"[1, 41, 55]",,torch,1716007255.0,0.16.6,False,3.10.12,False
1,ooy45qa8,"[1, 41, 55]",,torch,1716007294.0,0.16.6,False,3.10.12,False
1,ko7m6f7p,"[1, 41, 55]",,torch,1716007330.0,0.16.6,False,3.10.12,False
1,1z0krbga,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716007388.0,0.16.6,False,3.8.19,False
1,wyc61b8e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716007434.0,0.16.6,False,3.8.18,True
1,knhzk3rg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716007500.0,0.16.6,False,3.8.19,False
1,ed45ys0k,"[1, 41, 55]",,torch,1716008377.0,0.16.6,False,3.10.12,False
1,xhk625c2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716008456.0,0.16.6,False,3.8.18,True
1,s2i0sv0o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716008564.0,0.16.6,False,3.8.18,True
1,02t71nyr,"[1, 41, 55]",,torch,1716009136.0,0.16.6,False,3.10.12,False
1,wls53y94,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716009183.0,0.16.6,False,3.8.19,False
1,ay0i8mtg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716009226.0,0.16.6,False,3.8.18,True
1,l336c214,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716009851.0,0.16.6,False,3.8.19,False
1,4d0i9v6q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716009594.0,0.16.6,False,3.8.19,False
1,sxtng96a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716009983.0,0.16.6,False,3.8.19,False
1,00ax4mib,"[1, 41, 55]",,torch,1716010084.0,0.16.6,False,3.10.12,False
1,ft2vdr4t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716010205.0,0.16.6,False,3.8.18,True
1,orbhazki,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716010291.0,0.16.6,False,3.8.19,False
1,wfde027s,"[1, 41, 55]",,torch,1716010306.0,0.16.6,False,3.8.18,False
1,yqxifrov,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716010871.0,0.16.6,False,3.8.19,False
1,72p1emf0,"[1, 41, 55]",,torch,1716011013.0,0.16.6,False,3.10.12,False
1,9ysj0hrh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716011230.0,0.16.6,False,3.8.18,True
1,x3xrhbcn,"[1, 41, 55]",,torch,1716011320.0,0.16.6,False,3.8.18,False
1,kdajalj3,"[1, 41, 55]",,torch,1716011459.0,0.16.6,False,3.10.12,False
1,ijai8hc7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716011496.0,0.16.6,False,3.8.18,True
1,qzn5xr76,"[1, 41, 55]",,torch,1716011512.0,0.16.6,False,3.10.12,False
1,vzpp91py,"[1, 41, 55]",,torch,1716011725.0,0.16.6,False,3.10.12,False
1,lmlwtww0,"[1, 41, 55]",,torch,1716011767.0,0.16.6,False,3.10.12,False
1,l4h367c8,"[1, 41, 55]",,torch,1716011895.0,0.16.6,False,3.10.12,False
1,rcd2dxa1,"[1, 41, 55]",,torch,1716011916.0,0.16.6,False,3.10.12,False
1,ejawjngy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716011934.0,0.16.6,False,3.8.18,True
1,wxou68n6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716012092.0,0.16.6,False,3.8.19,False
1,8njmw5pk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716011931.0,0.16.6,False,3.8.19,False
1,qlxwxtxu,"[1, 41, 55]",,torch,1716012345.0,0.16.6,False,3.8.18,False
1,gg04p7xp,"[1, 41, 55]",,torch,1716012707.0,0.16.6,False,3.10.12,False
1,q8ep2cy2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716012771.0,0.16.6,False,3.8.19,False
1,pooiy4m2,"[1, 41, 55]",,torch,1716012773.0,0.16.6,False,3.10.12,False
1,g584oh8c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716012777.0,0.16.6,False,3.8.19,False
1,9p03tgxs,"[1, 41, 55]",,torch,1716013004.0,0.16.6,False,3.8.18,False
1,blpza521,"[1, 41, 55]",,torch,1716013243.0,0.16.6,False,3.10.12,False
1,cbq6u4na,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716013662.0,0.16.6,False,3.8.19,False
1,n0hk6xp9,"[1, 41, 55]",,torch,1716013759.0,0.16.6,False,3.10.12,False
1,49m3fxgf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716013609.0,0.16.6,False,3.8.19,False
1,av1z2x9u,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716013945.0,0.16.6,False,3.8.18,True
1,qrhewtsv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716014018.0,0.16.6,False,3.8.19,False
1,dq3i9uv7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716014052.0,0.16.6,False,3.8.18,True
1,v275787e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716014059.0,0.16.6,False,3.8.19,False
1,3n9sackk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716014193.0,0.16.6,False,3.8.18,True
1,nh8c2xbp,"[1, 41, 55]",,torch,1716014544.0,0.16.6,False,3.10.12,False
1,37erkaz7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716014695.0,0.16.6,False,3.8.18,True
1,r3xydnlv,"[1, 41, 55]",,torch,1716014754.0,0.16.6,False,3.10.12,False
1,jd9sao67,"[1, 41, 55]",,torch,1716014821.0,0.16.6,False,3.10.12,False
1,yyrg91o7,"[1, 41, 55]",,torch,1716014964.0,0.16.6,False,3.10.12,False
1,ue0pp4on,"[1, 41, 55]",,torch,1716015074.0,0.16.6,False,3.10.12,False
1,w7pfpj7w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716015179.0,0.16.6,False,3.8.18,True
1,ho7897xp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716015278.0,0.16.6,False,3.8.18,True
1,ska27ryo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716015464.0,0.16.6,False,3.8.18,True
1,mbwwsx0v,"[1, 41, 55]",,torch,1716015628.0,0.16.6,False,3.10.12,False
1,gyqpo763,"[1, 41, 55]",,torch,1716015695.0,0.16.6,False,3.10.12,False
1,d12bo6ln,"[1, 41, 55]",,torch,1716015920.0,0.16.6,False,3.8.18,False
1,20h2ec09,"[1, 41, 55]",,torch,1716016044.0,0.16.6,False,3.8.18,False
1,e40cp9t9,"[1, 41, 55]",,torch,1716016142.0,0.16.6,False,3.8.18,False
1,pmhpvfch,"[1, 41, 55]",,torch,1716016176.0,0.16.6,False,3.8.18,False
1,4us1vkky,"[1, 41, 55]",,torch,1716016248.0,0.16.6,False,3.8.18,False
1,ttsl8jhn,"[1, 41, 55]",,torch,1716016304.0,0.16.6,False,3.10.12,False
1,t032hqw1,"[1, 41, 55]",,torch,1716016629.0,0.16.6,False,3.8.18,False
1,5qvvun1k,"[1, 41, 55]",,torch,1716016589.0,0.16.6,False,3.8.18,False
1,p40zc28u,"[1, 41, 55]",,torch,1716016910.0,0.16.6,False,3.8.18,False
1,2gaqbaqe,"[1, 41, 55]",,torch,1716016960.0,0.16.6,False,3.8.18,False
1,vj1hr9d9,"[1, 41, 55]",,torch,1716017010.0,0.16.6,False,3.10.12,False
1,3lym2p52,"[1, 41, 55]",,torch,1716017045.0,0.16.6,False,3.8.18,False
1,zif06kx9,"[1, 41, 55]",,torch,1716017076.0,0.16.6,False,3.8.18,False
1,3b9gqf48,"[1, 41, 55]",,torch,1716016794.0,0.16.6,False,3.8.18,False
1,igb1n0vh,"[1, 41, 55]",,torch,1716017093.0,0.16.6,False,3.8.18,False
1,1c1c9c9v,"[1, 41, 55]",,torch,1716017106.0,0.16.6,False,3.8.18,False
1,fmq8pk62,"[1, 41, 55]",,torch,1716017150.0,0.16.6,False,3.8.18,False
1,e93lbpji,"[1, 41, 55]",,torch,1716017163.0,0.16.6,False,3.8.18,False
1,y7uklims,"[1, 41, 55]",,torch,1716017207.0,0.16.6,False,3.10.12,False
1,oqalc8ab,"[1, 41, 55]",,torch,1716017276.0,0.16.6,False,3.8.18,False
1,5q1i6t7t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716017401.0,0.16.6,False,3.8.18,True
1,k5esxbxp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716017434.0,0.16.6,False,3.8.18,True
1,u5xtcfbq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716017514.0,0.16.6,False,3.8.19,False
1,be156hsa,"[1, 41, 55]",,torch,1716017918.0,0.16.6,False,3.8.18,False
1,b5n5kf53,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716018077.0,0.16.6,False,3.8.19,False
1,oopc9od5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716018082.0,0.16.6,False,3.8.18,True
1,r9t3tez4,"[1, 41, 55]",,torch,1716018165.0,0.16.6,False,3.10.12,False
1,dmbcllav,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716018215.0,0.16.6,False,3.8.19,False
1,k4i777cv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716018381.0,0.16.6,False,3.8.19,False
1,9yzwpqnx,"[1, 41, 55]",,torch,1716018431.0,0.16.6,False,3.8.18,False
1,zhoceq07,"[1, 41, 55]",,torch,1716018471.0,0.16.6,False,3.10.12,False
1,uyr39j74,"[1, 41, 55]",,torch,1716018541.0,0.16.6,False,3.10.12,False
1,3doa2rdg,"[1, 41, 55]",,torch,1716018605.0,0.16.6,False,3.10.12,False
1,wmxq16m9,"[1, 41, 55]",,torch,1716018831.0,0.16.6,False,3.10.12,False
1,6iuvwvjc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716019034.0,0.16.6,False,3.8.18,True
1,k8v78pn4,"[1, 41, 55]",,torch,1716019174.0,0.16.6,False,3.10.12,False
1,5mtvrxa9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716019124.0,0.16.6,False,3.8.19,False
1,weyb51ga,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716019590.0,0.16.6,False,3.8.18,True
1,ns8cb96b,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716019689.0,0.16.6,False,3.8.19,False
1,jd79irzb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716019785.0,0.16.6,False,3.8.18,True
1,r6xunsnu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716019785.0,0.16.6,False,3.8.19,False
1,h2la0xgh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716019513.0,0.16.6,False,3.8.19,False
1,ioij4vlj,"[1, 41, 55]",,torch,1716020145.0,0.16.6,False,3.10.12,False
1,2lgahkhb,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716020250.0,0.16.6,False,3.8.18,True
1,cidr5s4g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716020357.0,0.16.6,False,3.8.18,True
1,asybft39,"[1, 41, 55]",,torch,1716020428.0,0.16.6,False,3.8.18,False
1,22eg2q9t,"[1, 41, 55]",,torch,1716020451.0,0.16.6,False,3.10.12,False
1,h808qc3n,"[1, 41, 55]",,torch,1716020623.0,0.16.6,False,3.10.12,False
1,6mo90qzy,"[1, 41, 55]",,torch,1716020705.0,0.16.6,False,3.10.12,False
1,a7t8u09o,"[1, 41, 55]",,torch,1716020901.0,0.16.6,False,3.10.12,False
1,6qmh3a8m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716021348.0,0.16.6,False,3.8.19,False
1,nj4lfvni,"[1, 41, 55]",,torch,1716021456.0,0.16.6,False,3.10.12,False
1,pmkyts3a,"[1, 41, 55]",,torch,1716021536.0,0.16.6,False,3.10.12,False
1,et5hti3k,"[1, 41, 55]",,torch,1716021682.0,0.16.6,False,3.10.12,False
1,spa8qcec,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716021762.0,0.16.6,False,3.8.19,False
1,0ze4vxsk,"[1, 41, 55]",,torch,1716021782.0,0.16.6,False,3.10.12,False
1,4yt07xxy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716021916.0,0.16.6,False,3.8.18,True
1,bwjfysi5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716021946.0,0.16.6,False,3.8.19,False
1,elmj3kgt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716021962.0,0.16.6,False,3.8.19,False
1,00wxdlbg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716021980.0,0.16.6,False,3.8.18,True
1,zl6rqolq,"[1, 41, 55]",,torch,1716022011.0,0.16.6,False,3.10.12,False
1,i1049jqr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716022184.0,0.16.6,False,3.8.18,True
1,zvpe1243,"[1, 41, 55]",,torch,1716022285.0,0.16.6,False,3.10.12,False
1,baovwn9t,"[1, 41, 55]",,torch,1716022438.0,0.16.6,False,3.10.12,False
1,wk15y0ru,"[1, 41, 55]",,torch,1716022467.0,0.16.6,False,3.10.12,False
1,tksc81wb,"[1, 41, 55]",,torch,1716022539.0,0.16.6,False,3.8.18,False
1,e24r4r4p,"[1, 41, 55]",,torch,1716023020.0,0.16.6,False,3.10.12,False
1,kcp2jpsm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716023173.0,0.16.6,False,3.8.18,True
1,ec910bwc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716023325.0,0.16.6,False,3.8.18,True
1,jwsxzz7h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716023757.0,0.16.6,False,3.8.18,True
1,iwicowz2,"[1, 41, 55]",,torch,1716023761.0,0.16.6,False,3.8.18,False
1,s564hean,"[1, 41, 55]",,torch,1716023952.0,0.16.6,False,3.10.12,False
1,2p2cgfto,"[1, 41, 55]",,torch,1716024063.0,0.16.6,False,3.10.12,False
1,xri7i0z5,"[1, 41, 55]",,torch,1716024137.0,0.16.6,False,3.8.18,False
1,os14ocsp,"[1, 41, 55]",,torch,1716024143.0,0.16.6,False,3.10.12,False
1,6ge32i5e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716024425.0,0.16.6,False,3.8.19,False
1,ldpkjjwj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716024439.0,0.16.6,False,3.8.18,True
1,s7qur223,"[1, 41, 55]",,torch,1716024526.0,0.16.6,False,3.8.18,False
1,5t4vgqu8,"[1, 41, 55]",,torch,1716024535.0,0.16.6,False,3.10.12,False
1,wsekg2rq,"[1, 41, 55]",,torch,1716024704.0,0.16.6,False,3.10.12,False
1,gf651ft1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716024811.0,0.16.6,False,3.8.19,False
1,7hyks8rn,"[1, 41, 55]",,torch,1716024935.0,0.16.6,False,3.10.12,False
1,jjwkuc2o,"[1, 41, 55]",,torch,1716025219.0,0.16.6,False,3.10.12,False
1,412yb74l,"[1, 41, 55]",,torch,1716025239.0,0.16.6,False,3.10.12,False
1,3yar8rrc,"[1, 41, 55]",,torch,1716025463.0,0.16.6,False,3.10.12,False
1,7e8l0vut,"[1, 41, 55]",,torch,1716025487.0,0.16.6,False,3.10.12,False
1,0mkh5m1s,"[1, 41, 55]",,torch,1716025612.0,0.16.6,False,3.8.18,False
1,56edbp2u,"[1, 41, 55]",,torch,1716025685.0,0.16.6,False,3.10.12,False
1,j0bp67x0,"[1, 41, 55]",,torch,1716025841.0,0.16.6,False,3.10.12,False
1,hs9yoc5j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716025984.0,0.16.6,False,3.8.18,True
1,6nmb0t1t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716026021.0,0.16.6,False,3.8.18,True
1,t7mo1ex9,"[1, 41, 55]",,torch,1716026097.0,0.16.6,False,3.10.12,False
1,mcitbb0j,"[1, 41, 55]",,torch,1716026197.0,0.16.6,False,3.8.18,False
1,ftjhg6zm,"[1, 41, 55]",,torch,1716026275.0,0.16.6,False,3.8.18,False
1,a5bpht74,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716026387.0,0.16.6,False,3.8.19,False
1,srfbq4kp,"[1, 41, 55]",,torch,1716026494.0,0.16.6,False,3.8.18,False
1,0540sdwx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716026613.0,0.16.6,False,3.8.18,True
1,y8sxwkey,"[1, 41, 55]",,torch,1716026996.0,0.16.6,False,3.8.18,False
1,gp5o9cij,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716027009.0,0.16.6,False,3.8.19,False
1,zzg1nayz,"[1, 41, 55]",,torch,1716027034.0,0.16.6,False,3.10.12,False
1,lpba8p7p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716027420.0,0.16.6,False,3.8.18,True
1,jutspr79,"[1, 41, 55]",,torch,1716027437.0,0.16.6,False,3.10.12,False
1,db0xfd70,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716027586.0,0.16.6,False,3.8.19,False
1,g3dbfsxo,"[1, 41, 55]",,torch,1716027609.0,0.16.6,False,3.10.12,False
1,w148yp2m,"[1, 41, 55]",,torch,1716027734.0,0.16.6,False,3.8.18,False
1,jybdunqa,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716027826.0,0.16.6,False,3.8.19,False
1,2lkkf7ax,"[1, 41, 55]",,torch,1716027839.0,0.16.6,False,3.8.18,False
1,poe8fs6c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716028164.0,0.16.6,False,3.8.18,True
1,bo5s118d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716028273.0,0.16.6,False,3.8.19,False
1,aalsy613,"[1, 41, 55]",,torch,1716028373.0,0.16.6,False,3.8.18,False
1,ofc9136y,"[1, 41, 55]",,torch,1716028372.0,0.16.6,False,3.8.18,False
1,k0r4uftf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716028390.0,0.16.6,False,3.8.19,False
1,j9eldg2h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716028414.0,0.16.6,False,3.8.18,True
1,aeo4zgjs,"[1, 41, 55]",,torch,1716028600.0,0.16.6,False,3.10.12,False
1,lx77yn3v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716028311.0,0.16.6,False,3.8.19,False
1,qp34by5b,"[1, 41, 55]",,torch,1716028852.0,0.16.6,False,3.10.12,False
1,24tyv967,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716028927.0,0.16.6,False,3.8.18,True
1,hmit58sa,"[1, 41, 55]",,torch,1716029041.0,0.16.6,False,3.8.18,False
1,ljdenln6,"[1, 41, 55]",,torch,1716029082.0,0.16.6,False,3.10.12,False
1,213e1vcr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716029394.0,0.16.6,False,3.8.18,True
1,8mmyehyw,"[1, 41, 55]",,torch,1716029130.0,0.16.6,False,3.8.18,False
1,u95h6wai,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716029635.0,0.16.6,False,3.8.18,True
1,wpbdzmx7,"[1, 41, 55]",,torch,1716029871.0,0.16.6,False,3.10.12,False
1,hh559h60,"[1, 41, 55]",,torch,1716030051.0,0.16.6,False,3.8.18,False
1,dxe50is3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716030185.0,0.16.6,False,3.8.18,True
1,e821co0d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716029906.0,0.16.6,False,3.8.19,False
1,7qc6t3lj,"[1, 41, 55]",,torch,1716030487.0,0.16.6,False,3.8.18,False
1,hyqcijcw,"[1, 41, 55]",,torch,1716030716.0,0.16.6,False,3.8.18,False
1,f0sj424l,"[1, 41, 55]",,torch,1716030748.0,0.16.6,False,3.10.12,False
1,m9omgkga,"[1, 41, 55]",,torch,1716030785.0,0.16.6,False,3.8.18,False
1,ciga6q3e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716031011.0,0.16.6,False,3.8.19,False
1,kc5hfpb3,"[1, 41, 55]",,torch,1716031148.0,0.16.6,False,3.10.12,False
1,sew5zpi8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716031153.0,0.16.6,False,3.8.18,True
1,7umj2iem,"[1, 41, 55]",,torch,1716031204.0,0.16.6,False,3.10.12,False
1,9m8ojv3d,"[1, 41, 55]",,torch,1716031308.0,0.16.6,False,3.10.12,False
1,6rtmgjus,"[1, 41, 55]",,torch,1716031476.0,0.16.6,False,3.10.12,False
1,z9nltqy7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716031639.0,0.16.6,False,3.8.19,False
1,267fawnd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716031897.0,0.16.6,False,3.8.18,True
1,erj6bcl6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716031997.0,0.16.6,False,3.8.19,False
1,se1076z5,"[1, 41, 55]",,torch,1716032038.0,0.16.6,False,3.10.12,False
1,jzrq7z98,"[1, 41, 55]",,torch,1716032051.0,0.16.6,False,3.10.12,False
1,fz59fbh6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716032079.0,0.16.6,False,3.8.19,False
1,8yienadg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716032204.0,0.16.6,False,3.8.18,True
1,idezd768,"[1, 41, 55]",,torch,1716032347.0,0.16.6,False,3.10.12,False
1,pvtlmwto,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716032505.0,0.16.6,False,3.8.18,True
1,lynemkfw,"[1, 41, 55]",,torch,1716032522.0,0.16.6,False,3.10.12,False
1,g5it17g4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716032581.0,0.16.6,False,3.8.19,False
1,zaq7dmyy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716032600.0,0.16.6,False,3.8.19,False
1,yjmpi5rv,"[1, 41, 55]",,torch,1716032738.0,0.16.6,False,3.10.12,False
1,36upwgcn,"[1, 41, 55]",,torch,1716033272.0,0.16.6,False,3.8.18,False
1,a0tbrags,"[1, 41, 55]",,torch,1716033325.0,0.16.6,False,3.8.18,False
1,qta0rhqh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716033431.0,0.16.6,False,3.8.18,True
1,19gc78tj,"[1, 41, 55]",,torch,1716033644.0,0.16.6,False,3.8.18,False
1,fw893f6d,"[1, 41, 55]",,torch,1716033887.0,0.16.6,False,3.8.18,False
1,iqgwj878,"[1, 41, 55]",,torch,1716034080.0,0.16.6,False,3.10.12,False
1,31bq6m5d,"[1, 41, 55]",,torch,1716034229.0,0.16.6,False,3.10.12,False
1,jddndoat,"[1, 41, 55]",,torch,1716034326.0,0.16.6,False,3.10.12,False
1,nl2e7qxk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716034365.0,0.16.6,False,3.8.18,True
1,4dveu54f,"[1, 41, 55]",,torch,1716034484.0,0.16.6,False,3.8.18,False
1,3xppv50n,"[1, 41, 55]",,torch,1716034628.0,0.16.6,False,3.8.18,False
1,oylsgxxz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716034370.0,0.16.6,False,3.8.19,False
1,9pg1p7s7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716034674.0,0.16.6,False,3.8.18,True
1,85ww9r3w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716034734.0,0.16.6,False,3.8.18,True
1,usv9ldtj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716034760.0,0.16.6,False,3.8.18,True
1,p42nfgjt,"[1, 41, 55]",,torch,1716034882.0,0.16.6,False,3.8.18,False
1,2h9n6c0w,"[1, 41, 55]",,torch,1716035028.0,0.16.6,False,3.10.12,False
1,gjvfqvnd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716035123.0,0.16.6,False,3.8.19,False
1,1km2k98x,"[1, 41, 55]",,torch,1716035133.0,0.16.6,False,3.8.18,False
1,q2sag6l1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716035147.0,0.16.6,False,3.8.19,False
1,bqm3yy4z,"[1, 41, 55]",,torch,1716035045.0,0.16.6,False,3.8.18,False
1,0revk78e,"[1, 41, 55]",,torch,1716035417.0,0.16.6,False,3.10.12,False
1,m58n74h7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716035558.0,0.16.6,False,3.8.19,False
1,p1oayyr3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716035579.0,0.16.6,False,3.8.19,False
1,u5qtnmzi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716035634.0,0.16.6,False,3.8.19,False
1,piol66g7,"[1, 41, 55]",,torch,1716035812.0,0.16.6,False,3.10.12,False
1,nlgp9xdk,"[1, 41, 55]",,torch,1716035855.0,0.16.6,False,3.10.12,False
1,fdqvvg9v,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716035874.0,0.16.6,False,3.8.18,True
1,zdhwojwu,"[1, 41, 55]",,torch,1716035937.0,0.16.6,False,3.10.12,False
1,kbexbs86,"[1, 41, 55]",,torch,1716036076.0,0.16.6,False,3.8.18,False
1,g76p18i3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716036134.0,0.16.6,False,3.8.19,False
1,fc92ohg5,"[1, 41, 55]",,torch,1716036253.0,0.16.6,False,3.8.18,False
1,cxut1pcv,"[1, 41, 55]",,torch,1716036338.0,0.16.6,False,3.8.18,False
1,8zjt4wge,"[1, 41, 55]",,torch,1716037085.0,0.16.6,False,3.10.12,False
1,c6frpczz,"[1, 41, 55]",,torch,1716037154.0,0.16.6,False,3.10.12,False
1,7k65g64c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716037409.0,0.16.6,False,3.8.18,True
1,66ph7rso,"[1, 41, 55]",,torch,1716037519.0,0.16.6,False,3.8.18,False
1,6032l87s,"[1, 41, 55]",,torch,1716037557.0,0.16.6,False,3.8.18,False
1,2zqanwio,"[1, 41, 55]",,torch,1716037746.0,0.16.6,False,3.10.12,False
1,73qkbwxc,"[1, 41, 55]",,torch,1716038111.0,0.16.6,False,3.8.18,False
1,ak8s70hf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716038562.0,0.16.6,False,3.8.18,True
1,r72eq1sl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716038754.0,0.16.6,False,3.8.19,False
1,48hh7qil,"[1, 41, 55]",,torch,1716038883.0,0.16.6,False,3.10.12,False
1,p9l2sycw,"[1, 41, 55]",,torch,1716039077.0,0.16.6,False,3.10.12,False
1,hpfzkpqu,"[1, 41, 55]",,torch,1716039104.0,0.16.6,False,3.8.18,False
1,w6l6dtvu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716039135.0,0.16.6,False,3.8.18,True
1,jpq72b7q,"[1, 41, 55]",,torch,1716039196.0,0.16.6,False,3.10.12,False
1,3snli8vf,"[1, 41, 55]",,torch,1716039243.0,0.16.6,False,3.10.12,False
1,dhviemhk,"[1, 41, 55]",,torch,1716039275.0,0.16.6,False,3.10.12,False
1,xobmypen,"[1, 41, 55]",,torch,1716039367.0,0.16.6,False,3.10.12,False
1,pucoptv8,"[1, 41, 55]",,torch,1716039370.0,0.16.6,False,3.10.12,False
1,m69hxmqi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716039369.0,0.16.6,False,3.8.18,True
1,h4oexxup,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716039596.0,0.16.6,False,3.8.18,True
1,96wfihra,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716039713.0,0.16.6,False,3.8.19,False
1,meshl3j1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716039620.0,0.16.6,False,3.8.19,False
1,jvf8fxr5,"[1, 41, 55]",,torch,1716040041.0,0.16.6,False,3.10.12,False
1,akd09auc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716040071.0,0.16.6,False,3.8.19,False
1,ax69ubdz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716040214.0,0.16.6,False,3.8.19,False
1,wo6fcwb1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716040246.0,0.16.6,False,3.8.18,True
1,4345gh43,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716040556.0,0.16.6,False,3.8.18,True
1,5d3atmcj,"[1, 41, 55]",,torch,1716040604.0,0.16.6,False,3.10.12,False
1,o6zme401,"[1, 41, 55]",,torch,1716040640.0,0.16.6,False,3.8.18,False
1,8uyniii3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716040721.0,0.16.6,False,3.8.18,True
1,apau82hu,"[1, 41, 55]",,torch,1716040838.0,0.16.6,False,3.8.18,False
1,f3argudm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716040987.0,0.16.6,False,3.8.18,True
1,b2xmh5h7,"[1, 41, 55]",,torch,1716041002.0,0.16.6,False,3.8.18,False
1,xes0ssys,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716041386.0,0.16.6,False,3.8.19,False
1,doutycya,"[1, 41, 55]",,torch,1716041502.0,0.16.6,False,3.10.12,False
1,6t7izxl3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716041871.0,0.16.6,False,3.8.18,True
1,m7qsyvpq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716042199.0,0.16.6,False,3.8.19,False
1,jt3xnqxh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716042305.0,0.16.6,False,3.8.18,True
1,y2ebi3ob,"[1, 41, 55]",,torch,1716042762.0,0.16.6,False,3.10.12,False
1,ly0emwke,"[1, 41, 55]",,torch,1716042766.0,0.16.6,False,3.10.12,False
1,6yjzw8kr,"[1, 41, 55]",,torch,1716042973.0,0.16.6,False,3.10.12,False
1,cf1oziop,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716042983.0,0.16.6,False,3.8.18,True
1,gkhs6s13,"[1, 41, 55]",,torch,1716043169.0,0.16.6,False,3.10.12,False
1,4xvvfga2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716043309.0,0.16.6,False,3.8.19,False
1,yav6nraj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716043709.0,0.16.6,False,3.8.18,True
1,j18wek7n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716043899.0,0.16.6,False,3.8.18,True
1,flwxqmun,"[1, 41, 55]",,torch,1716044098.0,0.16.6,False,3.8.18,False
1,kxtwb51o,"[1, 41, 55]",,torch,1716044290.0,0.16.6,False,3.10.12,False
1,2omuot6d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716044620.0,0.16.6,False,3.8.19,False
1,aygh5g6i,"[1, 41, 55]",,torch,1716044738.0,0.16.6,False,3.10.12,False
1,botj7jqf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716045299.0,0.16.6,False,3.8.18,True
1,ieptcc96,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716045427.0,0.16.6,False,3.8.19,False
1,petpzo1i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716045187.0,0.16.6,False,3.8.19,False
1,7wprrhmu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716045513.0,0.16.6,False,3.8.18,True
1,7pzvx5ec,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716045667.0,0.16.6,False,3.8.18,True
1,htligk0w,"[1, 41, 55]",,torch,1716045912.0,0.16.6,False,3.8.18,False
1,wey4j1o3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716045995.0,0.16.6,False,3.8.19,False
1,yuvzfpsu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046370.0,0.16.6,False,3.8.19,False
1,acdttucd,"[1, 41, 55]",,torch,1716046420.0,0.16.6,False,3.10.12,False
1,5rs9v39p,"[1, 41, 55]",,torch,1716046471.0,0.16.6,False,3.10.12,False
1,nvjsetz9,"[1, 41, 55]",,torch,1716046518.0,0.16.6,False,3.10.12,False
1,pkdn1356,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046634.0,0.16.6,False,3.8.19,False
1,x7qgubzl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046627.0,0.16.6,False,3.8.19,False
1,78ozfco0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046387.0,0.16.6,False,3.8.19,False
1,yh53wwzh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046692.0,0.16.6,False,3.8.19,False
1,x8bvpopc,"[1, 41, 55]",,torch,1716046874.0,0.16.6,False,3.10.12,False
1,zj40sudx,"[1, 41, 55]",,torch,1716046891.0,0.16.6,False,3.10.12,False
1,b17ty5pn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046946.0,0.16.6,False,3.8.19,False
1,c8nlgz1h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716046949.0,0.16.6,False,3.8.18,True
1,nnz6dzao,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046963.0,0.16.6,False,3.8.19,False
1,vtk5xn91,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716046984.0,0.16.6,False,3.8.19,False
1,cx85539c,"[1, 41, 55]",,torch,1716047102.0,0.16.6,False,3.10.12,False
1,f15dhcm0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716047331.0,0.16.6,False,3.8.19,False
1,in0ml3rt,"[1, 41, 55]",,torch,1716047479.0,0.16.6,False,3.8.18,False
1,77yv05f9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716047501.0,0.16.6,False,3.8.19,False
1,may2ya4g,"[1, 41, 55]",,torch,1716047756.0,0.16.6,False,3.10.12,False
1,f5se8x11,"[1, 41, 55]",,torch,1716048757.0,0.16.6,False,3.8.18,False
1,qyysj9f6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716048860.0,0.16.6,False,3.8.18,True
1,9i4ice7z,"[1, 41, 55]",,torch,1716048967.0,0.16.6,False,3.8.18,False
1,o7y99at9,"[1, 41, 55]",,torch,1716049005.0,0.16.6,False,3.10.12,False
1,oz487bov,"[1, 41, 55]",,torch,1716049187.0,0.16.6,False,3.8.18,False
1,jnr8ltcv,"[1, 41, 55]",,torch,1716049201.0,0.16.6,False,3.10.12,False
1,dxakdyf6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716049586.0,0.16.6,False,3.8.18,True
1,w11muftf,"[1, 41, 55]",,torch,1716049620.0,0.16.6,False,3.10.12,False
1,5rl8fssd,"[1, 41, 55]",,torch,1716049819.0,0.16.6,False,3.10.12,False
1,hl6ah8p0,"[1, 41, 55]",,torch,1716049981.0,0.16.6,False,3.8.18,False
1,rtm9jhyn,"[1, 41, 55]",,torch,1716050005.0,0.16.6,False,3.10.12,False
1,d0wt3nvu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716050046.0,0.16.6,False,3.8.18,True
1,6pwzq8t3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716050156.0,0.16.6,False,3.8.18,True
1,nit5ucp3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716050659.0,0.16.6,False,3.8.19,False
1,gl5g59ay,"[1, 41, 55]",,torch,1716051161.0,0.16.6,False,3.10.12,False
1,encpymrb,"[1, 41, 55]",,torch,1716051305.0,0.16.6,False,3.10.12,False
1,5lnmb7gv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716051307.0,0.16.6,False,3.8.19,False
1,bzgcfij0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716051329.0,0.16.6,False,3.8.18,True
1,oth624ef,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716051393.0,0.16.6,False,3.8.18,True
1,jn3ci1f1,"[1, 41, 55]",,torch,1716051453.0,0.16.6,False,3.10.12,False
1,q4urecv2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716051516.0,0.16.6,False,3.8.18,True
1,ibpvgyld,"[1, 41, 55]",,torch,1716051613.0,0.16.6,False,3.10.12,False
1,pb6yljn8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716051697.0,0.16.6,False,3.8.19,False
1,1jyvoaa2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716051861.0,0.16.6,False,3.8.19,False
1,c10584a9,"[1, 41, 55]",,torch,1716052065.0,0.16.6,False,3.8.18,False
1,2brpawnp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716052098.0,0.16.6,False,3.8.18,True
1,5rmhgz32,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716052117.0,0.16.6,False,3.8.19,False
1,yxszcgde,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716052415.0,0.16.6,False,3.8.19,False
1,oegju3ok,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716052719.0,0.16.6,False,3.8.18,True
1,8iit2nu1,"[1, 41, 55]",,torch,1716053193.0,0.16.6,False,3.8.18,False
1,2f69l40f,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716053250.0,0.16.6,False,3.8.18,True
1,kagwuzc3,"[1, 41, 55]",,torch,1716053293.0,0.16.6,False,3.10.12,False
1,bwvf74j7,"[1, 41, 55]",,torch,1716053361.0,0.16.6,False,3.10.12,False
1,93p2758f,"[1, 41, 55]",,torch,1716053389.0,0.16.6,False,3.10.12,False
1,0734419d,"[1, 41, 55]",,torch,1716053656.0,0.16.6,False,3.8.18,False
1,v2urp1cx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716053749.0,0.16.6,False,3.8.19,False
1,2lawp4n8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716053755.0,0.16.6,False,3.8.18,True
1,zxn7wxor,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716053949.0,0.16.6,False,3.8.19,False
1,uys8fo6f,"[1, 41, 55]",,torch,1716054561.0,0.16.6,False,3.10.12,False
1,gxjdumdt,"[1, 41, 55]",,torch,1716054590.0,0.16.6,False,3.10.12,False
1,m6uqfudk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716054679.0,0.16.6,False,3.8.19,False
1,ungqnrk7,"[1, 41, 55]",,torch,1716054741.0,0.16.6,False,3.10.12,False
1,9uvron4g,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716054917.0,0.16.6,False,3.8.19,False
1,tzixi5g8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716055015.0,0.16.6,False,3.8.19,False
1,j0g820l8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716055091.0,0.16.6,False,3.8.18,True
1,l356o4vl,"[1, 41, 55]",,torch,1716055534.0,0.16.6,False,3.10.12,False
1,ftyrtkcq,"[1, 41, 55]",,torch,1716055592.0,0.16.6,False,3.8.18,False
1,qh1fsdsk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716055729.0,0.16.6,False,3.8.19,False
1,s4eucrh0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716056005.0,0.16.6,False,3.8.19,False
1,pdd1o9ym,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716056058.0,0.16.6,False,3.8.18,True
1,q37asgfz,"[1, 41, 55]",,torch,1716056310.0,0.16.6,False,3.10.12,False
1,ohvmhtmr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716056552.0,0.16.6,False,3.8.19,False
1,u2112t0z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716056567.0,0.16.6,False,3.8.19,False
1,a5yggr7k,"[1, 41, 55]",,torch,1716056799.0,0.16.6,False,3.10.12,False
1,yle3gy9q,"[1, 41, 55]",,torch,1716056999.0,0.16.6,False,3.8.18,False
1,r0ac5pmm,"[1, 41, 55]",,torch,1716057074.0,0.16.6,False,3.10.12,False
1,xwfvt0b6,"[1, 41, 55]",,torch,1716057255.0,0.16.6,False,3.8.18,False
1,fxpwsgu7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716057951.0,0.16.6,False,3.8.18,True
1,dxxhnk8w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716058061.0,0.16.6,False,3.8.18,True
1,voo3vwz7,"[1, 41, 55]",,torch,1716058218.0,0.16.6,False,3.10.12,False
1,fynrv288,"[1, 41, 55]",,torch,1716058420.0,0.16.6,False,3.10.12,False
1,wydqhkbc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716058461.0,0.16.6,False,3.8.18,True
1,wpu4npea,"[1, 41, 55]",,torch,1716058797.0,0.16.6,False,3.10.12,False
1,pjokn47x,"[1, 41, 55]",,torch,1716058839.0,0.16.6,False,3.10.12,False
1,h0wd1ts7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716058949.0,0.16.6,False,3.8.18,True
1,ph4v15h6,"[1, 41, 55]",,torch,1716059071.0,0.16.6,False,3.10.12,False
1,3hpkdham,"[1, 41, 55]",,torch,1716059076.0,0.16.6,False,3.8.18,False
1,5u8vkqr2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716059177.0,0.16.6,False,3.8.19,False
1,op0h6yd4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716059208.0,0.16.6,False,3.8.19,False
1,vgt6jwgo,"[1, 41, 55]",,torch,1716059438.0,0.16.6,False,3.8.18,False
1,cxcxknep,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716059711.0,0.16.6,False,3.8.19,False
1,5pnv9ojo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716059813.0,0.16.6,False,3.8.19,False
1,658m34w0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716059860.0,0.16.6,False,3.8.19,False
1,dyljqno5,"[1, 41, 55]",,torch,1716060093.0,0.16.6,False,3.8.18,False
1,mss5hek3,"[1, 41, 55]",,torch,1716060354.0,0.16.6,False,3.10.12,False
1,rrowsra7,"[1, 41, 55]",,torch,1716060515.0,0.16.6,False,3.10.12,False
1,5nnnx90g,"[1, 41, 55]",,torch,1716060544.0,0.16.6,False,3.10.12,False
1,cuk4hfo0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716060563.0,0.16.6,False,3.8.19,False
1,c92d2ewi,"[1, 41, 55]",,torch,1716060614.0,0.16.6,False,3.10.12,False
1,8k4v2wug,"[1, 41, 55]",,torch,1716060626.0,0.16.6,False,3.10.12,False
1,m73ctzli,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716060766.0,0.16.6,False,3.8.19,False
1,bwzieh2r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716060789.0,0.16.6,False,3.8.18,True
1,my175roo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716060887.0,0.16.6,False,3.8.19,False
1,p9nrckgd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716060910.0,0.16.6,False,3.8.18,True
1,jpqbksqs,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716061393.0,0.16.6,False,3.8.18,True
1,fsa8gwmq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716061572.0,0.16.6,False,3.8.18,True
1,u7f03z5n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716061896.0,0.16.6,False,3.8.18,True
1,kopw0irt,"[1, 41, 55]",,torch,1716061960.0,0.16.6,False,3.10.12,False
1,e6kth1g8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716062236.0,0.16.6,False,3.8.19,False
1,h5f9hm1p,"[1, 41, 55]",,torch,1716062342.0,0.16.6,False,3.10.12,False
1,6t45q4g7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716062863.0,0.16.6,False,3.8.18,True
1,eb57y99f,"[1, 41, 55]",,torch,1716062875.0,0.16.6,False,3.8.18,False
1,jg4xw0lq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716063578.0,0.16.6,False,3.8.19,False
1,ui3414po,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716064012.0,0.16.6,False,3.8.18,True
1,zswcam6c,"[1, 41, 55]",,torch,1716064125.0,0.16.6,False,3.10.12,False
1,iw9kj5so,"[1, 41, 55]",,torch,1716064133.0,0.16.6,False,3.8.18,False
1,3mxwrh0i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716064153.0,0.16.6,False,3.8.18,True
1,x7zqul74,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716064234.0,0.16.6,False,3.8.18,True
1,gf5y11x4,"[1, 41, 55]",,torch,1716064277.0,0.16.6,False,3.10.12,False
1,t2ajumx7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716064473.0,0.16.6,False,3.8.18,True
1,rwnx81py,"[1, 41, 55]",,torch,1716064825.0,0.16.6,False,3.8.18,False
1,77fl1jyt,"[1, 41, 55]",,torch,1716064957.0,0.16.6,False,3.10.12,False
1,bwm7uy9o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716065157.0,0.16.6,False,3.8.19,False
1,07zmtoai,"[1, 41, 55]",,torch,1716065174.0,0.16.6,False,3.8.18,False
1,egbggc20,"[1, 41, 55]",,torch,1716065273.0,0.16.6,False,3.8.18,False
1,zrqz04hh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716065281.0,0.16.6,False,3.8.18,True
1,h45q9x5t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716065416.0,0.16.6,False,3.8.19,False
1,y6pknja7,"[1, 41, 55]",,torch,1716065619.0,0.16.6,False,3.8.18,False
1,krgi0ivn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716065779.0,0.16.6,False,3.8.19,False
1,4zlojoxu,"[1, 41, 55]",,torch,1716065851.0,0.16.6,False,3.10.12,False
1,2ofhpvhe,"[1, 41, 55]",,torch,1716066086.0,0.16.6,False,3.10.12,False
1,v7f0sn3r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716066183.0,0.16.6,False,3.8.18,True
1,tpn5w92y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716066504.0,0.16.6,False,3.8.18,True
1,3sexxeo4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716066573.0,0.16.6,False,3.8.19,False
1,3wvxb0jt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716066777.0,0.16.6,False,3.8.19,False
1,w0f31zpd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716066945.0,0.16.6,False,3.8.19,False
1,s2ndyq3c,"[1, 41, 55]",,torch,1716067043.0,0.16.6,False,3.10.12,False
1,o4ussw4o,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716067621.0,0.16.6,False,3.8.18,True
1,8873yhfk,"[1, 41, 55]",,torch,1716067680.0,0.16.6,False,3.10.12,False
1,tok9nnyi,"[1, 41, 55]",,torch,1716067726.0,0.16.6,False,3.10.12,False
1,26iipal7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716067870.0,0.16.6,False,3.8.18,True
1,nvu5ktma,"[1, 41, 55]",,torch,1716067966.0,0.16.6,False,3.10.12,False
1,higz8d1h,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716068165.0,0.16.6,False,3.8.19,False
1,3286jw2y,"[1, 41, 55]",,torch,1716068369.0,0.16.6,False,3.10.12,False
1,y0on7914,"[1, 41, 55]",,torch,1716068379.0,0.16.6,False,3.10.12,False
1,fxgxu3rq,"[1, 41, 55]",,torch,1716068410.0,0.16.6,False,3.8.18,False
1,xasaf732,"[1, 41, 55]",,torch,1716068511.0,0.16.6,False,3.10.12,False
1,umc89gxz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716068881.0,0.16.6,False,3.8.19,False
1,xab75gwn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716069157.0,0.16.6,False,3.8.18,True
1,bgx97qju,"[1, 41, 55]",,torch,1716069345.0,0.16.6,False,3.10.12,False
1,3owmclb3,"[1, 41, 55]",,torch,1716069535.0,0.16.6,False,3.10.12,False
1,qod8vwpl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716069587.0,0.16.6,False,3.8.18,True
1,xgcz8apz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716069827.0,0.16.6,False,3.8.19,False
1,3wrogwpw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716069906.0,0.16.6,False,3.8.19,False
1,pjldkwox,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716069975.0,0.16.6,False,3.8.18,True
1,5v2j19l8,"[1, 41, 55]",,torch,1716070056.0,0.16.6,False,3.8.18,False
1,ajuptap0,"[1, 41, 55]",,torch,1716070103.0,0.16.6,False,3.8.18,False
1,u5nmvmbv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716070429.0,0.16.6,False,3.8.19,False
1,m2oj89w7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716070570.0,0.16.6,False,3.8.19,False
1,zej96n58,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716070607.0,0.16.6,False,3.8.18,True
1,bonkkv8a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716070634.0,0.16.6,False,3.8.19,False
1,h5cc587w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716070643.0,0.16.6,False,3.8.19,False
1,2jbejtmp,"[1, 41, 55]",,torch,1716070957.0,0.16.6,False,3.10.12,False
1,nfkr6vje,"[1, 41, 55]",,torch,1716071081.0,0.16.6,False,3.10.12,False
1,rym0q3l4,"[1, 41, 55]",,torch,1716071782.0,0.16.6,False,3.8.18,False
1,mhd2x80u,"[1, 41, 55]",,torch,1716071816.0,0.16.6,False,3.10.12,False
1,kyn0nfre,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716071875.0,0.16.6,False,3.8.18,True
1,vujty4dw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716072048.0,0.16.6,False,3.8.18,True
1,ir8xqbic,"[1, 41, 55]",,torch,1716072148.0,0.16.6,False,3.8.18,False
1,2q151fdi,"[1, 41, 55]",,torch,1716072273.0,0.16.6,False,3.10.12,False
1,ed3s3ve5,"[1, 41, 55]",,torch,1716072284.0,0.16.6,False,3.8.18,False
1,5vkfvdob,"[1, 41, 55]",,torch,1716072646.0,0.16.6,False,3.8.18,False
1,yr67f7k7,"[1, 41, 55]",,torch,1716072661.0,0.16.6,False,3.10.12,False
1,vswk8kic,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716072673.0,0.16.6,False,3.8.19,False
1,1pk7yp26,"[1, 41, 55]",,torch,1716072845.0,0.16.6,False,3.10.12,False
1,c7chql3a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716073089.0,0.16.6,False,3.8.19,False
1,0t7ofdq2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716073179.0,0.16.6,False,3.8.18,True
1,au50n5g7,"[1, 41, 55]",,torch,1716073523.0,0.16.6,False,3.8.18,False
1,yyht6297,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716074104.0,0.16.6,False,3.8.19,False
1,5m420iwn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716074145.0,0.16.6,False,3.8.18,True
1,lfnxpjmx,"[1, 41, 55]",,torch,1716074242.0,0.16.6,False,3.8.18,False
1,1modldr6,"[1, 41, 55]",,torch,1716074244.0,0.16.6,False,3.8.18,False
1,qfkqq2ap,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716074701.0,0.16.6,False,3.8.18,True
1,5qali4wb,"[1, 41, 55]",,torch,1716074768.0,0.16.6,False,3.10.12,False
1,6ykxfjpy,"[1, 41, 55]",,torch,1716074812.0,0.16.6,False,3.10.12,False
1,xymwue3z,"[1, 41, 55]",,torch,1716074883.0,0.16.6,False,3.10.12,False
1,6vsqesee,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716075348.0,0.16.6,False,3.8.18,True
1,tfp3ot54,"[1, 41, 55]",,torch,1716075385.0,0.16.6,False,3.10.12,False
1,2egv12nf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716075660.0,0.16.6,False,3.8.19,False
1,d5v875ax,"[1, 41, 55]",,torch,1716075795.0,0.16.6,False,3.10.12,False
1,wuouf9ac,"[1, 41, 55]",,torch,1716075994.0,0.16.6,False,3.10.12,False
1,8pm2f0ax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716076222.0,0.16.6,False,3.8.19,False
1,8vdjjch6,"[1, 41, 55]",,torch,1716076249.0,0.16.6,False,3.10.12,False
1,aw50rv1y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716076421.0,0.16.6,False,3.8.18,True
1,1dhp44bu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716076498.0,0.16.6,False,3.8.19,False
1,wt2bk25t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716076663.0,0.16.6,False,3.8.19,False
1,v2inlrpp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716076811.0,0.16.6,False,3.8.19,False
1,6v86iufu,"[1, 41, 55]",,torch,1716077114.0,0.16.6,False,3.10.12,False
1,pni8dhci,"[1, 41, 55]",,torch,1716077136.0,0.16.6,False,3.8.18,False
1,41djnopk,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716077215.0,0.16.6,False,3.8.19,False
1,1bhkvtx3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716077273.0,0.16.6,False,3.8.19,False
1,6t31ypfv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716077355.0,0.16.6,False,3.8.18,True
1,j2t55cp9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716077507.0,0.16.6,False,3.8.19,False
1,m0a75g6x,"[1, 41, 55]",,torch,1716078045.0,0.16.6,False,3.8.18,False
1,u8jfl3lh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716078176.0,0.16.6,False,3.8.18,True
1,elbawtzp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716078329.0,0.16.6,False,3.8.18,True
1,hc48uwon,"[1, 41, 55]",,torch,1716078370.0,0.16.6,False,3.10.12,False
1,17gobyxn,"[1, 41, 55]",,torch,1716078417.0,0.16.6,False,3.10.12,False
1,eaawfbfo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716078587.0,0.16.6,False,3.8.18,True
1,jmma2ga9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716078672.0,0.16.6,False,3.8.19,False
1,ht29csr4,"[1, 41, 55]",,torch,1716078778.0,0.16.6,False,3.10.12,False
1,93f7276x,"[1, 41, 55]",,torch,1716078911.0,0.16.6,False,3.10.12,False
1,55t8gpm3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716079149.0,0.16.6,False,3.8.18,True
1,g00idm8t,"[1, 41, 55]",,torch,1716079165.0,0.16.6,False,3.8.18,False
1,29og9fu7,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716079410.0,0.16.6,False,3.8.18,True
1,rw2j5wzg,"[1, 41, 55]",,torch,1716079622.0,0.16.6,False,3.10.12,False
1,5cf8clo9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716079731.0,0.16.6,False,3.8.18,True
1,0eox7q3q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716079776.0,0.16.6,False,3.8.19,False
1,xl6rcz59,"[1, 41, 55]",,torch,1716079945.0,0.16.6,False,3.10.12,False
1,xye12pew,"[1, 41, 55]",,torch,1716080189.0,0.16.6,False,3.8.18,False
1,ze5xzwvq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716080358.0,0.16.6,False,3.8.19,False
1,e7kc20ex,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716080500.0,0.16.6,False,3.8.19,False
1,1x2541rn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716080814.0,0.16.6,False,3.8.18,True
1,b7691obj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716081299.0,0.16.6,False,3.8.19,False
1,yd8gzvpo,"[1, 41, 55]",,torch,1716081443.0,0.16.6,False,3.10.12,False
1,6bvtjo84,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716081752.0,0.16.6,False,3.8.19,False
1,2ed9ggo3,"[1, 41, 55]",,torch,1716081893.0,0.16.6,False,3.10.12,False
1,st849mxi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716082319.0,0.16.6,False,3.8.19,False
1,mglfk0ep,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716082808.0,0.16.6,False,3.8.18,True
1,x1g4etof,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716082809.0,0.16.6,False,3.8.19,False
1,xohtacq9,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716082909.0,0.16.6,False,3.8.18,True
1,14qpo7i1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716082960.0,0.16.6,False,3.8.18,True
1,tlyivhct,"[1, 41, 55]",,torch,1716083177.0,0.16.6,False,3.10.12,False
1,iu1psysv,"[1, 41, 55]",,torch,1716083378.0,0.16.6,False,3.10.12,False
1,5t9c6trw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716083677.0,0.16.6,False,3.8.18,True
1,2k7cz7rl,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716083819.0,0.16.6,False,3.8.18,True
1,q7p8yqzz,"[1, 41, 55]",,torch,1716083990.0,0.16.6,False,3.8.18,False
1,pwpa579s,"[1, 41, 55]",,torch,1716084599.0,0.16.6,False,3.10.12,False
1,27nmhhrc,"[1, 41, 55]",,torch,1716084951.0,0.16.6,False,3.10.12,False
1,8kn6bm94,"[1, 41, 55]",,torch,1716085109.0,0.16.6,False,3.8.18,False
1,uwu5gbcm,"[1, 41, 55]",,torch,1716085283.0,0.16.6,False,3.10.12,False
1,xuahpuqi,"[1, 41, 55]",,torch,1716085404.0,0.16.6,False,3.8.18,False
1,drz10iza,"[1, 41, 55]",,torch,1716085744.0,0.16.6,False,3.10.12,False
1,v99pr4w4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716085791.0,0.16.6,False,3.8.19,False
1,x3l5rnoq,"[1, 41, 55]",,torch,1716085794.0,0.16.6,False,3.10.12,False
1,03bg8aon,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716085937.0,0.16.6,False,3.8.18,True
1,kaajvuyu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716086110.0,0.16.6,False,3.8.18,True
1,gbmaf0el,"[1, 41, 55]",,torch,1716086811.0,0.16.6,False,3.10.12,False
1,748ieddi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716086822.0,0.16.6,False,3.8.19,False
1,oxzmym4q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716086852.0,0.16.6,False,3.8.19,False
1,gz88fsjw,"[1, 41, 55]",,torch,1716086956.0,0.16.6,False,3.8.18,False
1,qihkenbw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716087024.0,0.16.6,False,3.8.19,False
1,jf0vsp8i,"[1, 41, 55]",,torch,1716087105.0,0.16.6,False,3.10.12,False
1,fqym2j2z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716087127.0,0.16.6,False,3.8.19,False
1,ch9xggyz,"[1, 41, 55]",,torch,1716087147.0,0.16.6,False,3.8.18,False
1,ft91akkc,"[1, 41, 55]",,torch,1716087191.0,0.16.6,False,3.8.18,False
1,6qgfybp6,"[1, 41, 55]",,torch,1716087307.0,0.16.6,False,3.8.18,False
1,bku8at78,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716087333.0,0.16.6,False,3.8.19,False
1,obxey4qu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716087477.0,0.16.6,False,3.8.18,True
1,rx1qjdhi,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716087511.0,0.16.6,False,3.8.19,False
1,zldq9424,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716087593.0,0.16.6,False,3.8.18,True
1,cm9737n0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716087791.0,0.16.6,False,3.8.18,True
1,uhh0vrim,"[1, 41, 55]",,torch,1716088031.0,0.16.6,False,3.8.18,False
1,0zdoi4y4,"[1, 41, 55]",,torch,1716088175.0,0.16.6,False,3.10.12,False
1,u7wbzsol,"[1, 41, 55]",,torch,1716088328.0,0.16.6,False,3.10.12,False
1,eqgdd6pu,"[1, 41, 55]",,torch,1716088533.0,0.16.6,False,3.10.12,False
1,cqav1sxj,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716088664.0,0.16.6,False,3.8.19,False
1,ynak1dq5,"[1, 41, 55]",,torch,1716088668.0,0.16.6,False,3.10.12,False
1,ptiml1pg,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716088691.0,0.16.6,False,3.8.18,True
1,bhawp7hf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716088721.0,0.16.6,False,3.8.18,True
1,x6qwx9my,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716088834.0,0.16.6,False,3.8.19,False
1,9sm1yw8u,"[1, 41, 55]",,torch,1716088992.0,0.16.6,False,3.10.12,False
1,95p58vzm,"[1, 41, 55]",,torch,1716089132.0,0.16.6,False,3.10.12,False
1,9z8n1em1,"[1, 41, 55]",,torch,1716089416.0,0.16.6,False,3.10.12,False
1,xsso7nij,"[1, 41, 55]",,torch,1716089441.0,0.16.6,False,3.10.12,False
1,a8sbdmd2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716089700.0,0.16.6,False,3.8.19,False
1,w9cyu9a3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716090049.0,0.16.6,False,3.8.18,True
1,elzznb9a,"[1, 41, 55]",,torch,1716090097.0,0.16.6,False,3.10.12,False
1,rij72ly5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716090221.0,0.16.6,False,3.8.19,False
1,pwzra476,"[1, 41, 55]",,torch,1716090487.0,0.16.6,False,3.10.12,False
1,g0oza3ro,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716090932.0,0.16.6,False,3.8.18,True
1,p0nwkbfq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716091396.0,0.16.6,False,3.8.19,False
1,3yihrwzf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716091665.0,0.16.6,False,3.8.18,True
1,zzglb4ex,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716091671.0,0.16.6,False,3.8.18,True
1,jaz70a81,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716091851.0,0.16.6,False,3.8.18,True
1,gh3zrlis,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716091889.0,0.16.6,False,3.8.19,False
1,kh5278ud,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716091963.0,0.16.6,False,3.8.18,True
1,ehbh2bqd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716092034.0,0.16.6,False,3.8.19,False
1,jkiv18cm,"[1, 41, 55]",,torch,1716092190.0,0.16.6,False,3.10.12,False
1,jy0ebsqd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716092300.0,0.16.6,False,3.8.19,False
1,7lspcd1z,"[1, 41, 55]",,torch,1716092315.0,0.16.6,False,3.10.12,False
1,cg55rpi0,"[1, 41, 55]",,torch,1716092596.0,0.16.6,False,3.10.12,False
1,jwni49ou,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716092704.0,0.16.6,False,3.8.19,False
1,q8x5b0hi,"[1, 41, 55]",,torch,1716093217.0,0.16.6,False,3.10.12,False
1,24lutzee,"[1, 41, 55]",,torch,1716093442.0,0.16.6,False,3.8.18,False
1,ehkzor28,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716093594.0,0.16.6,False,3.8.19,False
1,42vjdaew,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716093725.0,0.16.6,False,3.8.18,True
1,lazibqgx,"[1, 41, 55]",,torch,1716093984.0,0.16.6,False,3.10.12,False
1,ycl0sfrt,"[1, 41, 55]",,torch,1716094566.0,0.16.6,False,3.10.12,False
1,zt3hcc23,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716094704.0,0.16.6,False,3.8.18,True
1,x86536tw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716094905.0,0.16.6,False,3.8.19,False
1,igeqi7v3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716095089.0,0.16.6,False,3.8.18,True
1,iq1zbyp3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716095105.0,0.16.6,False,3.8.18,True
1,9qk6ql2i,"[1, 41, 55]",,torch,1716095149.0,0.16.6,False,3.8.18,False
1,nvz8jidt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716095187.0,0.16.6,False,3.8.19,False
1,s1yiix4f,"[1, 41, 55]",,torch,1716095334.0,0.16.6,False,3.10.12,False
1,9fmz93eh,"[1, 41, 55]",,torch,1716095396.0,0.16.6,False,3.10.12,False
1,4v7a0588,"[1, 41, 55]",,torch,1716095549.0,0.16.6,False,3.10.12,False
1,lsvidb34,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716095961.0,0.16.6,False,3.8.18,True
1,26xdv68t,"[1, 41, 55]",,torch,1716096003.0,0.16.6,False,3.8.18,False
1,n0zvww64,"[1, 41, 55]",,torch,1716096327.0,0.16.6,False,3.8.18,False
1,q3y96as8,"[1, 41, 55]",,torch,1716096447.0,0.16.6,False,3.8.18,False
1,h77re18c,"[1, 41, 55]",,torch,1716097118.0,0.16.6,False,3.10.12,False
1,f1g9crnr,"[1, 41, 55]",,torch,1716097316.0,0.16.6,False,3.8.18,False
1,ydhgn6g8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716097516.0,0.16.6,False,3.8.19,False
1,t9iuu65b,"[1, 41, 55]",,torch,1716097655.0,0.16.6,False,3.10.12,False
1,7ljse51a,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716097715.0,0.16.6,False,3.8.18,True
1,zam7b2y6,"[1, 41, 55]",,torch,1716097895.0,0.16.6,False,3.10.12,False
1,2sn6gwzr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716098413.0,0.16.6,False,3.8.18,True
1,m8boamka,"[1, 41, 55]",,torch,1716098707.0,0.16.6,False,3.10.12,False
1,4kv9wtik,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716099173.0,0.16.6,False,3.8.19,False
1,9g6q99li,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716099244.0,0.16.6,False,3.8.19,False
1,qs2mrkru,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716099320.0,0.16.6,False,3.8.19,False
1,3s3pmsb8,"[1, 41, 55]",,torch,1716099366.0,0.16.6,False,3.10.12,False
1,f65m3x46,"[1, 41, 55]",,torch,1716099480.0,0.16.6,False,3.10.12,False
1,3pzouhjo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716099530.0,0.16.6,False,3.8.19,False
1,chva5c1m,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716099623.0,0.16.6,False,3.8.18,True
1,kjw5ahsd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716099666.0,0.16.6,False,3.8.19,False
1,53d8uo31,"[1, 41, 55]",,torch,1716100319.0,0.16.6,False,3.8.18,False
1,pibzph9k,"[1, 41, 55]",,torch,1716100566.0,0.16.6,False,3.10.12,False
1,3vcsuxj3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716100705.0,0.16.6,False,3.8.18,True
1,pahhdcim,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716100762.0,0.16.6,False,3.8.19,False
1,zias5dco,"[1, 41, 55]",,torch,1716100877.0,0.16.6,False,3.10.12,False
1,g6et2w45,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716100955.0,0.16.6,False,3.8.18,True
1,71xe3fy7,"[1, 41, 55]",,torch,1716101307.0,0.16.6,False,3.10.12,False
1,nsyd6x6p,"[1, 41, 55]",,torch,1716101385.0,0.16.6,False,3.10.12,False
1,q9j5ywdt,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716102170.0,0.16.6,False,3.8.18,True
1,36azon42,"[1, 41, 55]",,torch,1716102305.0,0.16.6,False,3.8.18,False
1,49tw0l0z,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716102329.0,0.16.6,False,3.8.18,True
1,emh2u3y3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716102360.0,0.16.6,False,3.8.18,True
1,gq7jx649,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716102363.0,0.16.6,False,3.8.18,True
1,mfoe9xg5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716102772.0,0.16.6,False,3.8.19,False
1,ra74feog,"[1, 41, 55]",,torch,1716102872.0,0.16.6,False,3.10.12,False
1,ibl9vwrq,"[1, 41, 55]",,torch,1716102907.0,0.16.6,False,3.8.18,False
1,z1o02bxb,"[1, 41, 55]",,torch,1716103144.0,0.16.6,False,3.8.18,False
1,pwrzpd2d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716103271.0,0.16.6,False,3.8.18,True
1,lk3yp66w,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716103593.0,0.16.6,False,3.8.19,False
1,i2i0flyy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716103642.0,0.16.6,False,3.8.18,True
1,rmy8kcqv,"[1, 41, 55]",,torch,1716103690.0,0.16.6,False,3.10.12,False
1,qd1s5rex,"[1, 41, 55]",,torch,1716103934.0,0.16.6,False,3.10.12,False
1,zvkfmroy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716104197.0,0.16.6,False,3.8.18,True
1,hnh9a4fd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716104408.0,0.16.6,False,3.8.18,True
1,v8kaqzsd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716104470.0,0.16.6,False,3.8.19,False
1,u1ya6xql,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716104610.0,0.16.6,False,3.8.18,True
1,k4rkfwln,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716104805.0,0.16.6,False,3.8.19,False
1,45h1irbh,"[1, 41, 55]",,torch,1716104851.0,0.16.6,False,3.10.12,False
1,dgnjw13j,"[1, 41, 55]",,torch,1716104980.0,0.16.6,False,3.10.12,False
1,0wm6zc9j,"[1, 41, 55]",,torch,1716105139.0,0.16.6,False,3.10.12,False
1,r8f9kzmu,"[1, 41, 55]",,torch,1716105306.0,0.16.6,False,3.10.12,False
1,cm4u38vr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716105351.0,0.16.6,False,3.8.19,False
1,c941uqjc,"[1, 41, 55]",,torch,1716105534.0,0.16.6,False,3.8.18,False
1,nwpcd54f,"[1, 41, 55]",,torch,1716105648.0,0.16.6,False,3.10.12,False
1,5gny1cci,"[1, 41, 55]",,torch,1716105915.0,0.16.6,False,3.10.12,False
1,u8xds1j3,"[1, 41, 55]",,torch,1716106367.0,0.16.6,False,3.8.18,False
1,cajmhx5i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716106445.0,0.16.6,False,3.8.18,True
1,xgl519ug,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716106469.0,0.16.6,False,3.8.19,False
1,v36fj4ec,"[1, 41, 55]",,torch,1716106799.0,0.16.6,False,3.8.18,False
1,emi78wq2,"[1, 41, 55]",,torch,1716107089.0,0.16.6,False,3.8.18,False
1,fi0v6dsq,"[1, 41, 55]",,torch,1716107470.0,0.16.6,False,3.10.12,False
1,xopvm7xh,"[1, 41, 55]",,torch,1716107501.0,0.16.6,False,3.10.12,False
1,g17rbcrc,"[1, 41, 55]",,torch,1716108281.0,0.16.6,False,3.10.12,False
1,88jsmjxt,"[1, 41, 55]",,torch,1716108523.0,0.16.6,False,3.10.12,False
1,k1xk2rh2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716108896.0,0.16.6,False,3.8.18,True
1,gqgbxqx5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716108978.0,0.16.6,False,3.8.19,False
1,7ucqbd85,"[1, 41, 55]",,torch,1716109091.0,0.16.6,False,3.10.12,False
1,95fyn5tq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716109406.0,0.16.6,False,3.8.18,True
1,5jrv3q5y,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716109473.0,0.16.6,False,3.8.18,True
1,6s8y199q,"[1, 41, 55]",,torch,1716109475.0,0.16.6,False,3.8.18,False
1,yktj23zf,"[1, 41, 55]",,torch,1716109592.0,0.16.6,False,3.10.12,False
1,k3nzja5e,"[1, 41, 55]",,torch,1716109787.0,0.16.6,False,3.8.18,False
1,gs1tutnf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716109904.0,0.16.6,False,3.8.18,True
1,j6g9pxit,"[1, 41, 55]",,torch,1716109962.0,0.16.6,False,3.10.12,False
1,v5xsjyr7,"[1, 41, 55]",,torch,1716110105.0,0.16.6,False,3.10.12,False
1,4yupo3qz,"[1, 41, 55]",,torch,1716110322.0,0.16.6,False,3.10.12,False
1,errhy7li,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716110336.0,0.16.6,False,3.8.19,False
1,n853xuc3,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716110336.0,0.16.6,False,3.8.19,False
1,6empfozh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716110869.0,0.16.6,False,3.8.18,True
1,0h9j3jdd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716111085.0,0.16.6,False,3.8.18,True
1,wr8i8rrv,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716111156.0,0.16.6,False,3.8.18,True
1,nq4hfnka,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716111191.0,0.16.6,False,3.8.19,False
1,1arhl5fc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716111202.0,0.16.6,False,3.8.19,False
1,4pm8j4ax,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716111246.0,0.16.6,False,3.8.19,False
1,xnu0hzew,"[1, 41, 55]",,torch,1716111350.0,0.16.6,False,3.10.12,False
1,pr3vvmub,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716111361.0,0.16.6,False,3.8.19,False
1,6f8yeydp,"[1, 41, 55]",,torch,1716111531.0,0.16.6,False,3.10.12,False
1,bnher54r,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716111843.0,0.16.6,False,3.8.18,True
1,bxcb6zcj,"[1, 41, 55]",,torch,1716112025.0,0.16.6,False,3.10.12,False
1,6l1kprl2,"[1, 41, 55]",,torch,1716112197.0,0.16.6,False,3.10.12,False
1,pqzmoo6t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716112203.0,0.16.6,False,3.8.18,True
1,lqvff69c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716112320.0,0.16.6,False,3.8.18,True
1,ko1axmlu,"[1, 41, 55]",,torch,1716112561.0,0.16.6,False,3.8.18,False
1,rgka76qx,"[1, 41, 55]",,torch,1716112572.0,0.16.6,False,3.8.18,False
1,qecghumu,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716112584.0,0.16.6,False,3.8.19,False
1,p29eyil3,"[1, 41, 55]",,torch,1716112972.0,0.16.6,False,3.10.12,False
1,t8i1pl1j,"[1, 41, 55]",,torch,1716113173.0,0.16.6,False,3.10.12,False
1,330bf4ks,"[1, 41, 55]",,torch,1716113443.0,0.16.6,False,3.10.12,False
1,ofgr7gqs,"[1, 41, 55]",,torch,1716113495.0,0.16.6,False,3.10.12,False
1,357ddl62,"[1, 41, 55]",,torch,1716114198.0,0.16.6,False,3.8.18,False
1,l9b8i11p,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716114333.0,0.16.6,False,3.8.18,True
1,r0nz2a5n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716114404.0,0.16.6,False,3.8.18,True
1,3sy02gy4,"[1, 41, 55]",,torch,1716114723.0,0.16.6,False,3.8.18,False
1,jle9n9g8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716115162.0,0.16.6,False,3.8.19,False
1,dtqf2nuy,"[1, 41, 55]",,torch,1716115178.0,0.16.6,False,3.10.12,False
1,3jt9g7ls,"[1, 41, 55]",,torch,1716115286.0,0.16.6,False,3.10.12,False
1,w0sniyfr,"[1, 41, 55]",,torch,1716115472.0,0.16.6,False,3.10.12,False
1,7dvd0fy0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716115751.0,0.16.6,False,3.8.18,True
1,oht10cj7,"[1, 41, 55]",,torch,1716115989.0,0.16.6,False,3.10.12,False
1,yhigfdy9,"[1, 41, 55]",,torch,1716116129.0,0.16.6,False,3.10.12,False
1,46ssjmk8,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716116140.0,0.16.6,False,3.8.19,False
1,90nzyqlf,"[1, 41, 55]",,torch,1716116337.0,0.16.6,False,3.10.12,False
1,6mk6p5ku,"[1, 41, 55]",,torch,1716116510.0,0.16.6,False,3.8.18,False
1,y72j2y8n,"[1, 41, 55]",,torch,1716116861.0,0.16.6,False,3.10.12,False
1,v5j49h16,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716117126.0,0.16.6,False,3.8.19,False
1,vpjz57jn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716117280.0,0.16.6,False,3.8.18,True
1,7v88nqap,"[1, 41, 55]",,torch,1716117325.0,0.16.6,False,3.8.18,False
1,0tijzajc,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716117328.0,0.16.6,False,3.8.18,True
1,mpgmc0gb,"[1, 41, 55]",,torch,1716117350.0,0.16.6,False,3.10.12,False
1,xm2b9z9n,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716117403.0,0.16.6,False,3.8.19,False
1,1ilkvzwj,"[1, 41, 55]",,torch,1716117744.0,0.16.6,False,3.8.18,False
1,9cpnydl0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716117906.0,0.16.6,False,3.8.18,True
1,yww6rzts,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716118084.0,0.16.6,False,3.8.18,True
1,u803up6r,"[1, 41, 55]",,torch,1716118446.0,0.16.6,False,3.10.12,False
1,y0ccyepz,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716118517.0,0.16.6,False,3.8.18,True
1,cfoyljm1,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716118651.0,0.16.6,False,3.8.18,True
1,bmq09t7i,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716118962.0,0.16.6,False,3.8.19,False
1,5ek8bgkq,"[1, 41, 55]",,torch,1716119014.0,0.16.6,False,3.10.12,False
1,y8fpk18e,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716119156.0,0.16.6,False,3.8.19,False
1,k1s522ec,"[1, 41, 55]",,torch,1716119356.0,0.16.6,False,3.10.12,False
1,k0okqorn,"[1, 41, 55]",,torch,1716119432.0,0.16.6,False,3.10.12,False
1,z3bstnz6,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716119542.0,0.16.6,False,3.8.18,True
1,7mm0re14,"[1, 41, 55]",,torch,1716119738.0,0.16.6,False,3.10.12,False
1,jngmd5hd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716119863.0,0.16.6,False,3.8.18,True
1,jr1d7sql,"[1, 41, 55]",,torch,1716120006.0,0.16.6,False,3.10.12,False
1,1zijqukn,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716120069.0,0.16.6,False,3.8.18,True
1,me19a49q,"[1, 41, 55]",,torch,1716120868.0,0.16.6,False,3.10.12,False
1,x25vg3ar,"[1, 41, 55]",,torch,1716121040.0,0.16.6,False,3.10.12,False
1,pzlldxn0,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716121067.0,0.16.6,False,3.8.18,True
1,q4qxw968,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716121464.0,0.16.6,False,3.8.19,False
1,4abbux8c,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716121472.0,0.16.6,False,3.8.19,False
1,scdesh7c,"[1, 41, 55]",,torch,1716121486.0,0.16.6,False,3.10.12,False
1,plorembi,"[1, 41, 55]",,torch,1716122359.0,0.16.6,False,3.8.18,False
1,ybelzein,"[1, 41, 55]",,torch,1716122402.0,0.16.6,False,3.8.18,False
1,rzrhxn8f,"[1, 41, 55]",,torch,1716122627.0,0.16.6,False,3.10.12,False
1,llhdt48v,"[1, 41, 55]",,torch,1716122778.0,0.16.6,False,3.8.18,False
1,770l9pqk,"[1, 41, 55]",,torch,1716122909.0,0.16.6,False,3.10.12,False
1,fm0pk76w,"[1, 41, 55]",,torch,1716123183.0,0.16.6,False,3.8.18,False
1,yrmdzf2g,"[1, 41, 55]",,torch,1716123399.0,0.16.6,False,3.8.18,False
1,shofcuxh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716123401.0,0.16.6,False,3.8.19,False
1,m7m1s9gz,"[1, 41, 55]",,torch,1716123510.0,0.16.6,False,3.8.18,False
1,b8ax5yx4,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716123703.0,0.16.6,False,3.8.19,False
1,v64te4pa,"[1, 41, 55]",,torch,1716123723.0,0.16.6,False,3.8.18,False
1,kqpqmcwm,"[1, 41, 55]",,torch,1716123831.0,0.16.6,False,3.10.12,False
1,2gghv8c3,"[1, 41, 55]",,torch,1716124104.0,0.16.6,False,3.10.12,False
1,h70eqtmf,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716124136.0,0.16.6,False,3.8.18,True
1,o4k51t5t,"[1, 41, 55]",,torch,1716124456.0,0.16.6,False,3.10.12,False
1,fzgux6f4,"[1, 41, 55]",,torch,1716124559.0,0.16.6,False,3.10.12,False
1,4ue23rlu,"[1, 41, 55]",,torch,1716124822.0,0.16.6,False,3.10.12,False
1,wtiikguy,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716125182.0,0.16.6,False,3.8.18,True
1,902ub84s,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716125330.0,0.16.6,False,3.8.18,True
1,d26z9299,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716125723.0,0.16.6,False,3.8.19,False
1,u8yal8jp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716126079.0,0.16.6,False,3.8.19,False
1,icbnor1l,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716126231.0,0.16.6,False,3.8.19,False
1,81j58v2v,"[1, 41, 55]",,torch,1716126344.0,0.16.6,False,3.10.12,False
1,us0jwqux,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716126649.0,0.16.6,False,3.8.18,True
1,a85e6to5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716126698.0,0.16.6,False,3.8.18,True
1,d8e5wyh5,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716126705.0,0.16.6,False,3.8.18,True
1,owkiu7vm,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716127154.0,0.16.6,False,3.8.18,True
1,ru97ks80,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716127413.0,0.16.6,False,3.8.19,False
1,kvolnt7d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716127726.0,0.16.6,False,3.8.18,True
1,zia2xn0i,"[1, 41, 55]",,torch,1716127892.0,0.16.6,False,3.8.18,False
1,baw4dwht,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716128229.0,0.16.6,False,3.8.18,True
1,8r9n9v5d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716128293.0,0.16.6,False,3.8.19,False
1,9p453dgh,"[1, 41, 55]",,torch,1716128463.0,0.16.6,False,3.10.12,False
1,6j81ae55,"[1, 41, 55]",,torch,1716128610.0,0.16.6,False,3.10.12,False
1,qo5hdcw2,"[1, 41, 55]",,torch,1716128878.0,0.16.6,False,3.10.12,False
1,n080w7el,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716129629.0,0.16.6,False,3.8.18,True
1,vpiajkwe,"[1, 41, 55]",,torch,1716129874.0,0.16.6,False,3.10.12,False
1,f5lj11uo,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716129889.0,0.16.6,False,3.8.18,True
1,yc4u3idw,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716130065.0,0.16.6,False,3.8.18,True
1,8e1kbkgt,"[1, 41, 55]",,torch,1716130421.0,0.16.6,False,3.10.12,False
1,u1yyo1rn,"[1, 41, 55]",,torch,1716130763.0,0.16.6,False,3.8.18,False
1,floe0uyn,"[1, 41, 55]",,torch,1716130797.0,0.16.6,False,3.10.12,False
1,30s4amfp,"[1, 41, 55]",,torch,1716130797.0,0.16.6,False,3.10.12,False
1,no8bwh1o,"[1, 41, 55]",,torch,1716130797.0,0.16.6,False,3.10.12,False
1,o1whsn3r,"[1, 41, 55]",,torch,1716130799.0,0.16.6,False,3.10.12,False
1,jrmkr0op,"[1, 41, 55]",,torch,1716130870.0,0.16.6,False,3.10.12,False
1,d89xbhw8,"[1, 41, 55]",,torch,1716130939.0,0.16.6,False,3.10.12,False
1,3bgayi4d,"[1, 41, 55]",code/training/sweeps/sweep-vanilla-cos.py,torch,1716131054.0,0.16.6,False,3.8.19,False
1,8gm62iqh,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716131458.0,0.16.6,False,3.8.18,True
1,a6o0ow4f,"[1, 41, 55]",,torch,1716131550.0,0.16.6,False,3.10.12,False
1,9dbqvnh4,"[1, 41, 55]",,torch,1716131944.0,0.16.6,False,3.8.18,False
1,i825gu4s,"[1, 41, 55]",,torch,1716131959.0,0.16.6,False,3.10.12,False
1,go8v6qlv,"[1, 41, 55]",,torch,1716132132.0,0.16.6,False,3.8.18,False
1,v9e3h9l2,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716132344.0,0.16.6,False,3.8.18,True
1,l9z7erzg,"[1, 41, 55]",,torch,1716132408.0,0.16.6,False,3.10.12,False
1,pqxi1k6v,"[1, 41, 55]",,torch,1716132514.0,0.16.6,False,3.10.12,False
1,tq4b4ein,"[1, 41, 55]",,torch,1716132759.0,0.16.6,False,3.10.12,False
1,56ac558z,"[1, 41, 55]",,torch,1716132869.0,0.16.6,False,3.8.18,False
1,kiicwjfx,"[1, 41, 55]",,torch,1716132936.0,0.16.6,False,3.10.12,False
1,426l4icb,"[1, 41, 55]",,torch,1716133181.0,0.16.6,False,3.8.18,False
1,aayw3vrd,"[1, 41, 55]",,torch,1716133611.0,0.16.6,False,3.10.12,False
1,7wrtdljw,"[1, 41, 55]",,torch,1716133789.0,0.16.6,False,3.10.12,False
1,drq371da,"[1, 41, 55]",,torch,1716133865.0,0.16.6,False,3.10.12,False
1,c2cq9kvq,"[1, 41, 55]",,torch,1716133917.0,0.16.6,False,3.8.18,False
1,nnx971kp,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716133938.0,0.16.6,False,3.8.18,True
1,w3un11w3,"[1, 41, 55]",,torch,1716134410.0,0.16.6,False,3.8.18,False
1,m5k05i8u,"[1, 41, 55]",,torch,1716134521.0,0.16.6,False,3.10.12,False
1,ltn1uta7,"[1, 41, 55]",,torch,1716134768.0,0.16.6,False,3.10.12,False
1,9dsqfkop,"[1, 41, 55]",,torch,1716135123.0,0.16.6,False,3.8.18,False
1,dtkosu00,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716135157.0,0.16.6,False,3.8.18,True
1,hpaim0wq,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716135173.0,0.16.6,False,3.8.18,True
1,bx02ie6n,"[1, 41, 55]",,torch,1716135570.0,0.16.6,False,3.10.12,False
1,gioz1zif,"[1, 41, 55]",,torch,1716135710.0,0.16.6,False,3.10.12,False
1,m1zsv1j8,"[1, 41, 55]",,torch,1716135715.0,0.16.6,False,3.8.18,False
1,rnpq48yn,"[1, 41, 55]",,torch,1716136403.0,0.16.6,False,3.10.12,False
1,0p8mavc2,"[1, 41, 55]",,torch,1716136471.0,0.16.6,False,3.10.12,False
1,dm9dxa9j,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716136538.0,0.16.6,False,3.8.18,True
1,mueymyy9,"[1, 41, 55]",,torch,1716136676.0,0.16.6,False,3.10.12,False
1,5u4lyigd,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716136777.0,0.16.6,False,3.8.18,True
1,x0yefl1q,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716137440.0,0.16.6,False,3.8.18,True
1,eptm2135,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716138491.0,0.16.6,False,3.8.18,True
1,0wnbs13x,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716138738.0,0.16.6,False,3.8.18,True
1,sqtwvrzr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716138984.0,0.16.6,False,3.8.18,True
1,bo6c7m65,"[1, 41, 55]",,torch,1716139463.0,0.16.6,False,3.8.18,False
1,7zn1jbu7,"[1, 41, 55]",,torch,1716139716.0,0.16.6,False,3.8.18,False
1,x7i7wvto,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716140393.0,0.16.6,False,3.8.18,True
1,n4d5ig2t,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716140524.0,0.16.6,False,3.8.18,True
1,tgdrze0e,"[1, 41, 55]",,torch,1716140746.0,0.16.6,False,3.8.18,False
1,7og54jbl,"[1, 41, 55]",,torch,1716140912.0,0.16.6,False,3.8.18,False
1,vnr6ypvk,"[1, 41, 55]",,torch,1716141101.0,0.16.6,False,3.8.18,False
1,6dtvjlos,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716141231.0,0.16.6,False,3.8.18,True
1,myaeq5tx,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716141766.0,0.16.6,False,3.8.18,True
1,d5hp4vdu,"[1, 41, 55]",,torch,1716142009.0,0.16.6,False,3.8.18,False
1,egrnwef1,"[1, 41, 55]",,torch,1716143796.0,0.16.6,False,3.8.18,False
1,5i0f1idr,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716144128.0,0.16.6,False,3.8.18,True
1,6sgaqzld,"[1, 41, 55]",code/training/sweeps/sweep-vanilla.py,torch,1716144357.0,0.16.6,False,3.8.18,True
1,zil3ldws,"[1, 41, 55]",,torch,1716146544.0,0.16.6,False,3.8.18,False
1,lm1m94t5,"[1, 41, 55]",,torch,1716147234.0,0.16.6,False,3.8.18,False
1,8aulqvn2,"[1, 41, 55]",,torch,1716148428.0,0.16.6,False,3.8.18,False
1,62n4ni9q,"[1, 41, 55]",,torch,1716149057.0,0.16.6,False,3.8.18,False
1,ho8pqkyb,"[1, 41, 55]",,torch,1716149910.0,0.16.6,False,3.8.18,False
1,zj56kfe5,"[1, 41, 55]",,torch,1716150071.0,0.16.6,False,3.8.18,False
1,uwf5hdob,"[1, 41, 55]",,torch,1716151552.0,0.16.6,False,3.8.18,False
1,ng8zgjm6,"[1, 41, 55]",,torch,1716151567.0,0.16.6,False,3.8.18,False
1,hywhgnn5,"[1, 41, 55]",,torch,1716153578.0,0.16.6,False,3.8.18,False
1,5zelumqa,"[1, 41, 55]",,torch,1716154903.0,0.16.6,False,3.8.18,False
1,cd65h3lx,"[1, 41, 55]",,torch,1716157025.0,0.16.6,False,3.8.18,False
1,pddowm2p,"[1, 41, 55]",,torch,1716158045.0,0.16.6,False,3.8.18,False
1,5xdsx8f8,"[1, 41, 55]",,torch,1716158617.0,0.16.6,False,3.8.18,False
1,5xuo7wde,"[1, 41, 55]",,torch,1716160003.0,0.16.6,False,3.8.18,False
1,431fo7uz,"[1, 41, 55]",,torch,1716161235.0,0.16.6,False,3.8.18,False
1,gefz43hs,"[1, 41, 55]",,torch,1716163341.0,0.16.6,False,3.8.18,False
1,ba0dfg1i,"[1, 41, 55]",,torch,1716165715.0,0.16.6,False,3.8.18,False
1,g300xgn4,"[1, 41, 55]",,torch,1716165893.0,0.16.6,False,3.8.18,False
1,rvo1kqux,"[1, 41, 55]",,torch,1716165893.0,0.16.6,False,3.8.18,False
1,70vkn336,"[1, 41, 55]",,torch,1716165906.0,0.16.6,False,3.8.18,False
1,obtl9yi9,"[1, 41, 55]",,torch,1716165904.0,0.16.6,False,3.8.18,False
1,71shj5af,"[1, 41, 55]",,torch,1716165905.0,0.16.6,False,3.8.18,False
1,dapbg8k5,"[1, 41, 55]",,torch,1716165934.0,0.16.6,False,3.8.18,False
1,f58mfeia,"[1, 41, 55]",,torch,1716165935.0,0.16.6,False,3.8.18,False
1,9c7zfkl3,"[1, 41, 55]",,torch,1716165944.0,0.16.6,False,3.8.18,False
1,o67sp7qf,"[1, 41, 55]",,torch,1716165945.0,0.16.6,False,3.8.18,False
1,7q3cnq6q,"[1, 41, 55]",,torch,1716167168.0,0.16.6,False,3.8.18,False
1,2f8f47b2,"[1, 41, 55]",,torch,1716167168.0,0.16.6,False,3.8.18,False
1,k7r86868,"[1, 41, 55]",,torch,1716167167.0,0.16.6,False,3.8.18,False
1,a98165s5,"[1, 41, 55]",,torch,1716167168.0,0.16.6,False,3.8.18,False
1,efcmt0de,"[1, 41, 55]",,torch,1716167914.0,0.16.6,False,3.8.18,False
1,ocn7ryjg,"[1, 41, 55]",,torch,1716168174.0,0.16.6,False,3.8.18,False
1,5s75l2bv,"[1, 41, 55]",,torch,1716168593.0,0.16.6,False,3.8.18,False
1,c32bg9oo,"[1, 41, 55]",,torch,1716169673.0,0.16.6,False,3.8.18,False
1,sfl56rx1,"[1, 41, 55]",,torch,1716170014.0,0.16.6,False,3.8.18,False
1,0p9epf7a,"[1, 41, 55]",,torch,1716170840.0,0.16.6,False,3.8.18,False
1,g462kdv2,"[1, 41, 55]",,torch,1716170843.0,0.16.6,False,3.8.18,False
1,79k6bph5,"[1, 41, 55]",,torch,1716171097.0,0.16.6,False,3.8.18,False
1,dpvacovy,"[1, 41, 55]",,torch,1716175125.0,0.16.6,False,3.8.18,False
1,6q69aog0,"[1, 41, 55]",,torch,1716175600.0,0.16.6,False,3.8.18,False
1,g4qz5pic,"[1, 41, 55]",,torch,1716175653.0,0.16.6,False,3.8.18,False
1,hh3smuuz,"[1, 41, 55]",,torch,1716176310.0,0.16.6,False,3.8.18,False
1,1u145kj6,"[1, 41, 55]",,torch,1716176641.0,0.16.6,False,3.8.18,False
1,b8rguybw,"[1, 41, 55]",,torch,1716177279.0,0.16.6,False,3.8.18,False
1,9vn4xz8b,"[1, 41, 55]",,torch,1716177499.0,0.16.6,False,3.8.18,False
1,wozujaxr,"[1, 41, 55]",,torch,1716177772.0,0.16.6,False,3.8.18,False
1,m0h4dwsk,"[1, 41, 55]",,torch,1716178239.0,0.16.6,False,3.8.18,False
1,wr7oxpyb,"[1, 41, 55]",,torch,1716178416.0,0.16.6,False,3.8.18,False
1,rv4zhq66,"[1, 41, 55]",,torch,1716178733.0,0.16.6,False,3.8.18,False
1,qa76b4g0,"[1, 41, 55]",,torch,1716178986.0,0.16.6,False,3.8.18,False
1,iucbsqt3,"[1, 41, 55]",,torch,1716179316.0,0.16.6,False,3.8.18,False
1,3boi4plq,"[1, 41, 55]",,torch,1716179989.0,0.16.6,False,3.8.18,False
1,tetibolg,"[1, 41, 55]",,torch,1716180399.0,0.16.6,False,3.8.18,False
1,ahw33ipi,"[1, 41, 55]",,torch,1716181447.0,0.16.6,False,3.8.18,False
1,sq2f8eg4,"[1, 41, 55]",,torch,1716183504.0,0.16.6,False,3.8.18,False
1,6e057mub,"[1, 41, 55]",,torch,1716184138.0,0.16.6,False,3.8.18,False
1,hm26dv20,"[1, 41, 55]",,torch,1716184540.0,0.16.6,False,3.8.18,False
1,63wge67p,"[1, 41, 55]",,torch,1716184545.0,0.16.6,False,3.8.18,False
1,zezadokl,"[1, 41, 55]",,torch,1716185229.0,0.16.6,False,3.8.18,False
1,bwwsw2iw,"[1, 41, 55]",,torch,1716185276.0,0.16.6,False,3.8.18,False
1,7i4didl1,"[1, 41, 55]",,torch,1716185577.0,0.16.6,False,3.8.18,False
1,ztytzm0z,"[1, 41, 55]",,torch,1716185686.0,0.16.6,False,3.8.18,False
1,nrgmq2cz,"[1, 41, 55]",,torch,1716185946.0,0.16.6,False,3.8.18,False
1,w6y5u2bm,"[1, 41, 55]",,torch,1716187047.0,0.16.6,False,3.8.18,False
1,s529iao8,"[1, 41, 55]",,torch,1716187096.0,0.16.6,False,3.8.18,False
1,hpsw0uh3,"[1, 41, 55]",,torch,1716187296.0,0.16.6,False,3.8.18,False
1,optsqfiw,"[1, 41, 55]",,torch,1716187386.0,0.16.6,False,3.8.18,False
1,8qg4nfdp,"[1, 41, 55]",,torch,1716187506.0,0.16.6,False,3.8.18,False
1,sr6e3xsb,"[1, 41, 55]",,torch,1716187707.0,0.16.6,False,3.8.18,False
1,xpyfyor9,"[1, 41, 55]",,torch,1716189549.0,0.16.6,False,3.8.18,False
1,zd5r2jny,"[1, 41, 55]",,torch,1716191561.0,0.16.6,False,3.8.18,False
1,f6z65qmr,"[1, 41, 55]",,torch,1716191623.0,0.16.6,False,3.8.18,False
1,1odeh32m,"[1, 41, 55]",,torch,1716192474.0,0.16.6,False,3.8.18,False
1,82hy6ymk,"[1, 41, 55]",,torch,1716193590.0,0.16.6,False,3.8.18,False
1,2n4futsn,"[1, 41, 55]",,torch,1716195015.0,0.16.6,False,3.8.18,False
1,rghue8du,"[1, 41, 55]",,torch,1716195111.0,0.16.6,False,3.8.18,False
1,mqcd1018,"[1, 41, 55]",,torch,1716195454.0,0.16.6,False,3.8.18,False
1,hnsnc5xy,"[1, 41, 55]",,torch,1716195841.0,0.16.6,False,3.8.18,False
1,zw4y18so,"[1, 41, 55]",,torch,1716196294.0,0.16.6,False,3.8.18,False
1,pp2782sm,"[1, 41, 55]",,torch,1716197032.0,0.16.6,False,3.8.18,False
1,s0jjrkne,"[1, 41, 55]",,torch,1716197970.0,0.16.6,False,3.8.18,False
1,r36ihb55,"[1, 41, 55]",,torch,1716198385.0,0.16.6,False,3.8.18,False
1,no9cxbys,"[1, 41, 55]",,torch,1716199054.0,0.16.6,False,3.8.18,False
1,hs6x6uhh,"[1, 41, 55]",,torch,1716199251.0,0.16.6,False,3.8.18,False
1,hgz7gfxl,"[1, 41, 55]",,torch,1716199882.0,0.16.6,False,3.8.18,False
1,n10fsu8o,"[1, 41, 55]",,torch,1716200342.0,0.16.6,False,3.8.18,False
1,n8k4bha5,"[1, 41, 55]",,torch,1716202036.0,0.16.6,False,3.8.18,False
1,xjbjtumx,"[1, 41, 55]",,torch,1716202725.0,0.16.6,False,3.8.18,False
1,x3unp9c4,"[1, 41, 55]",,torch,1716202763.0,0.16.6,False,3.8.18,False
1,etm9igzk,"[1, 41, 55]",,torch,1716202762.0,0.16.6,False,3.8.18,False
1,3f5tazr3,"[1, 41, 55]",,torch,1716203091.0,0.16.6,False,3.8.18,False
1,4s3k3eg3,"[1, 41, 55]",,torch,1716203851.0,0.16.6,False,3.8.18,False
1,kj20ifzc,"[1, 41, 55]",,torch,1716204056.0,0.16.6,False,3.8.18,False
1,t2j0pye6,"[1, 41, 55]",,torch,1716205355.0,0.16.6,False,3.8.18,False
1,labj1kjn,"[1, 41, 55]",,torch,1716205556.0,0.16.6,False,3.8.18,False
1,cp37vfxa,"[1, 41, 55]",,torch,1716207901.0,0.16.6,False,3.8.18,False
1,mz18udjv,"[1, 41, 55]",,torch,1716208504.0,0.16.6,False,3.8.18,False
1,ongq5ft7,"[1, 41, 55]",,torch,1716208567.0,0.16.6,False,3.8.18,False
1,0sltg6et,"[1, 41, 55]",,torch,1716208765.0,0.16.6,False,3.8.18,False
1,jfxn5fz1,"[1, 41, 55]",,torch,1716209055.0,0.16.6,False,3.8.18,False
1,5j5i7z24,"[1, 41, 55]",,torch,1716209371.0,0.16.6,False,3.8.18,False
1,jr5sui7s,"[1, 41, 55]",,torch,1716210092.0,0.16.6,False,3.8.18,False
1,uqslt4pj,"[1, 41, 55]",,torch,1716211037.0,0.16.6,False,3.8.18,False
1,h2yxbarx,"[1, 41, 55]",,torch,1716211823.0,0.16.6,False,3.8.18,False
1,eanwro24,"[1, 41, 55]",,torch,1716212282.0,0.16.6,False,3.8.18,False
1,rj99ifcm,"[1, 41, 55]",,torch,1716212377.0,0.16.6,False,3.8.18,False
1,vuck08n6,"[1, 41, 55]",,torch,1716212469.0,0.16.6,False,3.8.18,False
1,d4o0urn5,"[1, 41, 55]",,torch,1716212578.0,0.16.6,False,3.8.18,False
1,7tgsf7ex,"[1, 41, 55]",,torch,1716212888.0,0.16.6,False,3.8.18,False
1,fp08av19,"[1, 41, 55]",,torch,1716213395.0,0.16.6,False,3.8.18,False
1,fpme973q,"[1, 41, 55]",,torch,1716214563.0,0.16.6,False,3.8.18,False
1,sa45fbqy,"[1, 41, 55]",,torch,1716215020.0,0.16.6,False,3.8.18,False
1,9yugcbc9,"[1, 41, 55]",,torch,1716216867.0,0.16.6,False,3.8.18,False
1,onpera1q,"[1, 41, 55]",,torch,1716217146.0,0.16.6,False,3.8.18,False
1,zhz51vsf,"[1, 41, 55]",,torch,1716218496.0,0.16.6,False,3.8.18,False
1,il41t7kd,"[1, 41, 55]",,torch,1716218714.0,0.16.6,False,3.8.18,False
1,b0nqn7uj,"[1, 41, 55]",,torch,1716219172.0,0.16.6,False,3.8.18,False
1,97zeu7bk,"[1, 41, 55]",,torch,1716220343.0,0.16.6,False,3.8.18,False
1,2x4p8jjx,"[1, 41, 55]",,torch,1716221837.0,0.16.6,False,3.8.18,False
1,idj87v7x,"[1, 41, 55]",,torch,1716223016.0,0.16.6,False,3.8.18,False
1,j3ktyu7s,"[1, 41, 55]",,torch,1716223390.0,0.16.6,False,3.8.18,False
1,eyyqvdq9,"[1, 41, 55]",,torch,1716224037.0,0.16.6,False,3.8.18,False
1,429vvxyr,"[1, 41, 55]",,torch,1716224201.0,0.16.6,False,3.8.18,False
1,fi61xs4o,"[1, 41, 55]",,torch,1716224830.0,0.16.6,False,3.8.18,False
1,t3hasqbr,"[1, 41, 55]",,torch,1716224907.0,0.16.6,False,3.8.18,False
1,f62d0qnb,"[1, 41, 55]",,torch,1716225634.0,0.16.6,False,3.8.18,False
1,k695gp9u,"[1, 41, 55]",,torch,1716226572.0,0.16.6,False,3.8.18,False
1,3cnn6ril,"[1, 41, 55]",,torch,1716227248.0,0.16.6,False,3.8.18,False
1,l2h2zpfx,"[1, 41, 55]",,torch,1716227340.0,0.16.6,False,3.8.18,False
1,mqwsfaxv,"[1, 41, 55]",,torch,1716227611.0,0.16.6,False,3.8.18,False
1,ee77icwj,"[1, 41, 55]",,torch,1716228363.0,0.16.6,False,3.8.18,False
1,8ssglfbr,"[1, 41, 55]",,torch,1716228410.0,0.16.6,False,3.8.18,False
1,dvasxiaq,"[1, 41, 55]",,torch,1716228435.0,0.16.6,False,3.8.18,False
1,v0txj5my,"[1, 41, 55]",,torch,1716229515.0,0.16.6,False,3.8.18,False
1,gqq30gfh,"[1, 41, 55]",,torch,1716229948.0,0.16.6,False,3.8.18,False
1,afr4p6pk,"[1, 41, 55]",,torch,1716229985.0,0.16.6,False,3.8.18,False
1,0ogd5hvf,"[1, 41, 55]",,torch,1716230275.0,0.16.6,False,3.8.18,False
1,qhmgcold,"[1, 41, 55]",,torch,1716231296.0,0.16.6,False,3.8.18,False
1,gbn4k7h9,"[1, 41, 55]",,torch,1716231457.0,0.16.6,False,3.8.18,False
1,zexbmn1g,"[1, 41, 55]",,torch,1716232619.0,0.16.6,False,3.8.18,False
1,vmw6tmc4,"[1, 41, 55]",,torch,1716233673.0,0.16.6,False,3.8.18,False
1,n7vpvtw8,"[1, 41, 55]",,torch,1716234425.0,0.16.6,False,3.8.18,False
1,mroum42q,"[1, 41, 55]",,torch,1716234539.0,0.16.6,False,3.8.18,False
1,cey3x8dy,"[1, 41, 55]",,torch,1716234752.0,0.16.6,False,3.8.18,False
1,ftab7u8p,"[1, 41, 55]",,torch,1716236015.0,0.16.6,False,3.8.18,False
1,zu8mkc1w,"[1, 41, 55]",,torch,1716238436.0,0.16.6,False,3.8.18,False
1,o5d9t3hy,"[1, 41, 55]",,torch,1716239810.0,0.16.6,False,3.8.18,False
1,hkhvfzch,"[1, 41, 55]",,torch,1716240222.0,0.16.6,False,3.8.18,False
1,vemjxr5m,"[1, 41, 55]",,torch,1716240546.0,0.16.6,False,3.8.18,False
1,jqocgij9,"[1, 41, 55]",,torch,1716241176.0,0.16.6,False,3.8.18,False
1,sij4kl6c,"[1, 41, 55]",,torch,1716241669.0,0.16.6,False,3.8.18,False
1,b37g1qzk,"[1, 41, 55]",,torch,1716241967.0,0.16.6,False,3.8.18,False
1,5yl5hg7m,"[1, 41, 55]",,torch,1716242039.0,0.16.6,False,3.8.18,False
1,quw9kpvq,"[1, 41, 55]",,torch,1716242337.0,0.16.6,False,3.8.18,False
1,ykmzf034,"[1, 41, 55]",,torch,1716242797.0,0.16.6,False,3.8.18,False
1,y2170d9u,"[1, 41, 55]",,torch,1716244314.0,0.16.6,False,3.8.18,False
1,13jbzc7w,"[1, 41, 55]",,torch,1716245128.0,0.16.6,False,3.8.18,False
1,mih0r1n4,"[1, 41, 55]",,torch,1716245767.0,0.16.6,False,3.8.18,False
1,3o8f5kmc,"[1, 41, 55]",,torch,1716245966.0,0.16.6,False,3.8.18,False
1,2prsju6t,"[1, 41, 55]",,torch,1716246364.0,0.16.6,False,3.8.18,False
1,d0cycpj1,"[1, 41, 55]",,torch,1716246372.0,0.16.6,False,3.8.18,False
1,3yqk6amq,"[1, 41, 55]",,torch,1716246403.0,0.16.6,False,3.8.18,False
1,b50chsly,"[1, 41, 55]",,torch,1716246475.0,0.16.6,False,3.8.18,False
1,xbck0kzz,"[1, 41, 55]",,torch,1716247462.0,0.16.6,False,3.8.18,False
1,eqzdp8br,"[1, 41, 55]",,torch,1716248670.0,0.16.6,False,3.8.18,False
1,hkw7y7hd,"[1, 41, 55]",,torch,1716249399.0,0.16.6,False,3.8.18,False
1,m6mieaia,"[1, 41, 55]",,torch,1716250870.0,0.16.6,False,3.8.18,False
1,nzom5xep,"[1, 41, 55]",,torch,1716251627.0,0.16.6,False,3.8.18,False
1,3qfnuwc7,"[1, 41, 55]",,torch,1716252290.0,0.16.6,False,3.8.18,False
1,qxocuhp3,"[1, 41, 55]",,torch,1716252530.0,0.16.6,False,3.8.18,False
1,zx9uudtw,"[1, 41, 55]",,torch,1716252609.0,0.16.6,False,3.8.18,False
1,zdm69o1e,"[1, 41, 55]",,torch,1716252615.0,0.16.6,False,3.8.18,False
1,7n7chi4n,"[1, 41, 55]",,torch,1716252628.0,0.16.6,False,3.8.18,False
1,x4m3h0cw,"[1, 41, 55]",,torch,1716253293.0,0.16.6,False,3.8.18,False
1,htsgeuf5,"[1, 41, 55]",,torch,1716253449.0,0.16.6,False,3.8.18,False
1,0cm89khu,"[1, 41, 55]",,torch,1716253755.0,0.16.6,False,3.8.18,False
1,inyz408s,"[1, 41, 55]",,torch,1716253863.0,0.16.6,False,3.8.18,False
1,lpn6f8cb,"[1, 41, 55]",,torch,1716254198.0,0.16.6,False,3.8.18,False
1,lgwc2yj2,"[1, 41, 55]",,torch,1716254373.0,0.16.6,False,3.8.18,False
1,0yxna7sd,"[1, 41, 55]",,torch,1716254731.0,0.16.6,False,3.8.18,False
1,m85kntts,"[1, 41, 55]",,torch,1716255515.0,0.16.6,False,3.8.18,False
1,h609t8n5,"[1, 41, 55]",,torch,1716255844.0,0.16.6,False,3.8.18,False
1,gkzj2krx,"[1, 41, 55]",,torch,1716258056.0,0.16.6,False,3.8.18,False
1,8ao11uc7,"[1, 41, 55]",,torch,1716258489.0,0.16.6,False,3.8.18,False
1,ks7mmpu0,"[1, 41, 55]",,torch,1716262100.0,0.16.6,False,3.8.18,False
1,grtt2b36,"[1, 41, 55]",,torch,1716263291.0,0.16.6,False,3.8.18,False
1,omrbzyit,"[1, 41, 55]",,torch,1716263373.0,0.16.6,False,3.8.18,False
1,xopjmqae,"[1, 41, 55]",,torch,1716265191.0,0.16.6,False,3.8.18,False
1,dly3owty,"[1, 41, 55]",,torch,1716266161.0,0.16.6,False,3.8.18,False
1,z7w7jil4,"[1, 41, 55]",,torch,1716267496.0,0.16.6,False,3.8.18,False
1,5wnkzzfp,"[1, 41, 55]",,torch,1716267857.0,0.16.6,False,3.8.18,False
1,v9nfx4q4,"[1, 41, 55]",,torch,1716268208.0,0.16.6,False,3.8.18,False
1,vt5otoo9,"[1, 41, 55]",,torch,1716270358.0,0.16.6,False,3.8.18,False
1,21k5etcx,"[1, 41, 55]",,torch,1716271134.0,0.16.6,False,3.8.18,False
1,7ntn7mm7,"[1, 41, 55]",,torch,1716272599.0,0.16.6,False,3.8.18,False
1,78b30e3l,"[1, 41, 55]",,torch,1716272683.0,0.16.6,False,3.8.18,False
1,lr8torg5,"[1, 41, 55]",,torch,1716273877.0,0.16.6,False,3.8.18,False
1,03ufi1vd,"[1, 41, 55]",,torch,1716274397.0,0.16.6,False,3.8.18,False
1,bwnmhvlr,"[1, 41, 55]",,torch,1716278787.0,0.16.6,False,3.8.18,False
1,hcse3fh0,"[1, 41, 55]",,torch,1716279171.0,0.16.6,False,3.8.18,False
1,q6kheb9t,"[1, 41, 55]",,torch,1716279456.0,0.16.6,False,3.8.18,False
1,vy87bt12,"[1, 41, 55]",,torch,1716280080.0,0.16.6,False,3.8.18,False
1,lxgupk9x,"[1, 41, 55]",,torch,1716280756.0,0.16.6,False,3.8.18,False
1,scs750a9,"[1, 41, 55]",,torch,1716282590.0,0.16.6,False,3.8.18,False
1,jxaooosx,"[1, 41, 55]",,torch,1716282659.0,0.16.6,False,3.8.18,False
1,iwecnqwa,"[1, 41, 55]",,torch,1716284344.0,0.16.6,False,3.8.18,False
1,cdc05hr7,"[1, 41, 55]",,torch,1716284445.0,0.16.6,False,3.8.18,False
1,2mgvfsci,"[1, 41, 55]",,torch,1716284564.0,0.16.6,False,3.8.18,False
1,f1nrtdei,"[1, 41, 55]",,torch,1716286059.0,0.16.6,False,3.8.18,False
1,63qafmn0,"[1, 41, 55]",,torch,1716287512.0,0.16.6,False,3.8.18,False
1,uv5x7rzf,"[1, 41, 55]",,torch,1716291586.0,0.16.6,False,3.8.18,False
1,jn30hh39,"[1, 41, 55]",,torch,1716293012.0,0.16.6,False,3.8.18,False


==> data/runs_wandb_runtime.csv <==
,run_id,actual_runtime
1,gbkfgyl9,9919.365357
1,l2q0xq1d,5140.861812
1,ounbtw97,5361.643287
1,m0ujkwr0,4584.413164
1,aiknld4m,6501.638323
1,tq4st532,13722.722631
1,59edkber,6172.422069
1,9qmvzz9b,5463.568624
1,0ic9cefr,5434.072482
1,t4elj7fr,4040.753155
1,o0hq75ff,8444.724363
1,4qyeyfq8,4880.704313
1,xrqxsx9y,5703.427692
1,wnk0st51,11297.604544
1,j7lze7si,12848.113924
1,82bn5ifv,4540.605601
1,i9v74fhl,7406.467547
1,rn47q6ae,8361.891546
1,fd5trx7w,4887.888979
1,i8nma05m,3930.020455
1,erx6xqlz,6391.87248
1,qujcti8l,7233.41878
1,xohb73wn,6593.611812
1,rqt2hcps,6894.516569
1,amksbbg7,8334.083881
1,8lg7n5wq,3768.634175
1,nmgtrjmg,5127.301823
1,2rv7ae5r,8333.31863
1,806w13vh,11768.159314
1,5epsnyez,4535.925114
1,monmb1zh,4388.618235
1,psajicnb,5990.030579
1,k3rcscsi,5205.549479
1,qsd5d9eo,8120.991709
1,wi1scrgs,7229.995571
1,k8kmggxn,6928.822081
1,hog9i11b,3581.55471
1,cakhn7jh,7217.228794
1,muccv9p2,8074.852296
1,u8iahi1q,4374.226117
1,8cn3zz48,7014.700934
1,euidt3jk,4228.790896
1,xluy1eqh,3820.484874
1,3badn4v4,4705.337051
1,udhe7x6h,4790.584154
1,vy2jgmqc,3872.754755
1,xvw4e0v7,4698.445416
1,d7sw6gmr,4936.076796
1,9zrj0shl,11415.802459
1,8weuhsfg,4568.143115
1,drg3qceb,10321.512421
1,op19x6n7,5482.791937
1,z3v0wwdj,8336.513871
1,vuy79o3k,12287.897084
1,etdmu4t1,7247.331375
1,t3d3mbvx,4644.457686
1,0ywj1maj,8616.28095
1,g67q3rts,3743.863118
1,t7caetea,4607.992218
1,xgb2973r,1.443122
1,tov48t06,1.202891
1,j5x0j85b,1.098652
1,kh58pdwl,1.006946
1,h2dhrdus,0.941206
1,xs7luclc,0.952931
1,o3b1u3j3,1.042031
1,jz9lrmxn,0.914536
1,oqana49d,0.975
1,9xfdfpz3,0.865498
1,jp42mztj,0.885613
1,82tp63wd,1.013941
1,loka5jmw,0.841668
1,5pa16kxd,1.188815
1,7r9u7f70,1.016234
1,f3oulzud,0.796862
1,g4dpe9px,0.88119
1,1o6j20m8,0.814423
1,3vaznhm3,0.994516
1,ayvrqajc,1.289579
1,vq1264ea,1.220708
1,8qetukg4,1.007665
1,35cap2iw,0.936908
1,9saeihpl,0.849316
1,ho9lljdd,0.818741
1,5ps0q450,0.843554
1,rr7oj9qj,0.829127
1,68hqzpa9,0.836056
1,rnhlafqn,0.955981
1,k88axlhr,0.658707
1,5rpwb38r,0.871573
1,u3ld2wxo,0.966536
1,fgpq9fyn,0.641848
1,rosa7qm6,0.881354
1,cd5w9aw4,1.154109
1,q0kx7q5h,0.570044
1,ynyojmb3,0.592127
1,6tyuom1v,0.844387
1,gccix65v,1.158725
1,tclh6xif,0.586895
1,1ajvc7hj,0.974516
1,rvk1keh7,0.826888
1,r13v1cl0,0.623074
1,knqrikzt,1.016128
1,incn2i1o,0.938349
1,yisql420,0.57549
1,934ldugx,1.088609
1,sv24agl6,1.051869
1,42jf9svp,0.746358
1,w8wenec4,0.8403
1,nhsm6g01,0.817352
1,nlxam671,0.607254
1,7acvuujt,1.127124
1,mwra1crb,0.945576
1,3wjjjqan,0.653844
1,lvdavd3w,1.147188
1,wyjunjl7,1.203438
1,bws0zv8q,0.600592
1,vx8hsq5i,0.992778
1,6hh3igrj,0.827313
1,rn5kfglw,0.583412
1,juxd916r,0.94152
1,bx6aseub,0.845126
1,fgaa0kpf,0.586172
1,gmsxrfd8,0.843554
1,zrcncwud,0.825287
1,3bew1nzx,0.581078
1,5cqnlm2l,0.990199
1,abdxizhf,0.798831
1,241feu6b,0.602814
1,h2lt39u0,0.903577
1,jmezh6ty,0.83242
1,d7ghnnck,0.669359
1,gdbny992,0.929282
1,1jochanv,0.624032
1,2i4q7trx,1.285995
1,f06sthzo,1.210554
1,2u8h8n75,0.599898
1,kh5pr9l4,0.798574
1,9ayh2ysw,0.986289
1,pviauusg,0.667268
1,uirz19zl,0.988261
1,uywrsye6,1.085084
1,7fzb59q7,0.614538
1,637z3pmh,0.823805
1,nn6wt87m,0.813239
1,ini06p7w,0.608008
1,16jwxnaz,0.881413
1,dzyk3uw2,0.986194
1,jplvrchq,0.613352
1,1ne4dk7p,0.92761
1,3ycvadw1,0.795296
1,tbenfxsa,0.672542
1,23zi1xwx,0.820681
1,o6y7meop,0.589001
1,r44jlc5y,1.118594
1,zfn16rib,1.265466
1,7u44unyg,0.617603
1,6k2ubirn,0.836424
1,zgu6mfxw,0.977798
1,q3qf9qq6,0.626006
1,dqvpbl43,0.91905
1,nd2xf0oo,0.944611
1,k2ktq3of,0.950556
1,3qhlrrxq,0.587119
1,mmdxjpkw,0.881034
1,oz5epkc4,1.120484
1,ewrby70k,0.619173
1,34tklywm,0.622917
1,bvj4djk6,0.95845
1,m2307tpc,0.933704
1,dbsjn9i8,1.337753
1,snpth7f9,1.281938
1,fof018eo,0.574179
1,lxleq4pm,0.839867
1,5wuz2v3g,0.000663
1,2xjupnh0,0.000497
1,5zptu6hv,0.001415
1,ssdce379,0.001127
1,wek1rh0a,0.001176
1,pk4er2ao,0.001089
1,2t1gb7g4,0.00056
1,g28rml9h,0.000562
1,yelrqu23,0.001724
1,z47bbdri,8077.821578
1,hjrqje20,4219.65141
1,s9uhw5m0,8570.006721
1,xe0ytaau,7585.773116
1,y5mckpor,7606.996178
1,4wawmm7o,5725.273759
1,6vzqgm5l,9685.945577
1,qk24jhyk,4019.168376
1,8arqrxjg,8624.403874
1,id6ccmv7,8944.174643
1,it1b3dvz,7700.245241
1,kxf2f0vg,6256.361859
1,tvn1w5jc,3532.466281
1,u3lmk2f5,11794.019163
1,yaqi94t5,9397.854307
1,h0nb38kk,9619.98741
1,niwmuidh,7231.055046
1,382zo5gj,9856.772383
1,ef06zcuh,10359.041079
1,itzgnogp,5384.536517
1,w7b927b3,9900.003842
1,ictojkb0,4299.08558
1,re8x61ot,9013.782135
1,xa10sygo,9332.614887
1,567xymtv,7776.556651
1,hylxb7y5,6021.943608
1,jyqmrmr4,9567.052202
1,t4v8057a,4124.798159
1,whlnjr8k,1505.987258
1,f08t1aoc,5147.824401
1,ggylbzx5,3682.397732
1,lw47hahq,3747.085959
1,xl66jvxn,3434.219644
1,9yjdmi6h,5703.171636
1,tko8mvei,9538.981958
1,0gc1edun,490.579137
1,6j9ga24a,5913.660658
1,ru63138d,9654.507985
1,4sw2htj5,1546.161834
1,dyrr5mt1,4386.771016
1,2xwki2cg,4679.060205
1,pzqharux,6469.130185
1,cljqi3j0,3527.024614
1,k5yn9d23,3491.782325
1,aw89zish,7687.872798
1,1fq0aig5,5250.244249
1,0lfsywy0,8322.185149
1,f2je2cdn,6068.190621
1,l5xlg4a0,6037.550332
1,5npbeih5,379.663063
1,l059j632,6602.368763
1,spohe9i4,11029.844098
1,yb3idy9l,3756.518411
1,2usp25yq,5579.493682
1,4860ycqx,5533.166137
1,qplcymmc,4020.02942
1,54ohju4l,3476.714759
1,y1xy201t,5737.995667
1,b9oainj2,269.89945
1,rg1jg5b5,9114.021756
1,ulaha7ww,9656.103033
1,mfovh7jl,4649.081537
1,q9w04sdf,9789.915868
1,sdzzsqev,10685.892673
1,2vckzid7,10324.063797
1,70ljz21t,6743.64253
1,tlo85o74,10115.076637
1,h77slq5m,9337.438348
1,lvkms4ly,5637.568876
1,0zw4khdl,9383.535515
1,haoff4bd,5344.915304
1,y4j7eol3,10046.581712
1,ehibuxe9,6270.696125
1,w9avivqf,5143.59257
1,wsbc7zlj,6382.391312
1,x5fkmjk0,3818.735743
1,5hukpc6g,5284.626399
1,8otqgppa,5367.591693
1,679nbxt5,10607.105019
1,g6ilfcet,9824.098913
1,2z6gpn8k,9294.187002
1,s3j7iigh,6380.82108
1,funh629x,5931.574049
1,ripgkpy3,123924.156436
1,ypoh15hd,167038.615942
1,2hsmpg0p,178630.262632
1,7lvkvtle,307630.178359
1,vdyh1clk,6200.660705
1,63j7vb9d,4648.73006
1,sr9yqiyi,4964.841066
1,oxgk87wq,7665.506845
1,007i619r,4970.695635
1,ygnh1h62,3472.709781
1,dhl2kcy9,6112.890133
1,eds17vd6,5682.826336
1,fhx1scv1,6273.172152
1,6ydfzieq,6007.121475
1,ogjce5gn,4089.082441
1,p78oszbh,9465.234618
1,nmqref57,5532.404275
1,vql9imp2,9663.585692
1,kf2jg1qk,7378.541294
1,obuzb16a,10149.916156
1,s2z580n2,10028.60384
1,0lpbb2sx,6387.389597
1,72ky2yjg,4697.913899
1,vxc7exz8,743.290115
1,mj2p6w4u,4203.054431
1,sy7iemv1,9091.980292
1,aed34czq,9180.935713
1,58li2gsm,3768.484562
1,0gab62j1,11592.218874
1,34pgstce,5102.400113
1,87y5pt7z,7893.537176
1,inke9q6q,5222.925973
1,w54ijor8,9953.679713
1,o8wb3gf6,5347.795777
1,f5lvwdpz,5360.631052
1,9243gzr1,9362.325868
1,id74zy04,4410.328569
1,hukz3463,4285.808921
1,t4sgkfks,4315.878686
1,ofsj57qh,4383.850586
1,72rt82ic,5558.648428
1,s44oz9kc,8236.51775
1,shjfcdiu,8661.498585
1,jnncxvyc,9943.783762
1,frtzj9m1,6926.430695
1,d0lkj117,8993.153276
1,cm70pya5,4371.533073
1,9lxsnbvu,5185.405525
1,iqdraf53,7069.632354
1,cfwezn1d,9981.332992
1,0irf1ahe,6275.547164
1,yv9qvl45,6142.209724
1,2cc4yokx,4340.968794
1,w38wbhsk,5232.559955
1,puq5urgk,8385.139452
1,muqrcsj8,5955.951615
1,8u9uzqu9,4842.677452
1,si93tdn1,4616.931582
1,r82wy8kb,8375.054911
1,qdqysw62,9300.860487
1,zoc09obs,6968.854332
1,l0uybtmi,9294.616342
1,xk30b2e6,6197.06852
1,bg0c2b3k,5693.091295
1,fqff72jl,6334.192307
1,f7fe0uyk,8662.912228
1,cfhsa8mm,9359.423101
1,oeg9j2om,9522.825849
1,5mdr1vkp,11323.584504
1,pyzu56c8,7041.76581
1,lkx5iltv,8517.054198
1,2ja6p7fk,7842.069068
1,ftvj23mm,10441.184617
1,houowpbt,4483.824157
1,c1j0y3ce,4512.804579
1,3l85x420,936.572573
1,edekytiw,3829.718822
1,0xkpfg3s,7749.360225
1,zodgqash,8673.09314
1,t69zf4rv,9538.204829
1,7evdzdkp,6415.867308
1,v07wwpus,6045.176922
1,3cwplvbq,7064.314379
1,4k242kk2,9789.60108
1,qjlwrj31,7657.301855
1,mlyzpo81,4244.868035
1,tdad8aut,4541.872319
1,6pzzjlzg,5609.298748
1,xydw6lrw,8335.694255
1,y5fglq32,9984.472397
1,2blw0ndl,7918.064614
1,v641jttg,9130.321437
1,9q4421zp,5143.458347
1,air8u4eb,5411.744225
1,9mvzo9o7,4544.987205
1,3smidh48,4120.938021
1,iua63ywu,5398.083178
1,zcgq3egj,4158.710845
1,yfxojau7,8630.409184
1,ney049a4,9529.508468
1,rolvc9vb,3702.189953
1,5fx0gucz,8849.988713
1,ozuetmdc,10163.276748
1,l1fakytj,5132.595016
1,npxfpyul,5751.77141
1,886lpat6,4648.348932
1,rx9gay1d,11876.972554
1,oajuw9nr,5245.929063
1,bva49x65,4904.835749
1,k30bvyg8,9779.644084
1,rrqvlbbx,9126.560799
1,uilt1pen,4188.455096
1,sqlhm40t,4730.360252
1,res4vdby,6589.344034
1,ivuk6g3m,5088.035129
1,u7ul1voz,5699.900061
1,66c2aw6c,4937.547268
1,rx8m5z79,5906.978087
1,sogd1z1g,4525.0138
1,m4pnri01,6156.836882
1,eco8sx9v,5268.553635
1,g1oue2ae,4598.733208
1,fsopnj6s,5433.231592
1,kr2mmm0e,3413.093742
1,3c0vpoop,5590.563962
1,93d1ceiv,3973.284862
1,kyp48e5t,4497.662756
1,80xgs87v,3140.858443
1,28dum8py,6991.579295
1,jd84ti91,5363.091996
1,99z2ifaa,5994.172265
1,myunbqz8,5312.021712
1,bk8t6h46,6868.733011
1,u7gqz3ws,4848.244886
1,k59n570c,7327.058321
1,bxastung,4539.314328
1,qwnxzw9k,4516.583039
1,4wu5r70b,3265.699318
1,zily9uum,6472.300023
1,h2f19mwu,6223.072595
1,5jc9dg1i,4090.89854
1,m5qqfzoa,4265.272434
1,0v7c2qez,8036.570673
1,qso5y7wd,7501.006883
1,snyvx0j9,4494.094641
1,mxkw171z,9403.725759
1,e0q64566,5292.360625
1,4k55lt2l,10861.840161
1,ia02uukn,5140.785029
1,jci9k97v,5236.487955
1,az63l9a7,9178.448138
1,4hl3mqxq,9249.51892
1,tb8b5q20,5311.843325
1,ux25qayy,10046.283119
1,dz4et9n3,6119.096209
1,hx8ot4vz,7925.261477
1,wt6hzhpx,7021.59401
1,8oh6s4bg,12800.162743
1,ry4upyck,4721.401297
1,3cbxudip,3216.045529
1,ap39zv86,912.000141
1,glbdh5z8,7065.998936
1,dn0mh6d3,7138.812954
1,5296lvlj,3582.475293
1,27d3sk9z,5255.243786
1,irv14axi,4591.928334
1,a02bknw8,5847.708981
1,425qqfj5,4657.361354
1,ebmf0v3a,4802.62108
1,foi5l1hu,5593.790754
1,5iydd5du,10327.634607
1,f9qskm84,355.123952
1,qjjdh92m,9926.251012
1,xz5dwi4x,722.125157
1,64sb36hb,5468.904172
1,4n8bvnsn,7659.244383
1,53t0zfrr,975.237627
1,ayb0l4nn,6738.60925
1,53dfsz6c,9653.860148
1,ofjfvfga,5222.151767
1,2gauror2,1415.195362
1,p6lri5m5,5247.955351
1,b37rhb8a,5773.475332
1,w6dr7rir,8423.040816
1,d6puzg13,9636.698766
1,dbui192t,6906.636987
1,i8wu9ynu,5464.455878
1,spva6ttv,3540.464958
1,186iqlto,4506.631916
1,v2frtnd3,6676.606341
1,my2fay25,4804.185092
1,r4fagem4,6527.241346
1,sck77wmj,4240.365983
1,7v5wlds7,5473.041972
1,5r4lvcjh,7836.696247
1,pyhg8jkw,5427.99686
1,4dlko5g6,6448.960113
1,3vj1v2m8,3274.71905
1,zgy24u8m,5047.821095
1,ruvihfpv,4149.928499
1,fhn2g0ye,5506.031253
1,4y3o2o4q,5204.589843
1,9qclmzsb,7896.959188
1,m0cgno3g,6932.025044
1,3qfgea9z,3540.213952
1,x0isnh10,9227.035806
1,86c18fq4,5087.954021
1,a7xem86n,5205.384888
1,eyluyk2x,4568.21225
1,08unzddi,4703.11831
1,ny6h420h,5080.866605
1,qet6y6ma,4389.575488
1,if4jscwy,5752.041108
1,a6te7irq,4313.813726
1,ov4ojxts,4778.43943
1,j8y7n5w8,5398.855685
1,ateq8z8g,9637.073798
1,ruju6q51,4812.185068
1,nej4yvzv,5141.0833
1,011tiez1,10128.018574
1,l5e76qeu,4959.217803
1,v2sjqppr,7872.724865
1,junoqzsd,10117.06424
1,w1pzwbnh,4808.209214
1,3aw6xtrz,11090.194202
1,g72yguod,3505.800153
1,0pxlprle,4524.932053
1,vo5s6pk2,5438.779723
1,86yeni5e,6657.026056
1,y2tbxi7e,9493.15867
1,bvj1jj5i,4464.727005
1,2tf339z8,5163.50816
1,dsm07emm,4238.994168
1,oqv0uyjh,9480.968702
1,oivqkoi8,10222.437929
1,q9pvok7j,3501.084105
1,yfnuwv33,5095.318999
1,d3o797aj,5520.346705
1,hn8eiw6e,9329.917299
1,s9hmvjgx,6045.640405
1,ayughii5,3748.239093
1,7utbk5tu,9122.509404
1,iqp7meh1,6651.924897
1,lal0uzji,4387.04816
1,qqhaz8zz,9588.863324
1,scwn058l,4461.487376
1,b9rfeqqe,10102.594502
1,sad70h4q,9482.22728
1,6mh92l37,4325.347245
1,cyserc2e,9073.422011
1,yht969sr,8399.298736
1,4hdlme1q,4492.196187
1,efz654uo,6944.895256
1,pc8nf7bp,4553.756314
1,d8nms09m,5100.126202
1,qoh8jk28,5328.441716
1,0t27hkcd,12700.331999
1,7v8dhfkb,4249.757866
1,6ue8hw8m,4518.132591
1,z5aqqbjm,7311.937017
1,3vjffy4r,4811.16065
1,rsvuewee,9378.381515
1,pbi5x0cq,5380.763055
1,c3om9u23,5403.445701
1,2s59dwna,34.296715
1,znb71p8u,57.07431
1,cipc75ok,32.651347
1,5kl7ukny,43.849769
1,f6osioem,47.90011
1,lpsvkfiy,7786.744065
1,nxqmmcn2,44.022358
1,kq0yk17r,58.579349
1,wlvc1lxy,41.776522
1,uc9zub83,33.694124
1,3iheanti,46.242511
1,3ov3zag6,537.965426
1,ftf90ped,5.418593
1,o77a6zcm,8.76562
1,cxxc675w,6.224434
1,xmvnuj2k,5.467716
1,iy1d7vk1,5.60508
1,x5ej708t,6.513752
1,vm6ws5i2,9539.368428
1,l5kuztcy,4651.994442
1,t1o8z7ra,10025.464631
1,gkfr4bsa,7511.501138
1,rfl4rgxp,4561.585636
1,kk6tyfxc,8741.325885
1,zhxzr5lh,9802.817552
1,gw8v29ia,4369.857374
1,sar7hek9,7042.486184
1,y7qpixfq,4821.727442
1,8rbezior,8913.74183
1,jwkvg53m,4163.821881
1,19zstdzq,4362.820976
1,ox8j8h6k,5269.070255
1,w3otbpqo,5086.602606
1,8d2xr58c,6147.13058
1,nvwocfff,5435.04654
1,rwvc93fc,4659.834397
1,drl8z1pe,9257.997501
1,hfxs37x5,4396.034097
1,oikuktss,4478.622757
1,akxsrk5h,4711.522631
1,6owng4o1,4735.267803
1,vcreiyev,9656.316425
1,6ca6925g,9492.298652
1,6vvhllo4,4202.980392
1,vy2f51yn,8111.107635
1,6ww06hts,4560.276703
1,ae05p961,4072.12362
1,afer3xou,4966.833688
1,3fgikfqr,4017.134881
1,5fzvmeyg,6640.348571
1,7rhcf8ph,9332.206887
1,obk1bpli,6690.791283
1,69tewvi3,7325.599688
1,k8w4i38i,4331.289789
1,f6epcwfc,7865.551237
1,u34ngynb,4726.924645
1,apbnz2ra,6168.312458
1,byeju87t,7378.374262
1,q85sl80y,5248.317233
1,r8796k4b,5589.641141
1,b0vjiem8,4660.669436
1,qrhih3r0,7186.4452
1,5fht9ttr,9461.1993
1,iqonp5go,6847.43491
1,l67bqcp4,4057.020703
1,x1xnndbw,5845.258804
1,miyb6rln,10011.091824
1,x10onry6,5366.891432
1,udxsht5c,4447.445639
1,uiul9mv4,7443.289626
1,xrjr2ssi,5580.472877
1,usdz8zyo,7084.915062
1,rb7ub8h1,859.62007
1,xisy54vs,4500.016079
1,rvjr9jmx,10969.730736
1,9yxcgqkr,5152.455353
1,23yfdpcq,5608.148414
1,vwrtsfk3,7003.631708
1,xk4kzhu7,5516.441445
1,kgl2jzkc,9182.691794
1,v0wrwrhk,6166.45772
1,vz5eyyg1,5109.537255
1,y2vwoofq,9840.722716
1,q9hkj37l,9477.935667
1,csu0e054,5403.80573
1,x7u9nhbp,6570.334898
1,7pagi87i,4360.701476
1,rlyzy7g4,4365.268166
1,ytzd2wt9,5010.344765
1,jl6u8qo9,12306.457506
1,u3r4l56n,5425.208343
1,s4vtigp6,3399.917267
1,5qoycqbt,6059.854681
1,c4qjpqfw,5422.042864
1,7kbw89rr,7522.558152
1,c5759paj,6878.171006
1,7jukmdo4,7080.201317
1,6meh8d7j,4269.138867
1,edxeh9xc,4382.986531
1,idkdlmjy,7422.021734
1,335h5a8r,4072.569116
1,xtv5omn8,4650.898416
1,gkq2khmi,5491.571976
1,6c5jrwoo,8204.952345
1,w67kjjaw,4481.029805
1,fillyq2o,6099.450694
1,exij9guy,4482.636113
1,mjip7ae7,4825.088225
1,8zu8vuy0,6617.067568
1,1lst5nj2,9564.429987
1,cy5zkanv,9393.496594
1,4g1v2n2f,10099.489278
1,to4dofnb,10427.850613
1,706njwt5,5195.58484
1,k7mhkyxn,5542.765282
1,1r8rjab5,804.160223
1,rnvlmudz,7034.22742
1,b62n9yz0,6162.219402
1,vjinobol,4970.192481
1,30ka4eex,5794.040303
1,htg03c6p,8727.912956
1,iojjc5fl,4403.197882
1,pkktx3vn,8993.257845
1,q4flyw0q,6632.307062
1,ojaft745,5312.589812
1,nk19zz04,5288.879007
1,zifvsory,9688.970387
1,z2fjmg3w,6631.025076
1,0yg23s5b,3863.564936
1,jynf6p79,5154.237895
1,pzk5k9bk,9619.725756
1,3geq2xff,1754.143766
1,4d105dhd,703.890626
1,5pufd8u6,5972.272531
1,yzfwgm03,4251.934179
1,eadqkhxl,10215.65041
1,mrkhtf7e,4934.198207
1,6tfv4q91,4978.928229
1,oxuvcpc4,4735.73749
1,28hh22ya,5505.25289
1,hca8688p,4688.255633
1,6nwko9xm,7554.185595
1,jgxlp575,8694.57803
1,94eg8h35,8671.095417
1,bgzzm273,9862.273748
1,v0ucnkax,8945.447336
1,5dk6wen7,3372.437537
1,6cnotyh1,4657.46754
1,nvvpbayf,4277.993222
1,6ssa5f6c,4583.042198
1,jh7vlqts,5130.273908
1,fkjmgnwh,253.017865
1,vufia7ba,4187.611596
1,rc37yp3n,4983.091246
1,hpouda33,6081.123942
1,mmo6lzgm,6684.595198
1,c87xkni0,4699.112947
1,sqb7p1qg,9995.342422
1,f55l817p,10392.476079
1,zuqd63jk,10271.106275
1,bgy0xmpi,5510.621586
1,bb1nm910,6194.388513
1,xs269qhk,7567.169958
1,xvn6kvu7,5885.15919
1,lpfz2pl9,9551.146971
1,b0elnm22,4542.923697
1,4ad1ea8u,6130.625417
1,hrprj4lc,6555.05422
1,5968jm2r,9596.00271
1,0xj0rp7m,4574.655266
1,5r84fnyt,9587.959029
1,1t72ckml,7123.720014
1,mb2k36ei,6290.023479
1,dfzc75fh,10325.625743
1,s4dbgv9x,5334.036758
1,n7czrp4s,9159.089849
1,onzqf2x6,9368.145612
1,fghij3rz,8589.603634
1,eq0gyjv7,7692.69242
1,2c1bnik6,6761.305278
1,7gqqx1x8,5345.200733
1,163wbz6y,5071.874177
1,a1uwxjdu,9625.782707
1,k4xyz4ra,5563.189331
1,apgbcxgg,6689.292372
1,vvhq6zou,9273.406254
1,u2mdbh6h,9647.104796
1,pz35xcwa,7527.319938
1,fap41yiz,6599.566154
1,y4lpt8pc,4287.955698
1,uddlyk0a,8020.017397
1,l8ona472,8959.393184
1,m281g5tc,5704.2243
1,ddbobwkr,9433.188644
1,gzuix2wh,5675.941339
1,kmmixxzp,10211.425126
1,q80iu9a9,9792.031119
1,w6tde8pr,4392.25895
1,7g813mnu,6292.48608
1,4r9zi236,4255.531564
1,ifh6fuxu,5198.548669
1,0oj1hnjn,5428.061004
1,vww0rmeu,5489.99647
1,mqecpi79,9510.413975
1,m853blqx,7045.585051
1,gudiuguj,10085.552374
1,koo75wg3,9602.921454
1,v06zedde,4644.619902
1,nkukhoez,9663.862118
1,im9k690j,10151.770482
1,sujlghz6,7042.268567
1,ox187mvm,9563.810638
1,43fdftt1,4358.453729
1,mfaija7j,6492.398301
1,l8ij9432,12172.124493
1,z7v8bele,10132.840241
1,ul2r8i6l,5624.734756
1,ytglsvtf,5366.567505
1,sebimakl,7500.044025
1,o6cij6g6,4377.598846
1,u880mamp,8220.74213
1,q535a80q,5396.522275
1,n9itwozv,4932.027241
1,l5a80mzm,4447.173912
1,u4bxmilz,7908.426556
1,jct30uu4,8400.646688
1,64ok2hv6,5995.934882
1,ewyfh7lj,7648.298674
1,49ci5l9o,4473.614665
1,57nrvgop,7087.118309
1,zo8g5f0d,4435.815948
1,f3ugm74v,7157.731868
1,1y2p4fy9,5668.137862
1,go86bj5n,6195.380758
1,os50msyk,6641.995805
1,h7i5axxz,9635.577564
1,03d5zouv,4569.651968
1,oo6hwxmg,5198.81234
1,pc3bzo7i,4125.128516
1,kmeoofqy,4564.318731
1,tod2u8ab,9064.247826
1,23t9vkye,5257.752175
1,zne4o284,7075.135855
1,0m0k7xe0,8573.386104
1,pueybgba,9838.140328
1,opfmquhz,4598.739872
1,v3x1sx8s,9618.393902
1,8hrexnt3,5927.558871
1,54md6z73,4443.749589
1,yktl28dy,9938.413607
1,l3t5e2sm,6121.911457
1,43qv7l6v,10239.216783
1,04bytl3n,4122.255736
1,nfjwe9za,3620.560154
1,m46mxxw7,11729.088614
1,prl40loa,5112.575703
1,2vtksvmr,4178.37977
1,pklgpkot,5548.716579
1,xktkb7t5,8469.243248
1,0f3fiqcw,7975.388752
1,1y3i10h6,7005.736165
1,rdco6lbh,5363.266517
1,imlqvlj4,5689.981852
1,8ou127rv,9496.968336
1,z2vazzuq,13613.357709
1,0urpqnpv,4350.392097
1,4ul05py7,7272.770022
1,roetssw1,10275.973645
1,hgshkhdg,3737.190676
1,k6i7w7rb,6132.303374
1,e2rrolun,3452.538307
1,hhlx6n7p,6100.40894
1,9krfgysk,3612.654105
1,yqnneada,5425.107653
1,r5ta0h6t,5411.477939
1,c5lq6nig,8947.124349
1,ls8omtfp,4228.872196
1,3ktwohbk,9582.043848
1,ymtvk5kw,11621.022468
1,brqyylf5,10363.793081
1,badllrvz,4200.277431
1,709yqjda,4309.05926
1,5ly089qm,5269.967581
1,5ao29psr,8238.564806
1,kroykbwb,9425.794694
1,8mxudj75,5237.147162
1,fh8tyu88,9787.686905
1,rysoxfxb,5117.415559
1,9yti9k85,9695.331691
1,z6kvn7jv,6165.469509
1,vdiqv2zy,9834.942401
1,gipgfj28,5471.917592
1,ts9752am,5223.735205
1,rv41xody,4696.697272
1,q6w0aun4,7892.840128
1,09m80l6o,10015.475964
1,sgtl2tdj,6615.371864
1,j2v59c9k,9280.773239
1,qjy29jbc,7906.908211
1,uf9wrf2x,6815.617819
1,tuy6fx1j,8012.164548
1,ft9n9m2s,4021.374348
1,92kg0q0y,5433.910306
1,dwyv1ifz,10482.084031
1,re3od4on,5492.191332
1,xw4bca2k,5609.122694
1,cwimzcqc,8782.936869
1,2qs89rvg,14834.910544
1,pbt6fvy4,8808.306767
1,x9mfwwwr,10295.684245
1,4j0gmgc2,4327.089813
1,maokbqgc,4787.635857
1,19ptvw0n,4989.705543
1,ngmf9pxz,10250.251297
1,20knx19a,4483.146379
1,t2ph3bre,5510.732658
1,5wtd3n7h,8273.672912
1,vpu80bmz,6228.156606
1,cn1g9797,9677.655833
1,f15dydjz,6395.770775
1,xjtdedq1,10023.314352
1,ch1cg1il,5705.507607
1,881secjq,8879.478193
1,t1fuu74m,5668.500958
1,anb9fs4v,4244.924164
1,w2t8z4xs,3357.365535
1,x2d0nki2,9576.496582
1,drtzlb8t,4566.12535
1,qc5l79w7,11933.952705
1,lzg9cfnj,9719.678944
1,29hyk7oc,5201.851802
1,a84zur8x,4208.609148
1,u8f8jymo,8322.497267
1,gsvw2w83,9657.92024
1,o54du93c,6290.706484
1,bak64ck6,10698.62514
1,cbwjrhkt,5907.848716
1,vjm4ge0h,4521.577786
1,xyhcslr9,4742.798762
1,6z9ll6bz,5047.264606
1,e5gzylgz,4795.141268
1,rhhflgbs,5412.165767
1,ncijt2g9,3519.044275
1,fzn9cjcn,6244.680403
1,f92c3d03,16053.691739
1,09zkuzta,8281.768075
1,r2lfy3dj,3696.42164
1,ayt60z5j,9025.289284
1,2pked97v,6464.537693
1,75b9kog7,11276.070755
1,gdt6dblq,4540.884824
1,diap37t4,4528.543383
1,uzok9nlt,5922.467346
1,sn7y4qpn,9883.536543
1,sf4xf7ug,9485.519034
1,m6oqeaym,6876.530079
1,98oa7o6p,9692.089801
1,cr70qyj3,4750.436269
1,pbuxxyog,4527.658198
1,syk0axs0,9336.989788
1,s2bwj9ik,5471.368118
1,ps1ljxyl,6086.43978
1,dl0z370k,5493.479363
1,ri8vrdc0,9899.135169
1,06b3rw24,9623.03815
1,c2mwuvnj,6162.166088
1,nld97gf4,9906.126192
1,5kzbo8vr,4305.115569
1,cg8tj5k4,6538.382375
1,ce1veh70,6665.646455
1,uqwm6o8l,4660.547395
1,nt5u4op3,9579.608048
1,vkvi7pzh,7227.072941
1,wyc3wd26,9678.364766
1,862ml2jb,17156.46774
1,i7u2oxxm,7605.378463
1,2ax60ju3,9575.129709
1,p4flwbfg,13111.870876
1,3h3ttt3f,5327.986642
1,22jyxcs1,10197.99717
1,684mce66,3987.887422
1,evg6sep3,11240.996752
1,a0fdkg9d,9421.163236
1,vjzlh7bz,16332.645078
1,n32sc556,9651.478334
1,18wtp4pr,4608.563815
1,oe3meqp6,7975.053332
1,10q6mkl9,5612.98628
1,x9w14cr6,6487.575881
1,3yvbdho7,5060.065861
1,ime5ymqq,5457.624506
1,7g2g2x8u,9431.003577
1,5eoz0jyk,5520.107877
1,m5ueseym,9430.931038
1,1pcbxitu,5679.062674
1,1lvgyfa5,6493.403648
1,m980y6nl,6080.72119
1,3hsuao0q,4664.561844
1,b40c4u3f,5448.871254
1,5wsm3jdl,6121.602968
1,sqe19ywg,4482.761559
1,ez1g1j7d,7332.431081
1,avstc3q0,4290.594295
1,h2dwn5jo,9359.939119
1,sp5c69jz,5526.298464
1,kfjx9vl9,5470.145815
1,nuaanjhw,5854.953294
1,4sknrenv,4880.98451
1,xrgielh6,10871.32922
1,dolmt0i0,8496.143889
1,9j57gslz,5475.797467
1,qtnchq0c,9929.459707
1,rm3pxqyp,5129.894438
1,06enf98s,16228.242114
1,jua15q4r,10038.75665
1,56jmd9jp,5391.202606
1,d134po0a,7832.245098
1,du1lpp05,3562.624064
1,wu8lgrn2,5956.742941
1,ldkjglsc,10124.407632
1,2oz1d0jj,8714.060995
1,6jpc4fnf,4023.941107
1,carifure,9373.644617
1,y7yd5q47,6829.823203
1,8ehovwig,7015.913373
1,lk730g29,4742.14402
1,pazeeeom,4667.48724
1,5bj6ncei,4967.960764
1,7ra8hmt3,890.065105
1,inevyckz,5410.592705
1,se752znv,5174.14278
1,1kfiwjbc,6859.356684
1,17k20849,5228.478546
1,s44qmevj,9161.06047
1,apt6peze,4841.553893
1,5392sbbn,6143.775323
1,kxaexih5,7996.618053
1,3li9hbiy,5299.28138
1,58u4ofmg,9889.10799
1,ql99opzb,5387.688744
1,3ah8vkx9,9523.092686
1,4quub88a,5147.57708
1,bkds2nf2,4557.061974
1,5ns97pdx,9683.246731
1,t9i4lody,5466.695616
1,0v31jf7u,5814.586716
1,wogm0k4g,6511.348287
1,l8zplxy4,17543.559736
1,br7padwc,5435.954235
1,nt2txsxd,9912.97162
1,abcbko8g,11751.818676
1,dnv4yi3r,3974.664086
1,qu358707,4963.688687
1,8cq9zs41,8492.940373
1,ua0msm80,10166.793646
1,sqdk41ht,4631.045871
1,dh4tv9hb,6521.196852
1,f9aeq3vi,10551.31079
1,ujx0rktm,9788.798554
1,tfyfslp1,13761.07472
1,8bb84dw8,9754.741097
1,66257xf6,6959.97584
1,ehuxpg55,6615.086406
1,4mnvzmx9,9917.818692
1,ulv1zmvx,4460.262407
1,qt76rls1,4318.205063
1,2uojqnsq,9809.008739
1,vxa49l1j,10006.226684
1,r3sg9uin,6586.99882
1,vkknoudp,9058.900155
1,7l9asd3u,13908.463755
1,ivp1tz9n,9867.375603
1,d23ewfso,8082.204055
1,q5en1e4w,5536.814127
1,86ydf4do,5110.993233
1,z8nasn87,6552.335487
1,0zy345nj,7446.304157
1,vcpf26wn,9026.035547
1,321gi8rk,4958.844241
1,6efplm3o,6191.370031
1,13g4c0m6,4601.198958
1,ul3eebrc,5075.981
1,b99m5b68,8996.921072
1,64kygwk9,5182.743434
1,gtv6e3sw,8165.120317
1,hftiu6w0,8155.005563
1,dv5w9fvb,5139.363662
1,ai51f19b,11017.836406
1,ye8vrjqb,9055.807493
1,y0d266ek,12204.72112
1,64n6rgqv,7469.130875
1,5enw54m0,9881.417315
1,964e55t2,5574.666455
1,f7k6nuqj,4850.172122
1,vj0lnykv,5958.844923
1,pv4dssx1,5557.929752
1,ukx4mjen,8902.083456
1,n6infkb3,6956.463234
1,r8hinqoa,8915.799616
1,3we49nby,5576.188853
1,x733f6if,5413.357775
1,ifkdrdol,3994.22063
1,xub9cawc,919.224818
1,q6yvtmqs,9787.878412
1,zlasnmob,9832.654985
1,m64ds5pw,7201.310728
1,44fr71ql,6783.303302
1,p29x9w8y,5442.455485
1,yrrba86q,6390.573197
1,4rs9zsmv,5485.360442
1,idhu61j3,8603.604349
1,d2bsm4s7,6233.031411
1,0pjihifo,5686.132423
1,u6e9xpq8,8117.608975
1,kqlq9t6g,5889.775935
1,tkpcdxv5,5005.432782
1,pirbith6,6012.988155
1,nxqm06hg,5956.062224
1,qhkroi59,8062.985633
1,6tzl71y5,10935.345362
1,dnzx7usm,7179.941079
1,wl2vfti1,13035.407964
1,a8282fq5,7141.365455
1,jgiuz0jf,5418.957632
1,dtphf1x5,9423.47903
1,iubs8vst,10305.722035
1,sus0kr8y,9609.946309
1,pewkrwdb,4756.932128
1,y4innwbo,8017.443022
1,7y22rssi,6062.582747
1,89mgoqxq,6400.913134
1,0m78lpzx,4929.624118
1,7at4emj4,13766.67415
1,aiaedb13,5956.743722
1,71bm2cdh,6925.473016
1,e9ztqohs,5316.565223
1,sg2pcqsi,5839.988572
1,daepzcx6,7573.646121
1,m5xh2vpr,9952.650262
1,ezr2b1mk,9358.133267
1,t2pw4ml8,4869.485767
1,sg94guoj,7698.943648
1,ube6ytn5,6118.203639
1,borkx9vj,11180.180884
1,2xf8vzla,10618.412208
1,9bccp3cg,9954.135963
1,tc5epnqr,6696.180321
1,7bod2oqn,10019.73259
1,8v94lakl,10071.085553
1,jyas1206,7141.662545
1,88rcl200,7018.881969
1,wbegpx2z,4680.565278
1,z8r0ij4m,6169.853375
1,6zvf5alc,9627.607729
1,pnz1rq5t,5084.693969
1,lv5mp06m,9803.471609
1,9jm6qg5o,6249.453713
1,znc7a1t8,5297.01455
1,uhcbvqe2,5650.442967
1,atxgsj91,6581.44493
1,xya4z3ue,8103.458825
1,o23tmok3,10455.735873
1,9ra7b0qa,5121.901493
1,au0ze5ed,5434.798347
1,jpkypnuv,11684.110796
1,cyny1vy0,3655.071174
1,7hypiinn,11836.130028
1,nojatww7,10419.355701
1,cho07qbi,4458.214663
1,mtsv7ni2,6530.757989
1,ybp8y0kj,8559.456118
1,hqk8yfqo,6180.782856
1,cyxqmr6t,6134.756638
1,ocvbdkl4,6113.136532
1,dgwjonmy,9692.815772
1,pyk36914,4715.072855
1,9srwxa6j,6697.444315
1,fh18ngeo,10109.133718
1,idaed77y,10379.119232
1,2ozt8czx,9684.836317
1,u7cqf202,9962.511401
1,2e4gbfg8,9609.299395
1,6gbn49zy,3254.825436
1,xne92psz,5700.122444
1,vmpefmlz,7246.89968
1,c0p0qsbq,5783.665497
1,97izrr9j,5903.571092
1,9uzau5q7,7446.129107
1,yydiml2k,8192.031674
1,kwy5ext5,10173.608316
1,9iyr9ms3,10775.458707
1,mpwofghq,4678.580372
1,tjtco5vc,6394.807544
1,18tjktc5,9027.461902
1,gdlq2qpl,9436.288111
1,gy5ieeo1,7263.517145
1,tqresn2u,9999.967987
1,m2zqf11s,9896.21643
1,0myi7uws,9880.08878
1,0dt4jj9f,3934.477936
1,ndas2v6z,4900.276604
1,imzq95kv,6247.552131
1,7emxakiq,7062.391084
1,xtbmpjzy,6595.303637
1,1zprhqsy,8252.917013
1,h3bce0q4,9452.120542
1,9vfqulpx,6529.681394
1,qjl7ff5a,4540.715892
1,rw2q6wnp,6764.28052
1,8kl6qo1e,4888.645378
1,2bkh4g9l,5573.670701
1,0gz4wo1g,7723.88316
1,333uxlan,5154.886345
1,gso1nxps,8239.824758
1,63zbveo1,4564.847242
1,k66vzyv5,7789.859764
1,vatmd4yh,4947.099715
1,bfw5x7db,5604.526213
1,ffhl1lxt,8533.246161
1,vv7dwswv,4068.812079
1,7hf89elj,9674.776346
1,ct19ek4w,10863.035008
1,cpfagrfv,6458.888873
1,sji2m0h9,5249.293301
1,vwcbnvx4,4661.8435
1,z6fxh5mh,6067.051214
1,aq08ul0h,5829.980915
1,60wb6xuo,6018.198818
1,7hjwviko,5494.198314
1,ns0rnzah,3942.953813
1,3vc4jrv8,10077.154134
1,l4bvwpb5,11027.782334
1,rjky0yz4,8430.344852
1,bnj9kh2z,6177.410129
1,uta6mcc8,10012.089265
1,q2iaqo3g,4398.158978
1,50xnlwxw,5792.498332
1,algficly,6583.734958
1,aif6v63v,10163.583084
1,636rq5xx,8632.753801
1,bawfxme2,5160.513149
1,xrr17u39,8514.794417
1,ooygfahp,5412.628197
1,vqtw1wna,5280.833738
1,g5oduqmu,4713.044293
1,6jcqody5,11090.734187
1,qpt57e4k,12743.376921
1,0vaor7ix,4888.232745
1,zrsjom6y,12014.050516
1,q0m7lwnn,6069.584892
1,bz455ee2,9848.670601
1,cs891ax6,5051.231712
1,27ofo67t,10985.276085
1,8rrefq4j,10146.631482
1,6j9ty2fj,11246.871583
1,esrd7jau,12591.150605
1,eyfx8j2j,6349.8567
1,7hxxuv74,5892.316493
1,tvnd4nfu,4824.091228
1,n0z2a07g,5788.127092
1,7rbos4zz,8351.67678
1,bob47si5,8894.184324
1,o6ge5pyo,6250.66188
1,qpkjz3mu,10997.325589
1,72pcin0q,9418.825885
1,1bvg0ye4,7524.908745
1,4s7gq28o,5442.249862
1,wqk7akhj,5660.643609
1,ztxilunn,5666.719528
1,94ilvg4u,11365.353729
1,ruz01g7y,3917.23688
1,zgad6olt,6021.791147
1,xbyg4ibl,5041.569614
1,n84bjof8,14600.704329
1,xraz0wtl,4788.882914
1,fzmp6o00,5830.627352
1,2xo2rum9,7844.214617
1,cdn70smy,7455.101755
1,a6nx81ev,12262.770984
1,dii6vr1t,1980.780359
1,txxggqvs,8879.693807
1,rioulrm0,8721.529711
1,apvpipdf,10533.277132
1,xn5mhfu8,9939.606109
1,jy6pgxup,4852.233353
1,0ktynuk9,10280.578593
1,qmtvjy9y,1450.462526
1,kj0pywvm,6148.629365
1,nqlaqmy7,6132.183769
1,fq66ygg7,268.127916
1,n2o6hbhv,9378.781621
1,rdsksq2q,9325.741234
1,v1kv0q3a,6072.735366
1,by98cf4e,5194.385993
1,k9tnitvq,6435.690727
1,45b0hwc5,10188.350529
1,6uur5si8,8100.57014
1,tuavs282,8738.861514
1,10ydfc70,12317.075024
1,cujfuwqr,10257.178341
1,7a0oetqm,3445.561288
1,v2tb34so,4957.700758
1,s1ad8897,6211.873723
1,tfqdpoq0,10264.594543
1,2zc83044,8200.020301
1,0sfs73z5,9380.064319
1,0d22cj2k,11147.17421
1,vqx8a0aa,7327.266319
1,u04pvz9t,6887.359304
1,p97iadig,5981.155412
1,ldsudf3t,10451.931826
1,rzopm5ui,5982.398147
1,z7r1sh1c,5942.588639
1,2g9xn38u,5684.733029
1,ejpt0yif,7633.925692
1,j645znju,7279.035027
1,m2qrpxt0,4922.850469
1,prgzhckn,11653.116368
1,ehbmu31g,10723.00402
1,t8x1oy88,6000.646004
1,wdk7mdzv,4302.312911
1,csqcq8k4,552.511432
1,bk1m0k3x,8464.672418
1,v5vw3r0p,986.431671
1,cnjwo86k,7148.95666
1,a20mmvgu,5367.914694
1,z7i42mur,9349.331186
1,tixlkkp4,7481.718184
1,7832p580,3750.228114
1,dx65dkkm,6150.600735
1,5s30vvs3,8901.22549
1,v02cdnxm,5874.474193
1,k8xprbci,723.881764
1,h5bkcnci,5054.268862
1,1tompne7,5298.022546
1,c8jvjza9,4392.689665
1,s8h49xo6,2732.314322
1,2txqhgq4,1608.395877
1,s9vli8h6,12907.905253
1,p62zjnnp,7837.98086
1,bcgm3fdt,578.536315
1,fqavwpzx,433.241273
1,cth40oik,4976.478961
1,tyqfsczj,6794.741293
1,butdq7cn,12303.835501
1,1ubk9eaw,12134.644737
1,zd7tdx5n,4392.91001
1,awq5dp2p,7707.757389
1,lk6zy4k5,3682.299747
1,6kbnqr0y,5136.543407
1,wlyf531u,5783.120726
1,aom10d70,5724.838273
1,gmdf9h8f,6548.708559
1,dosrut6h,11123.695499
1,s8nc0bu9,7368.438066
1,cqwx7lgi,4187.711384
1,s6e6yj1b,10038.791766
1,rfacz88q,4105.048162
1,se658v2z,6817.652711
1,t0vq4d4u,3999.800925
1,x56atqyk,5586.068114
1,zqixazm0,1884.461458
1,u8ja055c,7594.453304
1,ntw8q3to,8778.101081
1,d9lgdtje,9283.718176
1,poqki6a5,5413.796349
1,nsuu9p5k,8460.840573
1,v3nm9nsp,9580.659386
1,yrv6nhhq,6392.40706
1,gqauusfj,6365.589831
1,2wi5sxah,11093.087633
1,lomr9v0s,5418.160002
1,awllit3b,6596.521684
1,34wly2v5,11142.454137
1,qa3thdok,8470.922821
1,5ak6yk67,6638.50502
1,2272jerc,8433.844356
1,it3ux2v8,6620.022724
1,ejvnrmvh,15001.934697
1,3inkybor,6766.574147
1,o4l1j1jc,5253.427105
1,drxreoqx,9942.60527
1,e9hvglra,12602.368059
1,c1io9yx2,10555.67921
1,q7utrkl6,8169.998594
1,oz58hi2l,7532.27315
1,yegcz5jl,5342.724307
1,36dwhd3z,11454.384767
1,jlkr58oi,4609.592102
1,u459q41h,6541.302476
1,ptftcntm,6000.086116
1,5vpnl9i9,6254.791583
1,yji6gd7d,6226.68757
1,9uzzbmzv,5115.478781
1,hkg5dmlg,5282.962694
1,th4a5sxc,4582.674656
1,ruqoxd2l,4020.729766
1,d5tcxjeg,5294.378945
1,rz2twyv3,5407.521941
1,ga2dsk88,17115.269976
1,tydlyxee,9868.956368
1,1vx786z9,5322.029521
1,f4nf8fdg,7925.055087
1,hp2o36yk,10361.210453
1,oj88kt3g,5270.312822
1,0nwks6vg,6843.836764
1,tuudlydk,5577.984202
1,90tvhf7w,5160.08089
1,47or1a1o,8720.632495
1,99xuy0t8,6528.537812
1,4yd3obqb,10190.010385
1,xc78nn7r,5271.586789
1,9lnsi24n,4392.996966
1,dgzm69aj,5333.679103
1,fd0rmsy6,6477.037841
1,a76gnf6p,9237.03544
1,tw1k8lcv,4311.196347
1,q4289whu,7847.344502
1,owd7toue,731.273472
1,orhf11e4,817.499066
1,uaar7tyx,11525.036824
1,jdjcq8td,4924.492542
1,8ikt6txe,9598.892126
1,5fa027ly,6296.559266
1,kgyrqgvr,7446.714984
1,rvz6dqb0,11245.795584
1,1h8f70h8,518.554317
1,pq8f4mjy,678.590724
1,vqhtxj43,8751.572371
1,831mzigz,858.459832
1,rdf6guhg,11264.519708
1,idii3h6z,9474.067403
1,a5n4nvpu,10506.7407
1,47ir5ge5,5085.408664
1,4qidsrli,776.260219
1,afa30716,4546.423712
1,vgzojp6a,5663.630124
1,yu1umvv6,7162.534843
1,72yauv45,1212.901057
1,9yl27eic,11546.942771
1,kofsflko,369.104872
1,vjnbzrjh,4817.835206
1,mooax8sf,10272.574746
1,wpq3uhr4,11834.9589
1,5pzv9lyw,5600.372043
1,y4zgn459,959.28844
1,srle9srf,885.008917
1,g8tzn9k5,5139.537976
1,k2hunqgx,6205.332623
1,8cbnfkbs,10213.424595
1,0ufeq7p6,6613.552794
1,u5fng1cz,9461.99945
1,zyosbwb0,4490.398519
1,mjmmyis8,6521.167876
1,ycq7irvn,5582.220729
1,dh1u4g2a,8624.275978
1,r0ltr7oq,10481.581841
1,xkhmttb3,11645.096168
1,tys5s2kq,6631.895447
1,0v0l1sih,1036.607524
1,pzee8htk,6318.0866
1,bvivd6wr,7966.343241
1,rdzk13i6,6855.558147
1,5ewwt0g6,5189.573988
1,4th72rqk,6058.694257
1,ih3di1hf,3898.414659
1,c033br2a,4794.748909
1,qvem4sxt,11972.287092
1,7w91wm2c,9583.159908
1,2x33xyrx,5512.689972
1,cja72s5h,9669.803118
1,6jk6d81a,5162.201837
1,7bgy8hxo,9779.676631
1,3lftiqci,8794.317374
1,p0evgggt,5374.33958
1,1flkajf4,7579.015
1,z579be0e,896.157975
1,k3odm5r7,4971.221285
1,txfpu4my,5453.891927
1,imjkldq7,11232.957075
1,ai5vi7z7,5514.020442
1,dp8xq941,8110.097222
1,b0e2t7l9,7450.71446
1,yp3ytpaq,5894.174494
1,wwtnf8qm,990.183753
1,pk62k6dn,6224.468012
1,g6y5l36z,6151.209391
1,f6xxlwjz,10491.94831
1,es6o1veb,5681.971401
1,watksbpk,7458.301125
1,pb8pyt3j,11501.675757
1,z18nkspg,9014.935526
1,ndraboi3,5220.495084
1,lqcg5p8s,9213.649613
1,k8ax4kao,5740.017771
1,xk0o5ugk,4006.178166
1,vot05m98,7009.418356
1,3r9irkyj,4918.886389
1,rr1alpcy,11322.18045
1,eu9jwj72,9061.209813
1,vpb0tcdi,767.554617
1,fd64p513,12052.403177
1,cdlmo6x1,9523.356734
1,dxg3ktk2,5805.295857
1,buoxc71r,187842.838973
1,ggzqw534,120071.107119
1,ph3w4yp0,139844.617261
1,jiddj9ff,240864.000275
1,j20osge9,10105.939794
1,w04hnrwt,269887.062762
1,4fhftorh,9743.869009
1,2u6zly9r,11522.402741
1,a81if84o,11856.21584
1,4b9nxi8v,10612.841319
1,ekxccahq,12270.750781
1,shrwvk8q,7101.962404
1,4yd87pzx,5209.304572
1,0v3o2xc3,6739.075204
1,8rdb73r7,4185.044665
1,gcif27q3,9494.253859
1,9s4g1euq,6081.24476
1,gohj91uh,11177.262584
1,082i9oqb,7529.936045
1,z954jevj,7442.611133
1,zyctoqy0,5263.015484
1,18x6ut0m,288.448835
1,yrp7b8zp,8237.653217
1,wfxdbs6n,5102.753712
1,wl2h0qpn,10816.014935
1,b5v5kx9a,6137.652474
1,tcfcy2qe,10185.727203
1,ro33rulw,9244.934251
1,4uuv9hw4,5867.304239
1,pbzph5lf,5950.811694
1,9ll6nm6d,155464.980307
1,18eat5jp,10203.313645
1,arbuxo0m,6362.824781
1,2xy59e1a,11291.007305
1,1xkocczm,4998.29462
1,1p8nu233,5917.491387
1,199jrmwz,8066.934281
1,osbp18nb,12746.720256
1,dgywy01i,5454.614075
1,viqpj0l6,5131.786111
1,63fjgn3l,9318.959106
1,qh0wim64,5019.832662
1,uwhb0sm0,9329.522434
1,yf2cr0i5,14119.108311
1,9wchis5e,4118.810193
1,qlwcfxqc,858.026309
1,rz3mk0fj,11214.234392
1,fq7cb0fu,6127.807711
1,j020s4uf,891.83804
1,jttz6www,6375.534011
1,bl2lmn88,8939.411377
1,o7vkn0ie,6049.033898
1,fg6oepay,6191.436028
1,pvx41d9d,6713.52236
1,r4b6vyl8,7403.310212
1,1yk3o1ax,10785.394611
1,8wkicnz9,6065.182665
1,v65k3xmr,4386.58129
1,r0eel60t,11268.123629
1,50r0nx9n,6068.82343
1,lfnljjo8,11163.704389
1,o1usvbaf,5455.056342
1,rpfd3c2t,10132.413136
1,t4ipad9q,274.969584
1,nb1wu5cz,6486.319272
1,id5qio27,9353.380904
1,22i4n8kl,8496.397377
1,9k2fvc3d,11376.857237
1,1o4qu4y9,8872.309724
1,8ttmmgws,7744.887538
1,7ad4lte9,6675.168109
1,qriwyppa,4825.416498
1,z4xuc2py,1906.507308
1,h2tmtf1x,9236.304351
1,39puea7a,9395.771874
1,laqz8y0i,4906.616821
1,cg57ntqu,12106.320383
1,0ap05ldf,5111.496156
1,a0e1m12l,7462.876944
1,in528e4n,7394.248334
1,sso6wi5v,4719.179342
1,kuuwbk1r,7210.311515
1,13dl1yzj,6376.137106
1,xdovzmhw,7342.693864
1,th2z3zx5,9517.068137
1,l20gsfj9,13514.07333
1,rjigcnxj,6096.288153
1,25udmtgz,9168.702543
1,frem7rht,6822.210302
1,pdokojmm,4126.571103
1,pjcxmpki,12529.534247
1,c2mihvyj,7098.291868
1,1i7cualx,7475.462737
1,s04k64li,6459.342115
1,7cozzi4j,11402.733333
1,jmh02r1r,9210.527869
1,bu4o47rc,10374.557591
1,n7xfqu3y,7979.223228
1,9bzz1do2,6148.296085
1,aao2esre,6161.458734
1,afy0ks9o,8594.095884
1,htrrxkp2,8479.56088
1,7mrimji1,9912.848471
1,0fe8rkgr,4888.651134
1,27q6hwgr,5990.900048
1,t8l57upr,10497.178455
1,zqf421mb,6304.179159
1,xi3hi7e2,5370.493666
1,414s4z03,11927.981643
1,h3trfdf4,12382.051516
1,6iz5ikma,10245.363156
1,ykbuof5h,6667.966457
1,210vo5w4,6572.463499
1,f1yi61fl,12263.44036
1,l8kxgx1r,9693.855416
1,8vduqoef,6964.084492
1,quncmp8i,11343.341584
1,8kdvfpd2,6743.186903
1,bed5vf39,6650.790146
1,x2d9tfxy,4374.880622
1,qv2qnwp0,7608.89097
1,f9a38eh3,7550.458665
1,29acxexl,7760.311781
1,7mladq4y,6193.218328
1,ste2ezkh,10446.647313
1,1dyilt0v,8863.47918
1,t96hkwo0,6912.054523
1,dndsujl7,7108.502604
1,fzuut51t,5682.26099
1,9yvy2r87,6452.498749
1,d9a05b9s,6598.141343
1,2l90me96,6291.646273
1,2tqi1e6y,10435.898984
1,wil2hsvs,6868.137001
1,fuss3k5l,8824.817382
1,gk41ew8g,5540.275822
1,srqahyzm,5293.249542
1,etpgzdl7,5485.6433
1,r4qv092p,10327.356157
1,fog1n3bn,8535.710993
1,a8zhmnz1,5414.191242
1,lxfi33zm,6241.122808
1,gxfqii6w,4346.835203
1,kfkg9go6,12529.68256
1,4nmch1j5,13221.015764
1,d061etxr,6150.989088
1,0lxw0zyo,5534.707852
1,6kf7ls85,7150.191274
1,1kvv0x5k,8372.779135
1,vxgbxo4x,13319.934829
1,1fkkx6zr,14197.476378
1,6oknd0xp,6791.004679
1,3043orjo,6188.983144
1,3u06rmo9,11702.363239
1,fah4xps6,11749.109394
1,zvo9i9go,10253.420013
1,7ai0960a,7176.783835
1,j6ak2bgp,5076.903856
1,lacg9on1,5671.0577
1,2gec49eh,7600.245224
1,mcbpp7oe,7860.43455
1,t1ait57f,10661.872005
1,fqcb3p2v,8114.052914
1,nxm8pbnv,8174.244783
1,ie722mh1,6749.948499
1,i953idfu,6621.271037
1,gkdfhmos,11783.761585
1,k3xd5rm6,6487.983639
1,wh32fpwh,9295.52811
1,jewl44oh,6189.668976
1,oyxjxrd6,79.744732
1,jyjvv144,37.846537
1,t0zj6clq,75.724296
1,eqt5tamj,5433.538724
1,vdax74t8,5197.620448
1,my18thlk,4966.307545
1,0m7e216q,7022.325476
1,2nnm91nk,8169.993494
1,qidlgcjp,12784.3935
1,bwvzunr7,5451.625423
1,v0bfvmu9,28.18825
1,6c9eq8eo,83.674869
1,kp1uqa53,85.752432
1,qxmn1994,30.080583
1,ulkpmgg9,5479.563927
1,12rnxgap,9318.671125
1,marlkch9,5486.565902
1,8t2wczar,21.676733
1,glu2jsfh,7.389548
1,xxo79ucb,8.540822
1,krqokusd,22.289035
1,4dh8lc13,11794.673343
1,d5dt9iut,6068.846045
1,f6om5rhe,5804.890156
1,b2c646uk,9057.139544
1,2ugfvmi7,7518.49596
1,lqe7yz18,6249.601435
1,sb7s04as,5805.25801
1,nuijm5yk,6810.184897
1,zkwmnioi,8350.835317
1,u0ngj290,9947.514271
1,7hj2i6ir,9387.020052
1,56vjr7tp,7797.913449
1,svul795t,6606.435275
1,gsi0cabr,5142.821056
1,lsfb6a39,9969.918342
1,yzr7ul0s,7526.746145
1,h9yya0hc,8131.540382
1,hhzex081,4988.326185
1,63do4xtr,5807.637043
1,xonuolhk,9220.821298
1,ru6ym3ii,6583.864769
1,r9jmz5rf,12197.504283
1,nhskamxh,6452.073645
1,ojqf16lz,7739.877169
1,3thj0qnw,8223.499574
1,coarjhln,5402.801559
1,wa570fzz,6946.69541
1,5s8cu5un,6646.685483
1,2kpjsi00,10537.913065
1,zy3823su,10139.041088
1,m022twg2,6200.296617
1,jdmz663a,8193.330663
1,rhu3dgnr,8120.641776
1,9vz4akzp,5110.200286
1,0xwze0ax,12824.659015
1,6u88c2y1,5504.022443
1,o4mcqkfp,7276.017806
1,j3mx6vl8,5923.577997
1,dtse3yti,8356.70045
1,524g2o2t,5434.772903
1,g2u3zfmc,7879.857395
1,v4jljnhf,6485.876598
1,evcgqug4,7894.248915
1,n1jkirqz,12381.135881
1,0dcbkpe0,6304.307287
1,ucc9v5kn,15373.038696
1,42dpj21p,6137.382075
1,r27yxowr,5441.657177
1,zwygprf7,5673.10713
1,i84q0qck,5356.464387
1,4luii3jq,7024.155691
1,50j1314c,5901.709272
1,5og228hu,9278.958527
1,ou61634r,5592.451693
1,cedr8iii,9737.331238
1,my6fe80w,15077.485886
1,2rubji41,10049.883422
1,rdo4xigo,6176.300163
1,zm0koc9f,6287.934888
1,004wyvp7,5558.722721
1,nwhb7unx,5222.932836
1,ud2kzz8x,5874.354016
1,43gt4qtw,8842.338213
1,1ybqubi3,6441.404912
1,fmdskdmc,9308.838869
1,hifuu0bk,5826.159023
1,gn9fxuic,6791.180444
1,kuawn9ra,12548.736206
1,tzy6a7jy,12209.565199
1,557org6n,5295.072617
1,d3fzbjqb,7514.65302
1,86bh3d12,6127.013403
1,83lg034b,8142.381591
1,42k0iif5,9892.529932
1,lfg1r15o,4490.455625
1,cr9v94s7,10533.686653
1,w3ny1bpj,5234.330567
1,9hx97v23,13031.302126
1,lb7cuxh2,5904.204036
1,7on0v1ak,7989.10858
1,rt0fvhci,7391.732543
1,bqqif5s9,6945.909261
1,81ew4nhq,8052.757525
1,mbnfiwlt,12782.882496
1,ygb5xk5p,7490.218894
1,4cfl6us5,4244.494394
1,q1wph2te,4518.541603
1,y82d5k69,5465.449076
1,k06ytp52,7870.025637
1,8bo6dwau,10787.77812
1,km5pzhdj,7244.980117
1,rx6rx6or,7189.369472
1,6jreap9n,6755.419225
1,qox40iv2,8512.354975
1,cju4dtxb,8363.137867
1,l7q0zwwu,6410.111975
1,7d925yoc,11428.151014
1,qs46hdsp,5953.793613
1,kmxq0frf,7420.344067
1,93641brq,6118.103368
1,90rs50fy,8601.663639
1,m5rkrgyc,12878.572446
1,e5bfl0hx,4580.600605
1,ctopkss8,5245.074091
1,zsfg11sq,12121.904354
1,fp9a06lj,6165.302714
1,xozjccfc,5772.643905
1,9t5i0tc6,8530.204642
1,54vcklv6,8364.552728
1,avdlosks,11671.405768
1,vsvn1nzc,6100.892686
1,uhnndccs,4594.691275
1,b9ezc6ls,5829.048262
1,tm39pepb,4824.722347
1,r9rfwlne,8321.236364
1,zrfc6f6l,7657.351549
1,kca2s2gu,6861.471908
1,6e194cum,10106.347424
1,7i8t2ezm,12828.048991
1,kqoqffyw,6148.504914
1,fy6p3t4w,6840.452096
1,ate2fi4n,4729.368785
1,a5usigu9,4766.356792
1,vf4oefzf,7351.122549
1,g2kggxzb,6706.977718
1,1b2let7z,9715.909556
1,fdmk98qx,8078.580043
1,ky63h7ur,11694.131371
1,pv2hw4q6,4549.798733
1,16m88g44,5105.101482
1,n7y21a20,12597.859491
1,3yzsnorn,7221.744321
1,yv81rsg7,6884.015996
1,ur74oj8e,5589.215851
1,aw3hlpd5,6540.694719
1,fg4ndgn2,4589.741242
1,ou7gm9zu,12980.570779
1,3ctfvm8j,6086.60497
1,3d0nqk5e,8010.861583
1,6zqg797x,10654.689667
1,3fg0ebnw,12043.757127
1,azgxw01p,5618.303461
1,gn854dhk,4505.912506
1,6kepunp2,9916.326164
1,ayfh4b31,15087.50935
1,8gljg8x6,5293.079344
1,yq0fg906,6607.522523
1,eqdj362v,6896.843183
1,52q1jy15,4709.061489
1,3i6ms7kj,6960.450536
1,40g436jm,645.337814
1,6xn8mnp7,12866.653876
1,eqf74260,6727.243788
1,prdup9mx,5639.881043
1,g470j05n,7296.23231
1,lfyv6h7b,9408.573032
1,1bp0dh96,8903.921736
1,bafa9fv1,6617.254425
1,qetx7raw,5884.747931
1,ao0dj82d,8368.664223
1,gobpfy9x,4514.398478
1,g0795dgq,6130.833016
1,hf06n800,5971.533528
1,9x0bkm1y,6888.997617
1,vdixni35,5874.124196
1,9vqymehy,6093.565501
1,f2wc2yn2,4457.494428
1,npws7z4q,5719.77761
1,204ap2y3,8084.404513
1,lksfqgeg,11478.324081
1,lwbujg67,9166.935503
1,sazyiyai,5975.537693
1,0r2w0w5o,6070.168494
1,ufwf54lp,4174.64687
1,h5jlie0o,6890.41797
1,bleylj7i,5152.83485
1,v8uson01,8127.222646
1,634ry9ox,8303.154156
1,q9vtgcnj,9765.716079
1,5vfa262s,5850.943262
1,tq1p7ac7,4973.617267
1,qozi75zf,5980.092489
1,n2xei98k,8989.229441
1,6lw1ss34,7449.371376
1,pkhwi0t2,10457.724797
1,cyzb3n9x,8077.876897
1,oy7r1ite,6959.207666
1,xldqums4,14333.847929
1,8eox7cgh,12874.814731
1,qhfu8g3a,5742.635931
1,isld5q2g,6690.205114
1,fz3fr7wt,9696.054663
1,egt3kizx,11456.043068
1,1bsep43j,5095.954448
1,dxvpoot9,4610.127362
1,3f8eb06u,10125.897489
1,jby4muit,5663.808109
1,209aqt54,4747.667135
1,czbdzjhb,13331.981163
1,hzb4ptia,9068.667529
1,wsvtg4ih,12141.306397
1,t9s38ngz,7318.463344
1,n7uskdx4,4920.569945
1,kid4e1oq,7095.196133
1,qf8sdos0,4681.192123
1,iglzc9pz,6263.682675
1,x2rt7mtz,11031.871889
1,9y0g6ir6,11185.684768
1,i1nvtofr,5266.086181
1,4my08jpv,123295.863502
1,mpafimvt,4374.522765
1,cayv3mtz,4538.623167
1,isov9oe4,5090.030992
1,iqbs3hrr,6313.820323
1,zr04bw46,11363.441401
1,t8gyql2e,8880.282122
1,b89dy3ax,6121.996662
1,v313iil8,2946.93064
1,c9fdw1au,9444.524335
1,ajg5csig,5831.847206
1,x1thvd2m,6651.528935
1,8ug6ruhs,4270.219367
1,16mzvdhg,5015.741219
1,bu27u4h0,13976.325123
1,fgw7oh8j,14384.356034
1,on6ib04y,7897.127342
1,68z0wifw,8934.397645
1,23idtxx6,12863.725468
1,xsd9zd54,10223.753835
1,348ui8od,10099.470727
1,l2wnc3cw,5035.188573
1,flwfizpo,4281.08329
1,07hu4k35,5300.47991
1,9ae0ytbz,7734.966338
1,6max2lxd,3602.506871
1,1vp6bd22,10501.854444
1,rlc668kp,8111.072042
1,xvf7afis,5591.29352
1,mn7ltuys,3425.158393
1,7w24ffsx,6024.85185
1,wbtilbbl,5038.221434
1,qy7hzua7,4037.794422
1,urehn3ch,11825.002239
1,c1ikal6c,10985.662054
1,lsvf37ik,6504.66679
1,n9gqh89n,8783.534304
1,nil1mnh4,6493.44347
1,9oa174kp,7797.03754
1,oeaylhju,12195.41843
1,p0uoh8av,11774.139726
1,cvhoh6ul,6273.022981
1,j0q9g874,5251.323896
1,wqthswzd,9934.966469
1,tq6lqx2s,10743.326719
1,tj90ljkr,28457.691704
1,zyp7ex6s,29509.660937
1,klwr95lr,5524.457072
1,p2wjytq2,12191.783447
1,eu8xc7e3,5134.047774
1,fs1sl86y,4201.767578
1,6ge90ghf,5990.719845
1,rlir8b4v,8505.901685
1,84uwo2c4,6673.394575
1,hmbv0di1,7108.239134
1,9da621ot,10534.80578
1,isj9l53x,8593.183886
1,pm26wan1,12514.030597
1,pja2t9x9,8613.099937
1,ipy0qt8a,8118.663364
1,ui685f0u,4378.693206
1,ujge62rn,6548.041054
1,7jwk60tg,10701.334947
1,r1rhi9ls,13713.67514
1,u5rzyeor,13772.552273
1,t74zuvdz,7275.274015
1,xijkjzef,7475.05705
1,vg1eg0ga,7457.149016
1,ly9z9e5s,14230.053387
1,18v8sxds,15514.809278
1,uhbm6lr4,6974.529951
1,q8b4y2tg,11590.533197
1,neiworjx,13601.247774
1,hcz1fb7n,5048.627345
1,nmgzlf61,5875.796964
1,nkt9k688,4577.206955
1,e3a4sr4q,4929.920117
1,6j60mxb9,7569.3347
1,r5n1251e,12238.078708
1,6nub6sjx,10058.696423
1,jallpybj,6048.69911
1,ai13tyd1,11339.739187
1,urmfjmq8,13182.040298
1,bkxfa1bu,9272.017984
1,drvhgt51,7504.241421
1,kygmziv9,7546.572457
1,suatdyc5,8907.296515
1,1m6rmzqm,7868.361949
1,cyk1hqc0,8772.849382
1,ur22u4ug,3486.278722
1,is6ptck5,3446.732592
1,d0pmvlv8,10156.08597
1,k8mfj7li,3283.662936
1,uzmf72cj,6091.203266
1,zmgzix2v,5486.777481
1,atqs1q4l,4382.941952
1,xjbq1lpz,6637.935398
1,mbiy0lzb,7245.760878
1,1okpilai,8998.26148
1,fdtgq8dd,4785.958188
1,gdjc6wl7,5582.217305
1,n227cbym,6320.74015
1,586rim5z,11654.859835
1,v0p2hudo,11507.206255
1,6lqyytyf,8360.28526
1,8swjr4sz,11442.808769
1,yt24nl61,10022.782672
1,eezvm0le,9221.082578
1,hwf8ca5e,6860.848714
1,3qz0u4s1,5413.364328
1,zj3kc1j3,9878.138954
1,7e77t634,7457.940414
1,igpezbtn,8004.828188
1,gfs8c3w6,7734.306478
1,7c7vh5js,10740.73316
1,cftpndca,11836.318669
1,s6zog721,12089.712529
1,u8vjtki7,7182.936425
1,afqz33re,6520.532344
1,s6jw7d7u,10384.006621
1,nll21csl,7381.49043
1,alensxz1,1161.564047
1,5gaxveqm,5799.945792
1,0id8q64u,7655.755357
1,akv5kclk,6234.150953
1,b3rjumoq,7842.73333
1,9qby1be0,10511.172758
1,h789l8ye,3040.528412
1,mk38347n,9.374808
1,rp1am1jy,9524.050846
1,212b928u,4.660408
1,quhe4o7x,5.000245
1,ytqiuto0,5.177228
1,f7jbf84v,2.319479
1,np3l3kjc,3.482445
1,ti13b9hn,3.387459
1,elpj8tb1,2.586289
1,r90q5dzy,3.206236
1,8wgda4hk,2.491856
1,pdh9r65n,2.285877
1,49dg62ku,2.464383
1,i3cm5n39,2.526304
1,nqh3wsxl,2.259434
1,6bomtoqi,2.09422
1,3eg5c18q,2.371893
1,15b3o4ho,2.979884
1,21tc18pr,2.452728
1,964d1uar,2.407602
1,6vdllsq3,2.224551
1,dmf3shvd,2.522314
1,gz10s3xz,2.871556
1,qqj887m7,2.370411
1,06657o9p,2.589631
1,gizrutna,2.777214
1,3xpwyl19,2.703566
1,egktb8ag,2.362088
1,g34ohhk3,2.462366
1,84ewq9di,2.322287
1,ma2gjibw,2.625217
1,6hgokquj,2.297635
1,59nlwulo,2.50883
1,c2rjb0ci,9890.463906
1,0y4tkyo2,4433.563762
1,td0yhufq,4989.402476
1,4px3s2d4,8915.425567
1,dkijw4b1,5.341002
1,yqdq9u19,2.408572
1,6wgbnvjy,2.354275
1,6z6vyysh,3.642058
1,i8vnvwg4,3.641933
1,69q1haz1,2.524884
1,kco1tpb7,3.336288
1,1ikkvfzl,2.555658
1,fj2eakem,10862.078287
1,lhft0mgz,5712.018441
1,ctbi7v6i,31458.863346
1,mfihm1f9,10468.681987
1,1nxcxdzd,5848.220436
1,btatar9d,5536.416388
1,yq4ce0n0,6429.786326
1,1xikinox,9146.269195
1,up2qru0g,12944.320431
1,fo8psza6,12031.41396
1,60rr4e28,6506.042775
1,qokadwb7,5964.578367
1,3ktfzx0o,4980.856564
1,8vna8xig,10041.016013
1,49hzgfyz,4056.318319
1,eccbyz1a,13592.555211
1,mk4jqfe5,6115.649492
1,r05hbz0h,6496.984724
1,ge9z0n3j,10841.693611
1,u3l2ku8z,5852.107888
1,3ergrkss,8348.350463
1,3fjs27au,3051.041759
1,fdd7nkvt,4360.00236
1,fe0a944i,3901.53218
1,6iwajb70,13875.790899
1,lfcmcak0,3577.481769
1,hnuoudss,3673.336059
1,585eh9px,5324.376695
1,hh2vbaor,5053.976113
1,qaczupdv,11030.687337
1,6lczkx21,8389.990499
1,ykg4k2yo,9515.900044
1,3fjjkk3c,8068.026091
1,snc9ih4w,3377.768246
1,h09d11of,19354.761001
1,mhbhftch,13031.553616
1,3escq7of,7957.495672
1,wro5zu6n,9553.320352
1,sopuvx76,5327.944343
1,90pbw9lu,10119.830947
1,3o4wdsx1,12551.5978
1,6cjhofdy,12867.785403
1,bolvryat,124010.542261
1,xzdcnrh2,6652.42976
1,x0pccyt6,10567.510265
1,4r9pbzd3,3603.615528
1,2vc110gd,7094.939835
1,g7m6odfc,6025.699765
1,0fmn9p2t,11017.659703
1,2c7wf1p3,6309.96151
1,iilhpd8g,11243.81455
1,pai5gkgb,10319.936404
1,8eaeodgb,9005.398034
1,diy348t1,5540.659454
1,0rzui423,10689.772408
1,8zkody8s,9490.196533
1,n11luyt5,7317.235594
1,z3kigvvu,8824.569593
1,05c1gk1p,4484.398759
1,c41yi7c1,4730.710908
1,hpzbky6o,3943.472299
1,mmi621nj,10683.509861
1,1m3m90if,7974.934358
1,mqhw6ad4,6035.806727
1,mtij1aee,5642.204748
1,ojmrlpdp,11716.138835
1,6bnvlm23,7586.736239
1,9qlhmx4c,9909.637479
1,kth33lds,10118.797327
1,u9kktofj,11984.962696
1,97s7ksyz,6461.184803
1,ddyr4kr8,5747.609067
1,vfrkw9xq,10542.067964
1,be9vvbnc,9298.908132
1,3b8no90p,4327.655902
1,n3y0dnzm,11265.223021
1,wkqyyspf,8787.528986
1,4d9o7ur5,13822.934175
1,tay1ve12,22956.510705
1,e10z7kmc,4576.101007
1,27hgeg47,6141.955721
1,4zpluvuh,8382.887285
1,2nq65ihd,10242.076267
1,hsch2e7u,18520.495668
1,kbjw2uv7,12207.925684
1,qnumwmbv,10189.838626
1,0al1bf2a,11311.38152
1,0kc2top8,11270.565585
1,tsxmeubi,3164.686293
1,4g74ao2k,8524.290574
1,jv49kptl,11532.300549
1,fd6nogf1,3692.485115
1,9xqcpioq,7577.244883
1,14hxhi7m,9387.074181
1,fdw3323t,6600.903154
1,4ecbrqhk,6192.261807
1,tu67rjhq,5448.509654
1,sq64ba3t,10628.195384
1,6f2z4rqa,7458.987313
1,e63xrl8r,4220.629462
1,o7x5vdil,10858.565563
1,2lp2uyzw,12882.967273
1,fuxd2yrn,6018.473595
1,k4fck8vx,11219.689919
1,dnw3frkt,6352.560786
1,leoacxc1,8707.22505
1,7e8h1ymb,8163.461544
1,79itpl2x,3199.692356
1,kkouopek,6629.468429
1,5gbw6avh,13656.114436
1,xrudeqyr,3700.693185
1,24cfuchc,5424.259924
1,9940iibm,3507.021633
1,dpgqtisb,11325.281632
1,e34vl6r4,4553.591509
1,19nin7vn,11001.42881
1,y3wkcgmp,9822.60263
1,nkwknso2,9514.022096
1,rbcaigyz,13960.159101
1,666jep5f,15173.805712
1,qdb69pj1,13785.357318
1,j7ea8s1d,8801.789481
1,hgavzq5m,8776.711536
1,ss4w6v8d,4690.939799
1,6vo9wdwx,11095.404616
1,0orbnci3,12137.73843
1,ydem4jg3,5866.746396
1,26sc18x3,3618.251762
1,weoru1ep,9313.618219
1,k47urk9i,6333.611028
1,f66uopoy,3766.828749
1,aqzs0a0l,14349.374568
1,jqet6yc4,6982.594757
1,s0xioylp,6119.716584
1,2u5q7aol,5162.959101
1,505l9stc,7213.357932
1,zk4fpswe,9877.103313
1,ff5euzti,5648.462678
1,y3nfeeqo,7686.707737
1,awtsvr3q,11726.390034
1,dddtst89,5839.249073
1,7xdbp2ly,14181.097782
1,hl9tjri0,6584.608796
1,i9w3jpw3,7817.732004
1,lp6lu3qv,8716.507633
1,7lwxkk5h,5264.143465
1,tyu24p3z,7268.880282
1,t99wty8w,10555.335772
1,q4i19pat,4705.450497
1,m1lyovri,10427.414001
1,djd4ev69,10103.434628
1,0m8icrsf,5734.075167
1,inoglx3h,9842.982976
1,sa3r98q0,17081.94101
1,lsof3wym,10142.488573
1,ik61rfro,13896.39416
1,3daz8cuv,7478.154085
1,uya8vpt1,9454.780326
1,nitrwys5,11412.408131
1,y8at8x83,6509.449565
1,xk5xbbw4,4897.567711
1,nfjbcmjc,9664.9587
1,lafc39g4,3470.846913
1,9emav48t,13438.189747
1,lzuoc9ou,6438.150755
1,2w9b7dlw,6343.077325
1,6aw4t451,32586.78388
1,gy7v4nai,4429.853564
1,k86gr14g,4291.949642
1,kyfedtes,5688.383543
1,lrkt16sx,11675.712872
1,n5vacoic,14293.574227
1,5xry8tko,9806.393291
1,yq7bzexx,8205.834531
1,wjm64hz7,9338.848826
1,iihxt8tn,6868.59671
1,y6bmxtk7,11171.727109
1,tr8u31z3,3792.360864
1,96xyvj4e,3181.950946
1,7p2p758z,7390.721324
1,r10jdla4,20574.418902
1,yxvc5fy9,9321.188563
1,uv4lmxbu,11774.195664
1,z6l6zbvy,12572.714251
1,9aksmezc,9978.662865
1,9jw5rike,6956.009669
1,q4fug4wc,13324.809687
1,z6qm3f41,3533.084068
1,2k6gb5k3,4196.480587
1,2wih4g57,6835.715462
1,aq66jkcj,10781.744603
1,s5yhfoil,6614.385604
1,yj9b2gpw,3959.419666
1,dcaw7bex,10368.32409
1,rjwdvam2,6619.886261
1,k8nrnwib,10347.878655
1,ecmdgvt8,11122.23619
1,d6cr8xs2,11290.142888
1,h0qmnnxu,12244.839416
1,vb0ktwuc,6089.775974
1,komd0smk,5526.408036
1,teqpe20m,4589.280924
1,zvlzx1on,4568.693748
1,2wbz4zq0,6081.359141
1,bw8s75a1,4933.013894
1,009pg8gb,4506.32427
1,htjzkws1,7855.07785
1,jq7kufr5,4612.000018
1,xcfdf31y,5935.543753
1,opl5ximd,7159.045119
1,wwf4ik1r,8647.954489
1,i80ln9pi,4392.549523
1,k768vbwj,4145.714284
1,akky267o,8944.090571
1,n1t1iq3d,7736.703308
1,d3sv6t37,5505.976204
1,3g3esrzg,11566.982459
1,gshftdtl,8356.342679
1,pmfn875w,12629.353664
1,10vqv6rz,4679.912395
1,clge76uo,11983.562259
1,pdntl7cv,11107.085742
1,nakvoahv,5826.775859
1,u9i2zzes,6749.606877
1,cj080yag,3617.089034
1,t2q3z4ss,9490.652057
1,pz8gj59h,11353.947659
1,urj114sz,4184.163112
1,6o7r2zn9,10006.30895
1,ddeox2v1,4412.301978
1,bl3bscu5,12505.272677
1,xgbd8wz8,28041.082203
1,xchunxgb,14042.810833
1,euce066k,12653.261152
1,s9j75cn2,7356.272286
1,c030wx13,5750.015563
1,7sjmjinm,4238.077785
1,ft3kfkgc,5581.402268
1,yucmralu,4298.587226
1,t42foqrq,9876.766904
1,gty4ex2u,161042.905652
1,1upzf2n1,4742.961522
1,be033r3k,12613.611717
1,trg5ejmf,3743.729607
1,c2umv1gc,4848.511603
1,affexpon,4081.446898
1,1a5vz5e8,6695.684945
1,dthi55d8,3487.801592
1,40kz7dak,4938.756704
1,vjrgskfe,3347.216726
1,csctnkxt,13120.947826
1,nag3flw8,9890.207555
1,ad3jkgw1,3333.606405
1,vkzb1qyz,4093.27193
1,mx2wf96a,6284.596328
1,puq34o67,4339.875225
1,iamy3343,8839.414063
1,gjo6dyhz,3599.628046
1,5bm1zr5z,4947.724107
1,z9ku23j9,9526.033862
1,nsp2ogxb,9335.094094
1,itnieo2e,6477.510766
1,xqzks8g9,5349.391972
1,9xkpj93y,4919.15071
1,jrwu8hfs,13596.222379
1,4tjebzzd,3397.594646
1,savibfxu,9397.941041
1,t8t91upn,4708.514058
1,jzg5s3hp,6566.305077
1,4x8r5rmo,3886.381031
1,0raxhcis,4639.943829
1,6zpytr68,4050.053706
1,92k6qeho,5435.941809
1,qr7553ul,3772.775659
1,rvk9z1gm,10296.037934
1,1svonf54,3646.50938
1,gtlmagua,6192.676793
1,d4az2rqn,10347.539248
1,myp2979x,11561.006869
1,mxpeu9r9,5515.625439
1,mbo87eew,10460.413149
1,p50fo8t5,8592.766813
1,93k0sam9,3745.13886
1,vslk3056,6251.79612
1,9ed4c7a5,3473.210427
1,in22csgu,9701.990346
1,7tx8hn32,9821.075489
1,0q0ehrq6,4800.576047
1,32dt3fvh,3094.78684
1,sf1bc25r,4385.036459
1,401qzquh,5738.918624
1,oabrrv3r,4543.164862
1,ujreajrp,3600.958138
1,rd6jhqrg,8592.207718
1,3f7s95bi,9344.303689
1,a909gqpb,21257.470707
1,3846vr6z,4499.360844
1,ydc8xgt5,7944.272376
1,ogx65rzh,3354.1863
1,3369ia8j,4388.816384
1,szad1kpn,11237.491777
1,vs1uy6aj,11243.581636
1,ef82dg0w,3825.356595
1,dfj8drgt,4235.473438
1,swpasech,6342.852012
1,omhwmoit,13280.576615
1,s5335ze3,3446.520148
1,xnheroq6,4095.361548
1,2v3zc3qn,26818.363207
1,73zxn5n0,9828.763594
1,y2usw581,8916.344547
1,qp87e6q7,3469.991233
1,t4req7u1,12363.963628
1,zv16wwxc,9383.312052
1,5kalr0my,4995.263028
1,54as5tq4,3822.517257
1,782z49rw,4778.223424
1,oapkcye9,3365.636976
1,itvm4jf0,8894.918163
1,vqae6acr,13094.613001
1,sisit9hg,9679.586542
1,bcel8uwf,9780.932451
1,2y72rt7t,3565.076631
1,5f5kooe9,3611.793774
1,itbe6gbp,4477.103877
1,jcgd3j1o,5015.019488
1,yusajoms,5688.242903
1,amoji04j,5089.004792
1,sx4nltxm,19972.735881
1,f2z3ngvu,3741.504827
1,hgjb8sz0,4214.531614
1,ix560h6s,4422.419772
1,6w0md0n2,4584.003416
1,uiqh5in9,7645.636926
1,645it3j9,645.354592
1,azd97bv2,3763.047813
1,tig35ajx,10541.769435
1,8c6hpb9v,10592.774082
1,deoeit0v,3539.67389
1,zxjats4d,9122.695761
1,bp0c1rzy,7787.82752
1,skuq90kd,4247.05658
1,auv91ez9,8551.051476
1,2o6th4wu,4734.404808
1,21rj7al0,2928.707109
1,pfdo1p1d,12437.816503
1,hze9dqkt,3374.630817
1,tgeguc0b,8256.472931
1,bhwvwpjc,9816.972936
1,nc7ne9wc,9849.520666
1,607b8kwz,3104.205337
1,kzv4z44f,3663.114013
1,tj8lnvfl,13159.464473
1,zx10rs6z,9544.194169
1,7lnolzav,9637.187067
1,t3qfdj12,4086.729555
1,sgx689eq,7237.876239
1,dq6brcny,4906.918968
1,4xe63ptx,3487.168177
1,pcf1ltvs,9196.228659
1,9zivzcit,5921.487697
1,kg5mjfmj,3806.963115
1,obsjc27b,3407.59592
1,pcp4ygz1,11305.490714
1,yepfkcp1,11506.935861
1,5udkleht,6329.087263
1,wu8icvaq,3854.62463
1,8h4txxeu,3523.257209
1,qzjaxq2i,5811.076464
1,w6urdf0k,3932.774047
1,th8rucgm,5502.547433
1,gzifhnco,4010.66696
1,lpm743su,3407.854493
1,j37kujsk,6013.767427
1,sqs8fakh,11957.733143
1,vbkn8nid,8226.489572
1,pjnzr30k,7590.841783
1,e3pf7j0l,7987.37751
1,bgsg9lmq,5861.001404
1,nih5knsg,3968.07193
1,sbjduj8q,5007.567139
1,lkor4hb4,5349.302699
1,osvjatuo,8246.915741
1,mliwh7o9,5226.45547
1,lghiy2xd,3207.942353
1,6r28fjtg,10149.282401
1,qf2i6fq8,12617.976522
1,9v0u1mim,5674.196434
1,4fhaou92,9318.187015
1,bm8s133k,6964.851867
1,btqnoxpj,6303.483716
1,cegp9sep,4838.063914
1,zb5e2hcc,5048.985195
1,ta9ooxqn,4038.71496
1,humobhz6,24128.271734
1,uy3hafty,4441.525275
1,igxbmqnh,3343.082836
1,6tal8u7a,10126.458215
1,h799um2z,8952.810245
1,q79wvwe0,4098.53965
1,wnlji4ax,25092.300604
1,ysygtgfs,7450.651593
1,cc5rlabu,3350.954657
1,4xfmeysj,3311.839075
1,znthmtxs,6126.726967
1,lgk525xh,12404.956329
1,k74u3rxf,9083.411034
1,n21p8ns4,9440.122082
1,0dgic0v8,3997.599195
1,d6wdv338,3303.153454
1,wf9c1hw3,7226.010217
1,rvxtldxa,4828.84651
1,eb2f9cwc,11202.447114
1,t8rsroiw,7345.921606
1,823x9vhu,5807.736543
1,51tsgqo6,3436.753129
1,yovt6rzs,6334.812713
1,un2fd5zi,4520.293919
1,5cp6gpk3,4232.298656
1,j11dyagn,17509.194189
1,ta5ttg80,3077.474317
1,3hlif2op,5742.617745
1,8bqc498v,5005.848939
1,35i5o12l,4013.124128
1,i9eunadn,11133.936394
1,vbqei6al,9511.170294
1,0bokx7ys,8466.200693
1,1y5oyrrr,4510.524929
1,kveyk5d6,3312.297632
1,l46anmk4,14235.23278
1,kz92tbrx,13107.381216
1,jeb1ehoo,4892.122998
1,sctcqk4z,9083.906303
1,brnb7xt6,4819.606919
1,3tzp6r7e,12839.279846
1,6dsrf8ue,6099.240924
1,xwzrsxoi,8704.684744
1,3fw19dhd,5881.828414
1,p556zs5h,3552.380696
1,01y70bcr,5744.863748
1,9g44yopj,8490.886775
1,qd3u7urt,8429.14588
1,77jus5fx,7540.915652
1,i5y9anwd,4153.089764
1,n6r5tuwj,5035.825621
1,v9wdlk04,3322.750082
1,83n2mm6w,20641.748315
1,fnhsoez1,7890.564653
1,80m5uo62,4106.922589
1,540co8ev,11167.863964
1,uc2ypsoj,8832.978579
1,rbqwo3d1,3833.717106
1,9ipmadqh,13987.327006
1,rxhzqva4,8046.871843
1,ia3yqagu,7632.416858
1,20rb9bu7,3118.171228
1,ny9ygj9g,3808.322822
1,vwi05fsx,11490.690583
1,8j3d2puz,6602.198808
1,ucfddmbd,6468.11345
1,3b84ofol,3396.29579
1,n7mue604,2955.453713
1,sq0y32rk,9908.392773
1,fk6h6u7a,7027.656007
1,6gith3pk,4394.429827
1,wzrp32d2,9328.409968
1,kzqgod7i,3191.176075
1,9uyo1237,4549.391546
1,fodh3brh,4966.888608
1,750fi70x,4158.309963
1,zd2fpl1r,15526.193941
1,derluctv,5133.784742
1,o4cwpkbq,3952.248688
1,fuctuabk,5753.304763
1,kcw9d2fb,7127.328743
1,dfj8d9y6,7853.418429
1,6bar30gw,3357.831065
1,0vcjum8k,3568.871947
1,9fmuq0io,3637.103032
1,vaw1rgy1,7159.67047
1,tbvsstem,8004.080199
1,veujzxnc,5299.935854
1,cikftpof,6258.462184
1,c7tc7dgs,4454.144596
1,wvdjxe6g,3469.025006
1,pcczckf8,9511.556774
1,mv97s2pi,3866.486283
1,wku21ckw,9578.43759
1,0eu0ay1k,8057.311846
1,hl0xh8vr,3468.173332
1,cj6vmje8,11181.478378
1,h4f8lrx3,5889.681154
1,myaxui7v,3423.678997
1,ahr1kezb,6555.977646
1,tkn5uvh5,4590.583753
1,j78ki7gj,5382.042957
1,krb2h75a,10350.705972
1,jyp4jjum,5534.431227
1,vlch3u5a,9598.919292
1,58e0w72w,12450.820553
1,8bo5imxj,3255.779247
1,m8jdegmi,4790.866102
1,dyayr5d8,10147.989391
1,lw0wm3v8,3504.781786
1,bf94t5fn,12542.535301
1,18mtpjlz,13166.58492
1,n8s9u8tm,3159.928563
1,j2xnp2y5,8047.700952
1,o8z5v1nh,9043.74613
1,dnq0p8cq,9797.330175
1,kmvt678x,6242.506502
1,1occugzu,6297.940393
1,9iz999cy,3012.007451
1,0hk4qj1g,3218.16852
1,68gjpcnn,3369.745163
1,qhdxxjzb,3100.231183
1,e6loxcqj,8234.422182
1,mkl1yh0p,10979.204348
1,zky9s1j9,7046.909215
1,ai3hfexj,6754.332498
1,rdcp2b83,6936.728881
1,vcqfjkbw,5126.714685
1,kforc6dm,10119.392762
1,72dpcv48,3336.935882
1,2u4l5k6c,3028.693112
1,tsz47ill,18804.63572
1,wdcdnag4,3865.505692
1,nqqxq0ea,3373.818588
1,b0wct277,6299.274643
1,40c381ll,5670.387033
1,pb8wxosq,4214.766954
1,v3xerw69,9347.631355
1,71axdbuv,6756.568244
1,nsrmkazz,8557.479137
1,nj2celyx,2981.974257
1,i97gobm4,5111.676338
1,9fblalr1,7260.196417
1,s6ls2z5c,5771.661691
1,mnqtusa8,9332.647113
1,6vqzheif,3144.311245
1,nfoksefd,10525.540196
1,79ayhld4,5350.815374
1,ry4cl1el,4669.61368
1,lfge58ys,8100.53189
1,n02q5670,5706.632779
1,51jjtv3d,9273.425747
1,om2cwylw,4802.992113
1,jl3mcxio,5902.842769
1,pbvj4gnk,11517.758666
1,3m4lvknv,8858.505336
1,66vbk785,9248.766877
1,7vr2wp8k,3425.223989
1,6ckbuxce,11259.628083
1,hlc8j2sc,8322.637095
1,xg6e89dp,5358.829272
1,n86b1ae8,18016.324465
1,7r5anvsp,10480.4898
1,m24whfru,9134.96083
1,o3g7zukm,6189.259542
1,tj9q8nwk,10685.012318
1,2p98p0th,8843.826993
1,1tfijvaf,3506.826052
1,3cwokx1i,3588.722411
1,hsqe22l4,3269.749514
1,yfvuu15i,6054.348647
1,fyiub0xm,725.348118
1,ln5hzbmj,8481.836335
1,4379szxr,10514.335581
1,07pbta8h,4828.938018
1,h958khka,8729.732475
1,yanrehnw,9873.52913
1,912a8472,3064.979091
1,dz1483d8,3426.710942
1,qow18z1o,4060.315389
1,5lfh9rxy,9870.347753
1,1f649iuq,4307.76142
1,820f48um,3069.108747
1,avsrli4s,9353.871394
1,p4brey9d,5319.791576
1,3t15kskj,7067.103609
1,t9zscwu9,9143.12711
1,o5jn7bon,7344.457431
1,mxzzuuh9,3109.963856
1,251ia8bu,9644.879564
1,6s4ktd52,6702.043157
1,9z9g7mnp,3184.323523
1,mkmhmrg9,3196.310711
1,ebi18jix,3239.43175
1,me31i1wi,5888.082696
1,efedl4pi,6174.656846
1,wdrumnj0,4971.235285
1,rde9jaew,8029.588524
1,32ed19hh,4213.885289
1,12xgrxtf,12203.518058
1,x8xebgoq,3529.091698
1,o8l87uk8,11001.347731
1,ndcr3voz,8400.569946
1,077bugwh,3614.92463
1,nvw8ungq,9182.152072
1,j90x0x9h,3110.279571
1,urlrjmei,3165.762549
1,0njgalup,4517.403535
1,5iys0df3,5039.566559
1,6dxfnmh1,3536.629326
1,hx49sb1p,10117.261667
1,w02mcryj,3706.357011
1,zqhxi7zk,13596.972499
1,shwbw5g7,8785.92479
1,f282jib4,8368.221863
1,c7c0e8gq,8640.280781
1,h1zu8la5,8844.860795
1,fbznpunw,7679.082422
1,wgb06w0r,3459.583616
1,w7txse8k,4040.685392
1,ci3p6gaq,3436.86559
1,fa6744f2,5293.412883
1,vrv10uq3,5669.635619
1,3b9yxtvp,7497.292117
1,aeoorszg,12878.615198
1,ubryw70u,9501.300392
1,kc66zgvr,7598.069161
1,723sgljc,7326.152979
1,hirnrcrf,3180.137123
1,n2zqn61m,3433.92051
1,7qcof43m,3694.236599
1,022rgmkl,4003.063535
1,4amklkn6,3863.28713
1,1yvbcnan,3547.830927
1,ghu0pdnu,9140.556964
1,e0oxy1kc,5265.506827
1,bec3wx3t,5196.918429
1,qwwic1fl,3703.383515
1,03vcyfg4,11452.897076
1,vstxo8tz,5329.825748
1,6hyliaiv,2642.749267
1,128ibtkl,8071.36328
1,5ym5dfsz,5948.297932
1,9py0984b,3335.075225
1,zwwhay42,3258.178247
1,c1xdjlfn,6529.532615
1,njmtlyk8,3329.425014
1,yiyzvovb,3665.885007
1,sm6c4nng,11487.392605
1,c7x81p1b,10566.97049
1,248c6wzz,8120.557017
1,5x3c4yhk,11397.875079
1,qzsonpta,10355.828756
1,vv4zt7bx,3692.946922
1,mu2zgz0x,3558.235923
1,2cwfzgrv,5990.14696
1,q9ek8vnd,13945.998444
1,waeer70k,3461.252063
1,n318v0mh,3509.672009
1,zllvq8gb,11634.52175
1,j8zk0t1u,13317.773491
1,mi26krgk,3413.926846
1,kx4xsg23,6629.008879
1,149l6aa1,5746.27207
1,zs515cxa,9852.977652
1,sgnjnapy,5813.852214
1,6kdmnygo,5400.411274
1,iph8fdjh,3134.222565
1,3rmfvdww,8714.221373
1,uynchdla,3814.82671
1,2duk4bsc,8713.323964
1,dka1wd1q,4031.578115
1,ftmuxx45,3418.164976
1,z6el6bfr,3305.527611
1,p2676yjz,10777.76181
1,07tpoeyd,7490.415541
1,ipmr4dwy,4962.373518
1,jy3u2gnz,4007.503433
1,p86tjcnf,10569.089917
1,40dgflso,4622.079932
1,3mjsf3ed,6615.333084
1,bj07yux8,4852.934633
1,wxumnd9z,3309.830418
1,x6vro9d7,3313.534507
1,b8s2rn1o,5608.442387
1,pf16lz7b,3046.880582
1,9usyxnzl,4081.329647
1,gsk3eydz,4418.625241
1,00tcyep4,4880.369619
1,dawcpqke,5216.515832
1,237og1dm,10948.382041
1,3ku40ued,5655.478635
1,qqib5sxe,3248.826268
1,0uqs4rcc,5000.867559
1,06t1h959,9914.518672
1,6ljw6kr4,4973.124896
1,ew0l8ewe,3024.308766
1,ensrkpo1,3846.396264
1,dqaj3883,3654.997024
1,pkq4rd20,8624.384994
1,e5r6etoi,5261.13146
1,j3xvzzqz,10365.105315
1,3hfoo6sk,5271.168412
1,2txp3qca,6830.62825
1,kzif6y6i,12633.797092
1,ixzdupqw,4593.744591
1,nsmob5sj,3362.529361
1,s08dnpbt,4721.440039
1,mlqg963r,5640.824993
1,vp5mf090,8072.543483
1,jl8kgaln,10697.761078
1,obhhhtdb,9582.406339
1,zyglvtdu,6688.915666
1,3r7d81od,3037.133594
1,s0dxudvs,6799.996519
1,tfmg6q35,6977.961016
1,l4m7vm2s,4603.611148
1,wil2jetd,9600.311157
1,lxcknjyk,6386.65196
1,qddrqkri,3285.099726
1,2s0cnkbu,4210.239677
1,3ukotrru,5170.788328
1,mo2zupzk,3296.529657
1,ufqv5c5b,6311.294919
1,rxiivait,13387.638201
1,8s1vu5i6,9383.093895
1,nbao2xzv,10419.878232
1,x0i6usix,3202.971049
1,pi40qc52,3738.584459
1,ob9ac29f,9592.110179
1,96tbfohs,3852.935659
1,monpp5rp,8486.05914
1,3afwq16p,5420.113695
1,i31xza44,3081.495743
1,c1m7meyw,4396.732016
1,nqdj7jq2,5850.889531
1,snhh9m2i,3174.32773
1,ce3ihn7s,5845.22847
1,nt8q3zk5,3707.490021
1,2gd9i1xl,5871.408142
1,26yyewha,4209.166603
1,ynlyu7uh,5978.446586
1,uc27xvkm,5538.079011
1,kp1nzkuk,10499.459203
1,47digeek,3724.707456
1,43dbpwsn,15270.088789
1,yw2djwy4,3071.996485
1,obfmzlhk,8216.918103
1,t4qd55id,10294.576945
1,5zu66ocq,3312.643375
1,6e4b5nae,5548.138932
1,2ub01hlm,12838.50382
1,jydqzw7a,3403.477423
1,et707vrn,9639.070903
1,fcr0082f,8009.032859
1,poin68dq,6148.465848
1,xuj1uinj,4402.681173
1,7e6rwv8c,10870.01836
1,y32yfy6q,10364.49542
1,rdcvodck,3224.030085
1,28x7dffv,5193.082126
1,j01r9e60,3255.323665
1,pl3fel4j,6734.392616
1,isv5pdum,12720.077676
1,v9d6rsgr,6554.490023
1,9mqzq093,4644.689325
1,f6p15uu7,3981.937562
1,m0n7ezu4,4639.332283
1,glrezbnm,4876.529696
1,3i3vv1yb,13379.188814
1,v2ki5ifv,3421.094314
1,zuys7f7c,9368.361776
1,6mtrnsex,3423.327818
1,iyr0wqul,8256.781785
1,x74m52by,5775.750681
1,sx2rdhnn,10371.104968
1,n520ynbq,6011.415545
1,8350ha1t,10081.927441
1,efvxsik0,3427.814582
1,zfqvppp2,10574.974226
1,l1q6kf91,12805.669407
1,2wqknc9j,7669.41679
1,zhn7eykr,3693.993446
1,c0cfu0sh,3723.972444
1,5xs9lddt,12252.124546
1,oxger2ae,9991.745443
1,t4pfrin8,4040.359991
1,k037lr1p,10113.819333
1,okt5kcgz,3230.744592
1,02gh1qax,12764.634736
1,fgdi7zzw,3421.526497
1,rrcequfx,11076.190933
1,eo8hmshj,9943.612572
1,qnea7yft,3169.963638
1,vwgm9451,10307.377463
1,nrffp14x,5354.666405
1,2usc3um0,3487.130268
1,fhbunrea,6115.855778
1,e1z7trmq,7787.046226
1,qaezr53s,3848.773717
1,7pq5zf23,9432.610689
1,m0144puf,13035.435655
1,gjyw94ao,7358.802795
1,hu5h11kp,3944.931965
1,huccltya,9923.851236
1,pymtn0d6,9493.126898
1,uw5kusee,8634.535838
1,kjb54gug,3560.690489
1,1uy28ba2,3490.591999
1,43mubsjr,5979.529717
1,epilzvsc,7111.91095
1,18vrncoz,11027.595281
1,o8jeu30j,9931.802585
1,jw1wr13z,5332.018271
1,bbrmofqh,12296.446506
1,llmlnnlz,6433.648763
1,0xszwt7x,10075.620795
1,j7ioyylx,4648.315816
1,z3qgp0bl,3516.276832
1,c6eowu9o,3506.776603
1,d3l2jf1y,5559.131613
1,wtrc4ozu,12616.517915
1,nlkuckux,5954.691894
1,8imekseu,7186.486599
1,ynhwktzg,4259.248587
1,629px5ol,6258.240902
1,4sgqdptb,6778.204255
1,d6ag6oyc,8820.330695
1,xa422xvt,11588.03741
1,rlh6gifo,11663.83792
1,moe12eq0,4333.788922
1,fr9j309r,3364.952278
1,xlm97wjr,10792.316035
1,pgdu8nxm,3938.970779
1,y7uo4sws,8789.071621
1,7n2fknhs,6033.046338
1,o3updwtd,6702.176966
1,zyfo81jx,3951.437569
1,wdhq3yp4,8811.677427
1,1zz1xii0,7150.749088
1,jsolarnn,6055.641822
1,zqf82o8v,4926.558845
1,9pnr24in,9687.278786
1,hwnovaz8,3569.031721
1,guyhgkei,4236.392727
1,37d7pnbs,2152.617682
1,0swzp4ao,1182.087269
1,c665sjuq,438.335692
1,bclef5fd,1609.613661
1,flbccfj6,457.886739
1,wq4loz1t,7778.415572
1,wxwq27cr,1680.896446
1,pzgv1xb8,1486.706966
1,op8ebgq3,5093.754285
1,wi5r23ak,3477.471526
1,zyqcwa2n,7638.892806
1,p0t3yotl,733.566213
1,ycxj36wy,10938.909976
1,nh814oru,8387.024429
1,a5789jzl,1652.976995
1,gt0lwg4k,991.313765
1,8md3qkh3,3808.445194
1,nqt99cfc,3381.461264
1,8zvvoyn0,5977.577407
1,j0a203rs,1064.425097
1,4fngwdl3,5613.816799
1,d2qrkot8,4738.428311
1,hswbjwlt,1384.274129
1,3tqons6d,142808.466954
1,5cf28peb,224056.618132
1,ouzc51m7,340238.341294
1,5x3ybcrb,138534.779579
1,dgtoqmyn,7003.722519
1,ubl2wzeg,186778.609766
1,ow2di99m,303234.009446
1,toznjzlo,189160.627375
1,ww0m1tx3,78717.895443
1,okbzd86b,387.658291
1,tbbv6vsq,639.300404
1,naqo7dgf,3645.501558
1,js4rif5a,3510.86237
1,p427hwvj,4991.553846
1,4bt6layi,396.303841
1,su7n4saf,1011.882406
1,4det1pwf,1920.293643
1,5kkngdnf,2503.839896
1,wl1ybxee,6155.906916
1,te2ix7se,4022.488588
1,db0umv1r,14564.830869
1,uov83bmh,8033.975004
1,e06ryhgo,4116.355849
1,oz5ocd2v,986.641038
1,ayz8s1wk,4227.811001
1,aj93qz3u,4798.433991
1,fy0jsbza,4978.770025
1,0eiqe5yq,2383.169916
1,ex2epuvh,2161.73392
1,yjqgkcfb,7792.32023
1,xnh80wi9,6462.455999
1,wvwnhf8p,2321.689115
1,hjxqt1ex,6127.010696
1,klz6ecyh,4049.625206
1,sbuoza2t,5990.306392
1,wgsj0gew,5140.58606
1,tkp25944,6303.506042
1,sqwnhsv2,6848.674298
1,fzrsoxx4,2622.564685
1,8zokhh66,1471.89217
1,3p298j6m,1718.013549
1,5y4gw7zy,1559.987364
1,5ial7zl8,1944.466761
1,s756zd24,3465.110844
1,xpjthaqh,1586.32405
1,aiwxtfep,3426.488915
1,4trol41v,729.298946
1,9ry9aj5r,2126.124272
1,tz2svz2w,8558.563161
1,tzjx07h7,4175.949745
1,pdstgvgx,839.721697
1,1kytlpe4,13427.96085
1,g02gyujh,7232.197213
1,m687oxm5,15888.369561
1,ppvxwbaj,9700.284611
1,ihhcwxhb,9195.693703
1,t1teucva,9771.775143
1,xbsemgom,10708.425114
1,709cckay,735.654922
1,afj75aga,5735.029615
1,u3zsjkfi,1130.914072
1,puyx1vm2,6506.606435
1,bs2pg6o4,3551.797359
1,j6vb4ed8,10446.739036
1,ahnuxxe3,2563.41154
1,uivdyh6o,1368.72436
1,ks0i8srk,3272.795443
1,7z05gxgg,11121.442949
1,g7tqkw9f,3693.978675
1,p2sagomm,10142.662379
1,rloa5tty,5872.099493
1,dvj28xq8,8531.420522
1,p30hnvk2,1328.349059
1,snuttl0v,3648.036528
1,u1qwt4e2,6412.33076
1,euvl1dyf,11145.729914
1,jjubla7l,842.432855
1,qi6ssqg3,5897.1359
1,ohfzuy5u,11188.06329
1,p0trq3ld,3332.968109
1,ndjm1w6l,1907.077634
1,4hg3bwje,3502.004449
1,duub6sc6,3792.020163
1,yybzspw7,7971.084178
1,uhsevarf,1340.157794
1,juc3muhm,9466.936986
1,2lwh9t74,11232.398349
1,petybku5,3607.169269
1,dxzaz02s,3742.912633
1,gqtahdka,6973.497595
1,m455qqqi,2158.096153
1,rqqb0pf1,14864.634888
1,7s4mjuh3,245.20907
1,7wseteea,3863.630892
1,pd9kpeny,1506.688346
1,34bk12lf,5857.360813
1,18b95um9,3782.356477
1,i7js3zds,984.533948
1,g77ti03y,10856.133835
1,oi3u4z5o,524.602259
1,rl37u0oh,3083.457009
1,wc0n0l0h,7789.600163
1,7zmgoz84,2079.293598
1,b8kh1l73,3222.659593
1,tt9qeqyg,872.559496
1,0r7bww0j,5627.286064
1,m3kx6gxs,19564.622944
1,jhxy97h6,2613.172224
1,ogi8myuz,3757.228793
1,w6alydm6,1477.460714
1,hazf8ea5,10162.603606
1,zvkglodp,3690.518215
1,gi4qr1yg,6246.322492
1,gyiwsgtv,10492.170536
1,5wcu58wy,6020.513874
1,q9z4esvi,1323.953964
1,mrhqklvr,10071.414434
1,hmfja7eh,7747.78229
1,zi6nalpn,6205.11768
1,a1yudacs,3303.386336
1,u227ur7a,7665.295521
1,wnjy9rx8,532.151437
1,ra4kess7,11814.162949
1,xub52a28,5942.010361
1,lac6bxlb,980.682719
1,5u3s50a7,3570.011309
1,odhj8vfv,11739.787051
1,td4vnmdt,11767.94331
1,ccj5qc3x,11091.492672
1,1o248cmq,14008.428801
1,m3ijwtxi,3591.864238
1,oqca525w,15406.739702
1,vbo53hfp,10661.149906
1,7yk53jlf,10966.517434
1,z3y95xit,7208.02001
1,2imucqz0,14005.329104
1,ybaygv3u,4151.849399
1,r3q7a2rk,7781.809037
1,vqmazaa3,12647.028052
1,xnb9vnml,3734.745187
1,ktuzmpgb,7529.42841
1,tfj2rwt3,7375.679533
1,3fifmb3k,11038.508133
1,3rjb5own,10392.322571
1,9z1b1jkm,7915.91106
1,d3ihwv3l,10501.402893
1,dx56erxe,3455.894491
1,gne5m5o3,9969.619597
1,dt7dyhct,3428.981667
1,rrmacvbi,5036.551797
1,q4ib2f37,3703.814994
1,kucj3xjr,3811.364636
1,ci3yyd1r,7451.91997
1,0odunjl7,7158.050039
1,fg803md0,16071.646952
1,upzmxpvh,3638.878586
1,1gpwkml3,6386.990019
1,87cbewj3,14488.189226
1,51k49wcq,3292.571209
1,zksdk6uk,6508.013492
1,i736nfa4,6404.888758
1,br2xw3hd,3334.821189
1,ysusddhn,7215.994774
1,l1f5ji3s,14201.199527
1,yw7n7sup,3489.786453
1,u34xgl5n,3846.006074
1,1crwootr,3424.942689
1,bcj1gwxh,4965.32399
1,inzt89k1,15887.770592
1,ndrxphqq,6460.985989
1,ncxpfybo,3410.253169
1,atec8s5m,2568.979835
1,kcgyspie,10530.591288
1,8eibtdeq,10445.473173
1,43msisas,7208.097201
1,ro122amw,4121.391013
1,5y92dhve,3746.357557
1,8v487uxy,7205.889728
1,uv6vhsjf,7623.749788
1,41lsph62,879.878537
1,1ci1qo24,6051.301118
1,cgfwzybw,875.710425
1,mrvqw5op,9564.730688
1,0kxnfocn,9205.260107
1,rj3w33yr,7549.629388
1,pi222drm,9301.749472
1,ef54s1oq,1827.967654
1,q9qmlrgu,9616.489414
1,s3vb77ji,1700.581986
1,qzzgp9os,10529.779379
1,mwsvn0h1,7154.846324
1,zmey0izq,531.843595
1,b3dd8yqs,6239.538698
1,8hilb73w,6459.725495
1,e80y9ksl,1213.215595
1,sie11whg,9031.88204
1,e04jxrth,15465.392887
1,qnz1nyta,2858.510931
1,8ems17p6,10510.395065
1,9n83nxqx,9059.285228
1,a3rpn36u,9493.939266
1,ni9f4s0c,7981.095466
1,i8hqrgim,9507.561064
1,srhc3aic,3378.728796
1,ux5m79gl,9357.430388
1,8wry7cp1,4538.093027
1,v4cgtos5,9679.065897
1,3sk32mbg,10834.998588
1,ak08391c,14323.565971
1,w16zu1g8,9247.369873
1,pjxtiaqm,886.492073
1,x759sn2n,12971.328056
1,zhopu3l2,841.763237
1,vdlxebxn,5762.63738
1,yrqukgai,1492.434942
1,n2wgsncy,7439.016512
1,t1y4cxzc,155807.045642
1,ecq4tju9,6011.856207
1,x4rmyjgj,13410.672248
1,b1qn9um5,12951.742493
1,e8o2rpcd,10.647877
1,hwecxedm,10.730246
1,elvu3kh5,12145.173905
1,srvl1ca1,13538.513964
1,miye7flj,7695.998755
1,yt9bp30w,8024.46606
1,5lh83obx,8732.564008
1,h9ny52us,3401.553587
1,3k4j76ob,0.657341
1,hbph0lxz,10278.267174
1,antvho6f,3376.497275
1,n0igvw6t,11232.409606
1,fg0t9jpp,11353.165187
1,eow5jjai,5486.276535
1,3paoolg5,4591.140374
1,7mvzwibh,6798.187954
1,e9tqqpde,9155.485331
1,32q7e7p0,8261.376479
1,9p89z6sf,4011.051322
1,j9dild8h,5408.736628
1,hg65w1sq,8717.751698
1,gzc161k4,10769.574202
1,0kz1v6l0,9645.16937
1,a3ajr0wj,6836.525171
1,fviweh4r,8053.599667
1,ghiwip2w,7167.0593
1,um1xqp14,9565.690434
1,vspvl10v,7058.384178
1,x2xz9h34,9982.0028
1,ngvs8ejx,8912.519002
1,f8rjrs4e,8774.749054
1,pw78hvo0,4006.321064
1,7ac62uje,6928.417197
1,umjlwcq1,10452.899519
1,hf9r69bk,8488.821586
1,i4899bx1,10948.078897
1,0r5gp1bp,6964.182536
1,1gchqfuw,8570.552742
1,hc9khjb9,10211.624137
1,gjifg8lr,7350.191463
1,dysybcn1,5471.824549
1,mupbor6s,9496.679935
1,kt4flvtx,5824.821953
1,fl5zlabj,4390.270183
1,h9klmrgy,9630.011655
1,71an6yjw,7908.532822
1,8r4nt3jk,8373.613384
1,s3mytzh7,3398.105783
1,j4afbsjc,4556.582768
1,ghnkavlr,9291.135163
1,135bfdhb,4208.356786
1,0e3aopxj,9100.580383
1,b3nby6z5,9800.974467
1,jd3fdd1g,13100.617822
1,yo6hqrpk,8812.807355
1,8t0h2c18,9366.35456
1,drwpncyz,3247.072957
1,w78ygixk,11807.622097
1,2dx3lijv,9208.793823
1,wedqpn0j,9618.358805
1,a1ibqskr,10091.818842
1,bxwo7lng,12212.900742
1,5by5vriv,7599.638098
1,jcso6xeb,12236.050894
1,27tg65s4,9800.397292
1,if4ipz62,5244.795037
1,dv9927cc,8611.302686
1,7zyv6rrr,7867.651447
1,7oujv04b,11220.331516
1,d0gez3uv,10326.990412
1,7sx7vlol,8809.431316
1,yvplho8z,10001.629157
1,crs3cozm,7236.581481
1,fe286u8b,9057.781312
1,qvhc4mjm,9400.145642
1,s7um8071,11761.279743
1,u9nj1zkj,8695.611574
1,a838678k,8894.371411
1,e7uu95rj,6601.575701
1,0wbxv5tt,9931.201212
1,1jgwkovd,7581.726942
1,02nq3g9g,5747.0665
1,8letv5tu,7235.887454
1,5bf09702,9493.355949
1,rt98qm08,4940.308091
1,unaj7d7j,9243.052933
1,i7xd4wgb,9597.667524
1,tq4pvdvg,4016.674663
1,tmyb6d9f,6087.333698
1,jt8n8m4i,8968.414791
1,kkcch3hm,7910.269366
1,netn6diw,6538.324403
1,3fmri031,11176.606333
1,i9mt1w1q,9795.520757
1,a1kg0kde,5009.840655
1,2zjwjavi,7651.543981
1,o46msvjh,9365.65277
1,q0n1a8k9,9072.800062
1,84lq8i9y,9513.032212
1,sgnbh48k,9063.730181
1,r21hq49w,11238.454569
1,f8fp2ran,9112.62755
1,lq4kvwnn,6349.349995
1,nchm2yyi,10301.185243
1,qfswh4z1,6507.12421
1,ln3gmmq3,4718.909077
1,ad0d3e7q,9011.204895
1,lirz4v1n,11562.205883
1,zbthkehd,4922.852099
1,jugshxh3,4407.552672
1,oy7uldnc,9299.377161
1,vwa4swbi,5398.75741
1,gvqqhifm,5066.343346
1,qm5y58hu,11187.478437
1,1vn2j87p,5032.081662
1,op6no80d,7351.360709
1,zhwyk0cx,13541.173406
1,dzbdptcd,12144.486659
1,jv60zfan,6371.207802
1,llg91qaj,6919.140744
1,cf78m009,8440.557221
1,hk2poqdt,3805.922967
1,5012gpbh,8870.316271
1,kxumowt3,4315.20325
1,0mqjfwos,6376.686455
1,hsp2o6w6,5232.694568
1,bkuu0ocy,4726.294418
1,9vx3daai,4241.701386
1,now45noc,8199.793828
1,3foaqbsx,8857.948416
1,q54ahls4,4026.23852
1,b0n29jek,7588.814893
1,rzmbyd1r,5671.396107
1,a10li9zr,5880.538875
1,uedl70rh,9570.296822
1,bfa8yj7e,8738.877006
1,fmh1btsr,3524.144393
1,yqr8e1wi,11589.859856
1,249ahqy1,5592.201622
1,rou3f8ri,8602.895632
1,bsggmj6o,9683.995992
1,54lgx0ok,6889.350354
1,uirlkfmo,3433.585545
1,mof9j16v,4290.460362
1,qepj2d7p,6234.287168
1,jkid3yoj,8067.680349
1,fxjm074a,9290.933783
1,w5ovrb6u,10644.074047
1,2d2f7a1h,6633.022392
1,gse60dfu,4174.954026
1,s0x9a21s,4840.665377
1,urgybl3w,8934.853386
1,6y5k5q3q,4829.383519
1,bvx79576,4232.64007
1,zwknsmpc,9706.483182
1,e13lbw9n,9492.170934
1,nvxxg6k4,10914.511547
1,yjhaxb7u,4879.087827
1,38ieh7fh,5224.049627
1,u71v0hvy,7644.699421
1,mdhgwyz6,11222.459083
1,sic3i2n1,4246.563867
1,umbrs503,9422.256683
1,76uutir7,4169.909948
1,ku9v3dns,6002.896304
1,780b70ya,13404.181188
1,t4a4rbhf,8039.799354
1,8zfacs83,4210.784942
1,v6pjnbjn,3952.624409
1,1nlnbrn2,9502.665985
1,8pjv433b,4375.83802
1,s3aufwfa,8497.469946
1,b62ps2ah,4089.631566
1,8wwzfokg,6338.156041
1,8ubuhm4h,5628.561937
1,pvlnuhu5,4911.720338
1,h6mgr2p9,7525.121252
1,obpbom5p,5300.704946
1,up1s151a,4401.035629
1,j6wcyjpy,8911.767216
1,2p79gts9,5898.380054
1,5jczz2xf,10202.094868
1,giqj3vys,8582.581911
1,l710s8gd,7465.59439
1,fz0p93pi,7409.068451
1,3opsurvj,3320.42608
1,azvewsr5,11299.448366
1,3xouzgmk,9188.492723
1,xziibwcs,3890.417339
1,0fka0vzl,9217.938674
1,kmn1fgw7,5148.065498
1,e7mdqyhd,8440.274072
1,3skjljno,4966.537252
1,ehvxwve4,4195.139977
1,pafnhjki,3956.843094
1,g6luqsm3,7758.303841
1,bzo9snm9,9433.640805
1,6va6uuyv,6864.897757
1,i9gn6pkj,6157.164976
1,jj485x1g,3376.835979
1,wd76oa20,4246.686735
1,xw5m37qq,9667.017581
1,ur0hmq48,9392.214363
1,voik7b7c,5375.523456
1,mv70awlb,3790.042934
1,et5nhin5,4885.995324
1,35cdmmc1,9586.940804
1,7079sdmd,4359.239098
1,iovm5pnx,6081.98414
1,l3ech3bj,5572.086165
1,lbdluh59,11352.369138
1,lvy5vrme,9279.639732
1,pu1se29k,5747.74335
1,lcczkenz,4298.732564
1,ct2pl58m,4412.837456
1,32f0l6x3,11016.499256
1,nlr0jgeb,9248.592496
1,ub6mwgym,11303.107435
1,4f60zwyy,5050.656334
1,k6097h8p,9238.204861
1,9qgo5fcd,5026.717496
1,9s9uqvzm,9520.545687
1,t5ch42w0,6241.04581
1,f3xvlog0,9183.957505
1,r3vx1edp,5497.024761
1,kmqe9l7l,9556.834103
1,z8wexl6h,7756.817267
1,1y9iovb9,6253.010315
1,jybq6zkl,5244.932241
1,w8nd90a8,7761.26013
1,ja1hh9g4,6236.819819
1,essjpven,7818.287073
1,haav1joo,9227.215737
1,5huf97sx,13795.349825
1,s0d60ws1,6836.482895
1,0c6be50n,7851.324704
1,mb8gqi67,7816.668889
1,b226byk8,7483.688231
1,rwyermuw,6724.982685
1,6z0el4v7,4316.417997
1,miui6gey,6994.063311
1,cl1awc92,9238.473616
1,s2wtxnji,7616.378776
1,s5ht4ovx,3410.748199
1,6ojq0boq,5491.272293
1,n4g17jgn,10717.233222
1,x5jxfyfz,10930.842957
1,nvz2h3zg,4090.637318
1,5twzb3rg,8106.443411
1,ig01olyg,4039.508054
1,v4aoc4wy,9087.331819
1,5c4zd4zr,6251.522027
1,tezap1qw,4453.460099
1,i6t461oj,8544.881239
1,fy5yj8v9,6879.378688
1,volvtpvo,6703.290425
1,qxh2j4bj,8922.122779
1,9aoz2q2v,3862.519719
1,n2xtueim,8890.606899
1,mivazvth,5869.656438
1,mpch3e7r,9179.685673
1,nenlcx5h,6813.31594
1,br2gaxk4,4075.145692
1,qavjen6s,5362.978876
1,7yiv3rq1,8627.699036
1,2p9q7b6a,9465.749141
1,t04z1ulj,4208.71371
1,xga5fs3i,9159.232161
1,rwiyo3kn,7929.200178
1,1ii1sxzi,9303.009302
1,r1ivzcmw,9436.953745
1,k08ra80x,12009.335795
1,5bjh565s,10509.949724
1,3xth8cp2,9362.271167
1,qeqmkn0z,6631.99445
1,zf83o4m0,7805.675116
1,sbsp1c01,6093.276008
1,di4umy4r,7906.723263
1,bc4jcsuf,4960.255509
1,nppbwxo7,4024.516484
1,s34bfjhw,12467.504027
1,uqhy6t1j,9227.241143
1,v4hiadlv,4601.207199
1,d3atqn38,3592.722887
1,g25zg6in,10949.93715
1,aou7kot7,4107.14377
1,l9bo8v0h,9156.319987
1,4k57r5ra,9345.087345
1,xr7qe2lg,4969.074405
1,n0itsnm1,5197.581971
1,2axtqx22,6246.920412
1,vq1tthx5,5315.272141
1,gokimij5,4924.457661
1,i6sfizfn,9682.565537
1,0ttbqgcr,5303.186637
1,4k06jg30,7502.340518
1,0flqreip,9347.028065
1,n5jr84aw,6136.397133
1,25y8ztfw,5571.23175
1,5qtwj0nx,11311.035602
1,0jcbw14f,4088.139335
1,o69ij5um,12981.924791
1,1rp953f0,4315.851026
1,syqfzl1t,5090.621299
1,lsdirzwj,5823.627116
1,wusrz3sz,10398.187104
1,1dvvjcrv,4032.454781
1,gndl8vlz,8908.470881
1,js4xt3al,8508.593034
1,nj7byh7c,8667.245786
1,gxvsu14r,12736.711925
1,q02xuv3t,13647.763212
1,nonsdgr3,6815.609857
1,f6ikk9iu,9568.652307
1,nxnf8isw,3219.234969
1,9nfegixh,5413.486296
1,pctuvx2p,9262.231856
1,fnfs2o82,4117.22905
1,v32uah6e,12653.951287
1,puyt5c8e,6936.067577
1,89sd17ah,11194.999832
1,fkqhegvz,8735.307968
1,iei7x9az,7292.203999
1,a9rcwo10,9309.468432
1,b672bwoh,3742.891049
1,plz6ist7,4955.817205
1,kj2zlb2j,5061.5914
1,urdf4pti,6984.471093
1,1dlr2bhf,6487.7495
1,s1v94o7p,11114.451
1,2zzep5v5,9177.695986
1,9wi9ajdq,8782.951725
1,0j57m3m0,8844.555684
1,jy0i5tpb,6289.994397
1,mqj7y5a0,9288.270153
1,9x1zqnrr,5191.239723
1,ho5thuzr,9677.740309
1,r6wenlow,9792.054966
1,gr23rx3e,11144.04495
1,s3jprt7l,7632.723113
1,szioqzyf,5688.441956
1,pp05pf34,4652.970383
1,e0us67iy,4493.918668
1,joiq5e4d,5229.780377
1,94ows5ez,10900.640283
1,mmyz6sji,10114.307333
1,wdegu509,5745.845787
1,o443f81s,7729.441272
1,ucpi3bhd,9692.499622
1,pi6c9kr0,8039.2464
1,4mi42tt3,9630.301614
1,cgbo9i3u,4736.790202
1,rqxsf3q8,5501.239718
1,x83f0tct,6024.996975
1,ggayowtm,4673.106329
1,7vtoez4t,11404.184262
1,igj2y6dy,4906.85273
1,nc5utak6,5092.162636
1,b69fxhea,5114.733076
1,d77pl1o7,5354.180585
1,srcr7sjv,9553.58327
1,bsst1aeq,7281.321168
1,4a7kb46n,9011.538961
1,lfpewiw1,4391.475706
1,rbbw13jk,7860.047282
1,haqgh6i5,3992.929917
1,73fbzpkx,5382.117955
1,7eg30dl9,10639.466885
1,8ze7q5ym,9339.558532
1,twqcy8tm,6461.270682
1,yboc6ldo,8889.087179
1,vtleoep7,6146.040057
1,qgd9iurc,10428.035472
1,7m90t50c,3609.22333
1,rwrpb3cu,9500.544252
1,4bib6bfr,7349.244644
1,hhoawrib,8715.351568
1,bliox76o,7803.459401
1,ksc8a69e,9605.396681
1,ee3w9nsf,8575.721423
1,564fmy2z,9946.953717
1,1ruc0tud,4350.93695
1,dz8gkmbw,9704.533493
1,5vl2kzro,3446.210879
1,7j2dfxbf,9734.775049
1,5gzcfm4o,9168.929068
1,ly29xzjs,9347.225787
1,qc3s4kfe,4418.832825
1,i3mv79u6,11556.292792
1,nbbeyvkq,4108.356821
1,5dkpmo6y,6933.023628
1,g4az6rgl,4186.232367
1,hhcejzni,6375.54248
1,jnx7d5gm,6997.116221
1,l7ujj8r8,8580.167708
1,czxxo0re,6871.627043
1,t86kjhn7,4358.300347
1,dj5jru7m,4793.202048
1,g6pui75r,13891.459737
1,wssns5e5,9712.27773
1,n13i7mta,6010.025002
1,ga1b5vj1,4948.33995
1,x0606ak2,11252.593202
1,e738alhz,11927.164373
1,yfg75kyo,9121.478643
1,qtor3nbi,5789.872746
1,h6tvbm5c,7047.882635
1,af81t80u,4446.941842
1,r958p9ea,4962.139262
1,bqra6qg4,4366.322884
1,k4r4dach,7225.238797
1,85jv5vi4,8344.248812
1,ipjti6sy,12962.9894
1,y63wu5wc,9239.935467
1,vcw8rb2r,9540.111744
1,e45gij6m,9463.455848
1,1dx1jc0b,7952.415208
1,5nc0qdh1,6106.411389
1,51de0bph,9529.255368
1,ez6dlmbw,7844.920273
1,mt5qet2i,11124.008869
1,5w580kiu,8820.837181
1,6gxhep6o,6436.731347
1,zvos65e8,12370.925239
1,b8a88gy0,7184.385926
1,r7kct4ye,6348.824106
1,e5npsqsk,4331.352295
1,evepqqtj,6306.149304
1,boe8c756,8277.010731
1,yqhptjor,10148.114791
1,1yfrprox,5132.643254
1,oj8vm85d,7163.044048
1,wuvhwrh1,6025.397599
1,s83eaoya,9111.956092
1,988hgue7,4443.498098
1,0desevks,8045.091217
1,muwvffx6,4959.626468
1,g903epdz,9405.144402
1,gnv09wnm,7468.161656
1,errgeh1u,8816.398784
1,0ks71ua9,5385.763218
1,y3d5tfr0,5374.960022
1,ss7tf0lz,9850.318243
1,sdddik2h,10875.728886
1,4xavkrx0,8641.964734
1,9nphb067,5583.146685
1,rc76z7tl,4221.115805
1,tfwufp8j,10439.515481
1,40vlrlw8,4097.474315
1,vg1qs8cb,5169.421625
1,zeyhzqqv,4926.869957
1,ij48ja44,6002.867851
1,3sloz0mn,5194.488744
1,kv2rn1oh,4104.229232
1,wh9fhc29,10464.8112
1,o7iwpz6i,4947.817389
1,xulroceu,6660.975607
1,oaaitrpm,9281.18456
1,of4r3we9,8250.427945
1,dae822fg,8729.44019
1,py1p24dm,3925.663709
1,c4smpurp,8113.500858
1,q28tar5h,4531.944274
1,jm2wc3pc,8371.960662
1,uje83pvz,7120.033797
1,22c77hp0,10831.797738
1,lebfwfvm,3997.644563
1,3ec6nbi7,5910.007168
1,68c2f9qa,9358.832352
1,bwfafe9v,10491.104908
1,ibjki9by,8779.455902
1,0f7jarrg,7281.81772
1,2p8sv56b,6793.204157
1,us9oavq1,3198.878518
1,98sbdgi3,8366.586597
1,d3fk9qaa,4253.706685
1,taccyxdn,5169.949094
1,uzxvzu9w,13332.983231
1,de26dg46,4692.75094
1,wc0tqilc,5681.26937
1,jsc2lxhl,8934.444489
1,phnenkx4,4724.098436
1,ejh27zzu,4875.916746
1,jt4h9w1u,4268.766975
1,3hubroab,4990.458439
1,692lciqu,9296.041191
1,y1pdzdqq,8397.501777
1,wjdelcnt,5433.070223
1,p26a62e7,4409.977522
1,qby955r3,4139.402488
1,bx48e60x,4281.86855
1,lcx5ue20,9323.9825
1,ggyrb49q,11962.416801
1,fo80xa46,4081.141585
1,ir653g06,128859.059924
1,6nm80szs,9265.340915
1,dds0wyyk,7890.616997
1,nn05da7v,7425.521228
1,1ag4uixd,6274.378844
1,qvfkdeq6,8124.483335
1,c4fzrh1e,4776.63492
1,7vcgwds1,8783.469424
1,udyxb37b,8235.301669
1,kowi34le,4896.336398
1,fvp7j01a,5187.904807
1,3ie66tp1,9408.252335
1,wxplginx,9675.418146
1,i0t9ko30,9524.573587
1,dz5ga0fa,7322.600929
1,ynp0r42c,7527.401679
1,jk07kk0k,4574.559752
1,yzk7euce,4149.672277
1,8f2fs4ry,8298.761522
1,n88oss8n,9618.165052
1,r5sq5fmh,10434.536066
1,7febjg7r,4128.97262
1,jsuvj6fb,6724.182717
1,9oyrvifa,4398.932685
1,he82fro6,4344.891247
1,2pct07ol,5224.997744
1,bd0yftsa,4287.021148
1,ln9hy1ms,9415.434864
1,wf6ior35,10309.606118
1,s0b8pezu,10738.195089
1,38ctixrx,9771.498117
1,d9331sv5,9288.698067
1,yrqirg5c,6385.955211
1,zal29s2w,8906.180738
1,doys73do,4993.673208
1,sjmc34pt,8770.421866
1,vf075eyo,7841.997291
1,tk7q1rmx,4332.863161
1,kqaxgbvw,4263.087411
1,l755dl53,9937.335506
1,07t86b43,11098.402293
1,rvayfahw,8872.797654
1,7d4u73zy,4388.444076
1,3zrbg727,8811.342389
1,rzxw5rb2,9264.597319
1,wck5sfnv,13716.280115
1,b8v5fhku,9165.391791
1,h6tfuqae,9237.793237
1,8glbdewa,12622.600275
1,gislssfs,3267.796298
1,txzxy2fy,4433.376042
1,97qj89md,10372.591133
1,2wei6lxu,3140.839679
1,36gjajlo,12133.488627
1,cewmdxyd,10820.389997
1,xbsvk4j2,8622.488517
1,kqdhi2bl,7659.535337
1,162y9ot0,4546.419476
1,9yr9la2h,6226.463215
1,knxsy0aw,9855.717456
1,3h6fbdci,3893.556584
1,iojddkai,8239.074656
1,y6ag1d90,9181.602004
1,micq8kn5,6065.436791
1,gwpibqhp,4687.079525
1,h3udq7yx,9356.672448
1,plpdnufk,4405.339327
1,eizmsbpy,9243.035927
1,uclwvh38,5126.910492
1,bferybhw,3849.821645
1,qj7w4wyp,9580.497836
1,dw852gzt,6317.223529
1,opw4mb5z,6612.410886
1,4xknyssb,9553.587005
1,6m6svc68,13450.75315
1,hglm5srk,6147.354908
1,twynm04u,4908.97785
1,057yfk0l,9320.691174
1,kt0nwzgm,7452.876803
1,cl5zo0b5,7157.222539
1,wmklpuqi,8469.809548
1,ln0j8nu8,7502.335604
1,zpvlwem7,6291.076485
1,pgfau7zm,4175.8334
1,08fvdnm3,6721.256163
1,jugmmsxy,9342.886864
1,kyg2qaaf,8607.212287
1,vhq5hyke,6102.118949
1,ojze9uy9,4298.295839
1,662ggs2n,9555.908546
1,79fd74h9,4317.959615
1,uiaxckxk,8754.492718
1,2kd3iicn,8663.817083
1,q21z2sce,5905.060127
1,jzb9gcn7,3813.387197
1,bdxilojr,4916.811434
1,1iz3985h,9070.221955
1,2w7do89t,6652.797376
1,7irvkz0j,7943.367979
1,xzkodu92,4580.72071
1,of11hpgc,6306.672456
1,4yzxgp02,5283.450125
1,o6rbxdj1,7299.566997
1,tun639vw,4458.709066
1,we0q0mam,6190.001084
1,ewxow02j,5156.840082
1,m2llrutn,4257.117918
1,hxi5fs3v,8665.759315
1,r9ua7xcv,4609.94765
1,uxljc2fi,6823.151577
1,mhp3bocg,9019.133021
1,weegh4yi,3451.135569
1,uus9fch8,6588.105811
1,gp0mruyo,11197.043387
1,1y3n9am8,6354.313391
1,em0jc4ue,8056.252252
1,wfazz3zj,9515.135739
1,rezn6jke,4370.938721
1,5tlih9qn,5359.960426
1,1t26srvf,11497.345213
1,4chb8bqv,5004.574685
1,x7be3wt9,3039.48824
1,cqp4gmea,9480.849296
1,xj5cmpi2,7393.880793
1,a0tmsj2x,9812.47393
1,6pk26cs0,6066.792679
1,l4iug8su,9632.087963
1,umjqzb1a,6022.971949
1,1q280v1r,9291.637116
1,ghsnxgns,3443.391271
1,qjw7l6ba,9387.581635
1,29x5y2gc,6301.27642
1,xtzoxahm,9659.230451
1,0x3ikc6y,6228.337923
1,sst93bp7,4398.609857
1,rjk97yew,4553.237758
1,ts6192ps,6066.861694
1,j70naytm,11012.593425
1,e8h8apal,9879.483826
1,w69fnjk2,7102.653872
1,r0ktly78,9415.161332
1,n7o09ia9,3633.614284
1,0s4vcdmm,8196.984749
1,vafxc8fm,5600.928694
1,io09v1gk,4352.948727
1,pqaft0rl,8782.868488
1,vu4k8ddo,11057.923379
1,4syqowr2,11380.291407
1,tesy9ceu,8723.900854
1,8y9w1da7,5338.022351
1,9gknyl7i,5737.548896
1,bwhuug3q,4249.192407
1,g9hdwn11,10810.78448
1,9x270wuz,12814.299962
1,m9g4x4yp,5052.460394
1,3gntgorh,6010.36855
1,e22jnzgr,9997.059846
1,goh8aw8p,6130.250344
1,zhdpkyor,6563.663733
1,gw94s5ez,9618.99762
1,hdi3a5ur,5190.697626
1,aushed4u,11252.289099
1,9ir7vcqy,11679.012312
1,b64vtzmv,9597.720288
1,lguyx0yw,8335.934896
1,rf5qy4kr,6062.101523
1,r24zjo1m,9173.403147
1,hebsd24v,6994.315274
1,jv2da616,6093.187492
1,ik7box9l,11357.738045
1,esj9fdo6,9429.705203
1,k1um0feb,5218.088672
1,cw77nrcr,6051.744554
1,vo2fgabo,6295.342387
1,sgna77bl,10553.525179
1,ss9t62m9,8591.542819
1,twd05pty,4616.870354
1,uhcw8s9d,58645.89756
1,8jg4eo3d,9819.783435
1,t58nmgy5,7965.467561
1,hho2gp53,4510.018898
1,cxlwxh14,4396.944142
1,uf0ccwjt,4406.919805
1,tjw4t334,8973.411856
1,6xaq4x2z,9552.878503
1,espvmuij,5544.395027
1,uxmfnrgd,4530.927935
1,icvuehtr,5693.108407
1,qldiib46,6943.530455
1,zs98bdjc,9755.030764
1,nmsj1hxu,3732.071622
1,lvgd8xuq,10692.531737
1,v2gbqd8s,9835.044148
1,amttgvjf,8554.274168
1,xv4i4zvx,4543.94468
1,01s6qozc,5898.301161
1,00gijevq,9868.846832
1,j26esngx,10534.71108
1,5q8ee0q1,10918.772388
1,8xgtbjoh,9599.960204
1,6oye3hqv,9060.742602
1,flp06zc0,4589.503332
1,mku3e5rr,10160.137563
1,7okahe9m,8845.329828
1,br0m3yy0,9448.911737
1,iem67bxd,7659.629495
1,8v4xw22z,4312.431109
1,9qd9nf2q,9506.052903
1,rrixm93t,5482.211029
1,quq5v2g8,4928.032565
1,b0u6nmsr,6792.934059
1,69p1a195,8258.150326
1,lplepd78,11870.625988
1,t0fue19y,5879.064922
1,029pl5g6,10673.193536
1,m167mqau,9570.97315
1,pnguuk7j,9113.482355
1,pz6j7xoy,5034.681804
1,y422k4vx,10448.702091
1,te6arajg,5685.537429
1,9tp1ovhg,7511.27395
1,q3vaigeg,8836.058902
1,xf8ksq1o,6315.30626
1,y54bi5j4,10614.025685
1,ic25wjqt,9858.153423
1,01pwdj33,5360.35693
1,r2wld4ib,8045.729026
1,hb6chfh4,3989.924725
1,9ru4qny9,8937.571099
1,pxtp5hah,4323.60561
1,u8y8d55i,5272.462488
1,n8drg62t,9796.839055
1,dbcim2n1,8298.817838
1,o7dr83cm,4448.167225
1,4lwl8sdc,4266.48136
1,6gr6b4k1,5714.341419
1,1dxldhz1,5088.639547
1,5gfh18x4,7997.299566
1,tdrru54d,9192.092263
1,ioilunmw,6248.948597
1,zf34p7fb,9256.117319
1,tb0pg8vg,8802.837895
1,sujnzycy,10962.405101
1,xvf8scn8,5026.65631
1,gj7ofdbg,8220.159567
1,puuxbtv1,7318.12201
1,863qgfnk,9236.425265
1,uva7fhm7,8363.97905
1,1dpakait,5702.100179
1,e918x19j,5818.704849
1,h6pyy5yz,11545.121508
1,9e274bk9,8090.176581
1,4m90hrdz,4354.865413
1,cdzklzrz,9040.53548
1,rd83sx95,4324.930554
1,i8bnw4wo,6086.967259
1,bjuk7uhi,4490.856533
1,qfc22m2v,7695.401806
1,b1rb9i27,5116.457032
1,rs7dozqq,5124.356331
1,r6fqgyfd,5165.061659
1,s995577r,6157.537256
1,uhckvsib,4795.747359
1,8w2rwlrm,8356.120606
1,sxgi2of6,4788.858353
1,ruog9o8l,12564.256867
1,mswhcvhj,9164.126523
1,yy3neulr,8655.412425
1,ztpogm7o,8764.653222
1,swovamlf,5186.963053
1,70l3jus8,16512.331262
1,icmzqp80,9316.054936
1,panie108,5397.522645
1,4lj30b3s,4337.912501
1,8ykm8dr6,11220.185026
1,me68u24c,10790.425358
1,o3alo9cq,10271.688012
1,t5vzscvw,9401.015349
1,xq53teu2,4627.461625
1,sb7yuhbc,4953.979606
1,lue5gziw,9750.723086
1,p3brfdr2,4405.783911
1,leg6oukj,6982.063795
1,akjnm4te,6578.281269
1,m9yts24f,5058.350923
1,lmnza0t2,4194.300114
1,qbpqe7or,8197.040671
1,4csykxtj,9542.580182
1,ug9gb304,9018.057095
1,th0amziz,4769.28629
1,lew94yhm,4397.344418
1,rv9m05mr,7069.940387
1,olfbor4b,7226.992469
1,zu8x8s0t,5023.659883
1,a0gl75k3,13596.353943
1,z0aknvvz,6796.548061
1,9uvmw95u,9704.038193
1,nvn4g0e9,9108.632669
1,nkhzps3r,6124.745145
1,9meth0rs,5888.140094
1,p7z7z7ky,10836.666772
1,s5wkqph1,4387.56745
1,fedn1jld,10260.574535
1,z9ggckqa,9968.563339
1,c4n21blv,7765.827998
1,rwaq8k9g,6582.677975
1,81nkg17y,10858.788983
1,ymuoj3ja,9632.858707
1,m7fy5fm8,5191.6028
1,qt9m0xe3,7349.137348
1,mmls8ler,4482.785311
1,9xn8npsw,5581.528889
1,h86gq75v,9539.876773
1,1p4sdz96,9652.150781
1,1876914x,4754.435444
1,40nzi3sw,4764.16933
1,826wk0a3,5223.66292
1,u205x1q9,3341.32495
1,x536o292,9655.468846
1,wps2wt7d,5108.501229
1,edjmg4vf,7423.310214
1,cguzxcv6,5125.479768
1,0wp3721p,981.860011
1,7qxs5ts5,9085.981701
1,1ts0son1,9806.203315
1,9zhndnoo,5245.649893
1,zofs473z,13244.885412
1,nun03uc3,7384.914576
1,6kxkx5ee,5313.480519
1,jbhx3nv1,6557.848025
1,37gp4ywo,6324.769098
1,ey9kuaqd,14305.303254
1,m71fghvc,9692.681481
1,kq9jspt5,4266.384107
1,sckrbnbd,8369.868553
1,gz2mhcs3,9971.844187
1,39z310yd,5459.685339
1,11pcciri,5501.425095
1,uc8skz3j,7764.462983
1,du51eeit,6170.480343
1,cnjlma9m,10337.232272
1,xoesdgcx,10364.39534
1,lzp4g2yh,4753.77899
1,1y1nvprc,8089.469497
1,3mpollwv,4506.006909
1,yjb4rqm2,4621.400635
1,907mxf6b,4681.090331
1,3bwjbrih,4317.088283
1,toothvj2,10696.419331
1,cdrghihu,8512.588497
1,eejm14kp,6159.000664
1,oxl6xu4m,5196.144114
1,ctf5ap25,4698.984253
1,blo0y5ln,4803.291639
1,r3ps64xy,5234.971028
1,b12crmc0,8681.35284
1,lgkl2sag,8340.782016
1,lqenotsn,6362.462157
1,hyh7vwl7,9920.0071
1,olbc43va,10172.154864
1,5ezx7um6,5037.538925
1,q4krzg3p,5357.423193
1,5qw6p55l,3531.038894
1,u4ey353y,5283.950128
1,cvgrbq16,7684.249981
1,znsxqbds,4953.99193
1,nozu7cda,8349.366563
1,qh9skl0x,10230.5421
1,w6n30j6d,9745.051179
1,sv0q4fjc,5957.985008
1,a8v3ebpk,10033.702908
1,qdxane32,5370.715779
1,h6jfjqu2,4408.18453
1,yk87vr5u,7743.622288
1,st5kvusj,4336.649177
1,lbhjdh5r,10705.915548
1,rxl1cljq,10894.408034
1,i95oxcaw,8478.565077
1,a3ertgu1,8849.426658
1,j2s6sehv,5061.213576
1,i2atv58o,3241.983374
1,s7enrpfd,9307.340982
1,pwijpc71,6233.924156
1,tw8z2bgt,4023.615339
1,bqihomfy,4379.567333
1,sie44yrn,6082.21306
1,mp42lpkr,9300.497724
1,obggtgaa,6316.522657
1,h3dsvjhl,9855.65773
1,138jv8l2,9260.873732
1,nlo2yq0a,5218.647679
1,4wiwnguh,4241.71013
1,jnj9m71w,7973.568226
1,rf62winc,12640.049591
1,jen2cgvk,8890.632351
1,6x9iyiqa,5518.414437
1,4a0djn0d,5291.311187
1,ayrei4ee,8588.929832
1,05nrtpr6,8131.597839
1,fcgo1nwe,8570.255436
1,qnthwxuf,10956.744252
1,uggatnyf,13332.410875
1,c0vpyjbw,7214.935889
1,hb018epw,6430.370094
1,jxf0dnn9,5466.960766
1,vcvmukzq,8945.442487
1,5yjrn2ai,4997.729048
1,947qtdyz,9466.690404
1,woc673wa,7940.8824
1,gzdsjhst,8926.477594
1,sef85p5u,9600.50224
1,p3uzjln2,5622.304127
1,atai6a4j,9188.088227
1,koqiuz50,8558.425926
1,mghjdknb,6461.265286
1,t9nhadao,9247.011695
1,cgivlkh7,9216.381305
1,eaf86p6m,4481.705292
1,966mb40m,6850.230885
1,99v0aj0b,4356.46802
1,rdfksj0j,10287.261382
1,w35t5md8,6633.129412
1,fsnx47sc,11535.153264
1,0mjf22q0,10469.321755
1,96b3s4a1,7763.998607
1,p12d0ec2,6449.95334
1,533v02fk,4762.001951
1,06sai29x,6648.854897
1,x4f4ex0b,4993.105415
1,ajtim893,9195.9975
1,imsgp17r,4999.447453
1,vjx3bmi8,6428.528505
1,vhubq0f3,5267.248312
1,c13bsubu,13689.993596
1,ufau5yz1,10021.003356
1,l70miwa2,9633.628138
1,xivsahrn,5547.975893
1,z5i6jwhf,5407.168462
1,ndp0ej0h,7032.481845
1,utttd4m1,9106.183722
1,gwadwcol,3644.250798
1,wwvb3dg4,7491.563007
1,9mnvxtlt,3468.538484
1,8j89ltl7,9884.936757
1,m6t9lrmc,9309.6334
1,os9u1l1f,9730.714578
1,63wbf336,7183.520983
1,wxzquycx,5260.792735
1,170s58n6,4883.930619
1,7yv96mzx,4058.7694
1,te0xb14r,6969.551821
1,pmn4m1l4,8161.044763
1,cjxrawf1,4802.362852
1,d94cjjhx,12587.727724
1,g872zcks,6359.273184
1,v73eu7rb,4034.343584
1,6v5wsz78,8917.498433
1,hvgwwe5f,4525.980853
1,vpjhv0tc,8750.75491
1,i7qwfa6c,10302.063701
1,2bqju658,9105.273567
1,jlhypf7n,10526.255943
1,cv00d6tm,6634.818018
1,uwvwcu0f,10581.81066
1,2gdtdfhq,7298.139383
1,kohdpynn,9849.033465
1,qz1ql3h2,9170.054116
1,dr1eblpg,11841.868351
1,xhr4lkvi,1214.662419
1,4sno0262,5887.630394
1,g51tllwz,5882.782157
1,jnszilm6,10948.685106
1,f4xptdrc,10506.806119
1,51rexv3t,5857.125399
1,02rtiu2w,4607.2881
1,2luf3vji,6216.770163
1,l6gp7a0z,5314.60702
1,n7rvjpgu,4990.528129
1,okjw46c3,6833.907067
1,d946ev1f,8604.839175
1,cls5lvgx,10279.420126
1,z33o9r6y,7362.986539
1,fbysu4d6,9798.352258
1,ivihl3mj,8195.480473
1,szpozt3k,6103.147989
1,ahxzlgqz,9606.080782
1,c5en5z7k,9187.482792
1,aa24h5y4,4416.617028
1,7jg2pbvp,9843.856357
1,as07e6zx,6719.764311
1,z3wgclbl,4571.000537
1,6dpafdtg,5776.732831
1,1cxya4z3,9771.5062
1,cp119z8z,10584.290524
1,job43vyl,9557.958891
1,fwxeymnl,4564.795774
1,sft095n5,8363.14025
1,okxgzau9,4465.572313
1,z0mfdw4r,7496.943698
1,hv1u4j5l,10344.814334
1,slctic28,8523.415709
1,fxxqippu,9458.919116
1,6r7h673b,10030.56305
1,31wdup9a,9319.778447
1,3k3s8zt5,11717.654175
1,t4he6ybp,9580.477288
1,wk90nqjj,7527.748163
1,ifj14x63,4119.392107
1,jf4tpnfh,5748.986738
1,fb76q96y,4302.060897
1,v8oy41lp,5610.303301
1,aiquaph8,7652.177992
1,dtvjyggr,4628.782838
1,12oz9pxg,5601.452494
1,d6rdlcpp,10688.136766
1,adq59kt1,4554.290698
1,f4o0kg2p,4932.008375
1,wxst4a0d,7447.955851
1,t38b65vx,10396.19829
1,q6r0be2m,8396.850956
1,4ffssmzr,10889.602531
1,kqslr3yj,4849.67171
1,ypmhar4q,11859.136698
1,u6b6g6ee,9956.90437
1,25pgp2vc,8992.562797
1,oj3cizum,4491.180531
1,5rlmp88s,4499.034349
1,r12tbm5v,10456.19892
1,q1i0upap,4104.183006
1,gxxtwhy4,10697.556511
1,wbceemhh,4344.213443
1,dz95p83s,10109.275783
1,p10h3dnf,9234.046988
1,18nyl825,4529.611648
1,gbinvljm,12174.740583
1,kxxz0yql,9647.585357
1,prnvvn9y,6516.736
1,334mz6g5,9690.343926
1,si8nryfr,4812.133379
1,rczvmbo9,8499.442048
1,hdq3o058,10856.418521
1,o580ngue,5617.063024
1,v8l1si4l,9785.031563
1,s2vd6zlk,6660.433426
1,l7wtnsb1,4685.291028
1,w8ldyzds,4796.691715
1,j159x8vj,10838.137446
1,wo1z79hy,5088.489544
1,ius5sw18,7936.826451
1,6wp2aruf,6297.4152
1,8ku1czrk,5497.801245
1,9hw680ap,8115.197757
1,ishe26i8,588.128393
1,s7lsb620,11895.633369
1,yffwdmj2,10119.634673
1,swkp5ylk,9296.896838
1,ykjjnti6,4592.298383
1,6s5mf1xn,10109.045878
1,17cqva3b,5712.690023
1,93o5a8tn,26678.561793
1,57hl1b42,11258.309059
1,v2q434w4,11763.724315
1,jfh7544v,11579.970229
1,qz7m2ysq,9438.395979
1,38pkvrd7,10968.972667
1,xi3wf1bz,6001.804616
1,t228c6uk,7104.978681
1,pf5nzxha,9670.728259
1,npbzwg84,10409.679362
1,8167ybnh,6494.353877
1,xn04d3d3,5124.54126
1,1gwzo1c5,9892.208644
1,j81p6di6,6557.565984
1,9rr0j2j2,8422.122524
1,tc34wa8s,10289.494686
1,bihvb3yj,4761.627166
1,oytrvjhg,4510.08419
1,dczjs4n5,10385.137533
1,179sr5b9,7672.165787
1,evo38mqi,6794.81953
1,1jwlwhhb,10392.59737
1,ok1n3b68,8928.108289
1,k9y31xls,12171.995706
1,zmrgwsb4,4649.412461
1,snr7w3f8,13224.553932
1,ssmilqdg,9780.293997
1,vj1wodmq,6735.874395
1,fknuzuxv,5540.776274
1,w44e6agl,6721.404935
1,lnprnaz3,6941.246179
1,hjbjl04w,4870.62996
1,88qc20ne,12774.071562
1,5vb55bkf,4676.792783
1,kdcy8d74,4481.096133
1,xp7gu0f7,10960.598943
1,n0bwns3q,9752.829058
1,lyyks0sa,6816.873136
1,qjvcpujy,7022.973635
1,iinupqo4,6075.456785
1,coc2g75y,5674.786926
1,utx5f4ew,5402.612139
1,7ri7a6pl,4687.570992
1,gigao0xg,7245.001571
1,n36swbc1,10566.247093
1,eytufj7h,6676.910388
1,1yshz7sa,10308.588484
1,d22mmls3,7200.098836
1,i2cocyts,4688.384283
1,untbj7s7,6946.206044
1,oj6nyghm,8604.796423
1,7kihaamr,5395.550886
1,8873fgrl,7303.417993
1,9fnv7yi7,11759.871851
1,j0fl4wom,6506.512572
1,igst349o,9858.565133
1,naskmgux,6159.494634
1,y2fs47nr,6151.375523
1,g7vkacos,10938.086095
1,ieki5xyh,5164.084235
1,is7b128w,5138.842199
1,3fhz1z0q,11520.501655
1,6ruo780c,4619.15624
1,igkozhrk,10093.018286
1,jda70c3k,10800.017179
1,y8nxupe5,7440.948388
1,cpjn0ws5,4865.657404
1,svarbvqy,6432.035304
1,hcwlyd21,11293.535852
1,euethvb7,5256.868945
1,f46fg1rj,10077.381032
1,oer3ai6u,7788.853197
1,t17ujc0n,9370.21635
1,0ss76wl4,9349.312552
1,5vagkr8f,8254.528101
1,gtybjtf9,5307.389081
1,4githk56,10270.655137
1,vtrn5qir,5521.780934
1,qr4fq67k,10713.561887
1,gg8t851t,6269.871437
1,qsbn1l0z,5092.880996
1,yk9sh9ot,6586.123211
1,phdv4ye4,4415.117707
1,yjk05ktm,4897.779271
1,wrc7xcdj,8906.545551
1,6ayqr46h,8636.942505
1,oxxzusoa,5470.797988
1,xci553vb,13073.973889
1,bpdjc9fz,9289.404674
1,arnj7r8l,6929.440113
1,8byni2jq,8481.766569
1,zmdmtfu4,10731.747544
1,u3ifskm2,15697.033148
1,rl964qvq,6981.322294
1,pgkjlqzo,10221.133983
1,ibol88tc,10910.299214
1,xxhcvyhu,12164.565959
1,jsrqj8od,7333.053336
1,pni4dik7,8167.287493
1,4vifoyfu,4830.568674
1,dkz7lkga,11856.293098
1,30lwz7ii,8330.614907
1,pautl18m,11906.656798
1,lf0o3u3i,11351.33234
1,wxsldbkd,5670.386635
1,tu49kjq1,4874.340094
1,lye95r0b,5995.032636
1,tkpy73kt,7845.473904
1,l5gq7upo,6665.979734
1,nvgwskqn,6561.89946
1,45oytsyq,9080.035361
1,a1rcpgll,6366.917115
1,5ib0l7kn,10866.683746
1,ytqj28if,11169.051901
1,w90wa353,10054.202883
1,jzx07i63,8757.745505
1,4oe2iooy,6332.468916
1,psmrl41m,5092.055555
1,j7y7hevb,9749.382692
1,x7dulvlf,5915.264423
1,eqmxtufc,5766.558769
1,4kifevax,5135.427821
1,ocgb7be2,4458.634866
1,51qyktq1,3727.89369
1,s3icwrxk,9067.644546
1,c7u8yoii,3801.308926
1,vf97eixu,8315.416271
1,47v8kcbt,6753.111101
1,t2wam57e,3801.293774
1,zz5h0rwi,5031.933705
1,ikfavu28,10713.42451
1,xmmdniuw,7635.14597
1,hrlzhhqe,7922.010181
1,8caz7ryp,3480.165056
1,n3k412b2,7889.220266
1,mpektdk1,12764.70434
1,b3f89o6w,6742.13086
1,fimgt43i,7735.763705
1,ytxzk0ol,6972.496923
1,5dbbrss9,4800.076973
1,d6ww4s7z,3621.820407
1,v80hadiy,10166.777641
1,aef5fl9p,5307.501277
1,aprwlwo0,6240.384838
1,x2xisihp,6140.128178
1,pjsigffs,8939.0866
1,a0aja1iu,10798.440437
1,2ij66k6n,8788.403986
1,xnlzu38u,6288.846659
1,8jdlyxi8,8186.650374
1,ckr42tyc,12860.804541
1,lejzikz0,5297.927971
1,tbyz8bk6,6696.074089
1,2jemv9tq,12149.564954
1,ipwp7n5o,5938.267335
1,k5xoz99r,7129.892631
1,9cds1ktz,6367.698477
1,jzdsgymf,5248.483202
1,u3z9rnlw,3443.114703
1,guyrhxl6,4366.427672
1,41oz6xu9,10418.034524
1,awirhcpi,6857.960254
1,y7e7p6ct,9819.710931
1,yulkw55v,9354.098613
1,2nmclo2g,11643.645309
1,e0bcrbhm,6011.237756
1,uvq1z0he,5536.496682
1,9rcdhxwz,8692.981117
1,kzyrxyfv,6875.005401
1,5mlx3cg1,12028.922549
1,i8g3knqw,7020.661913
1,00tvmnmq,7659.002972
1,phisrcgk,7074.501314
1,1ff8d2u2,9976.004611
1,f0n9yza9,7886.429384
1,kiu4in2k,9468.402436
1,a5s087ye,7474.276367
1,v92hnd4a,9718.379365
1,nt8cq6yr,14466.334564
1,kijr3avn,13869.436928
1,c250gabs,8565.649126
1,jq6fti63,11269.042885
1,rw2xbzi8,4251.30832
1,pbeg5jd2,5966.615886
1,fs7b4p7t,5084.544416
1,knbpmq0m,6616.45633
1,bf9c0125,9742.372879
1,n0p38f2j,5136.349165
1,4stghenu,6173.006221
1,5a6otrnp,5478.861574
1,1t75gkzl,6035.042367
1,fun50olp,8984.115024
1,mg5bmzn7,3658.011736
1,3wnnd693,11293.799402
1,5k8aaiat,5392.264448
1,oc5yxzz4,5052.951965
1,2ywausk2,5897.26396
1,0gqivzo3,6115.684775
1,w5obt8w2,6367.767071
1,4bdemxnv,3645.358415
1,4mzl1p3j,5630.943443
1,uo1ubfrn,6092.096603
1,t5umz968,12504.916734
1,96ex875w,7012.633208
1,b8n52358,9922.410948
1,ww0wu8l6,4596.767883
1,u4uhuyla,5818.61054
1,kc1zkjsb,10574.667524
1,e2h0c3bl,4604.284978
1,xdtenzwa,9388.92953
1,izsxqvpt,5889.016125
1,xhyac88f,5151.860401
1,4tfpxiag,10651.574123
1,vxw1mfv4,11587.664131
1,hqxrioiw,12366.021187
1,8lkkouvv,12240.589453
1,oloja50r,5254.052446
1,j2l1xlso,11422.591542
1,t4beikwj,6987.613478
1,b0pa00k9,9755.666675
1,hv933hb2,14058.97621
1,4qv4bvo0,6690.400027
1,7ykhlvh8,3685.489431
1,oah1vrkb,3131.237753
1,y2i03am4,3910.699555
1,37ms9663,11589.079818
1,j852qp17,4220.316446
1,txiotd5l,4783.534252
1,55dpz0nw,5966.424095
1,jkov9qcw,4444.200905
1,2ajd5u7c,5411.515769
1,1xg3egch,5503.562296
1,fbwytm7p,7370.174544
1,7rgerjl1,12117.667999
1,t4utz60l,10571.200861
1,z1purx2k,9640.005042
1,hi36pob7,9567.627861
1,qwa75i96,10215.049093
1,vljwl04q,9926.44392
1,nxgkl7dl,5832.98856
1,1y3y9r3v,6613.04961
1,0uxhq29w,10239.616381
1,twxk1wsy,5118.632506
1,j0ainn5h,5165.881824
1,35fd7nmq,4610.802754
1,tz5forz6,7228.340238
1,2edkrawl,4353.541646
1,kloodb3s,5978.264879
1,88d3nyi0,11072.767548
1,dwfg3ybr,10282.976987
1,mkdbrr5h,7061.462489
1,ghd4uno4,5664.390155
1,jr9crso1,5103.291846
1,2uaw9obo,10205.866164
1,b9zj8xt0,9670.81849
1,nvxigs3i,9883.960481
1,cdx7rtl6,7582.336001
1,nyrxq361,3882.972783
1,kgc7js9u,3380.969533
1,8d3hxo9w,4610.157813
1,265iykt6,9401.865834
1,415z9rvs,3226.327595
1,6cvti5bg,4086.148656
1,n3tlqrtc,5036.730342
1,h2rb32a6,11878.24685
1,w4y0npa7,4690.214868
1,fehjsdsu,8615.936529
1,usp39t2r,6928.390159
1,vknsj97t,10737.886704
1,dmbqlauq,4945.216342
1,i0chuohn,5090.576871
1,63av6m64,9922.464018
1,ady80ve7,8542.982818
1,qvf6k586,251.140469
1,dabag30j,9243.641926
1,t7bx96f1,606.826114
1,ga758hbg,827.935079
1,z1kye5m2,4118.682197
1,0wfyab1m,6244.114796
1,cc5sm2uh,8155.440934
1,6tkp1z54,11704.932411
1,daf5w4d4,7436.013692
1,ca6cevie,8655.351438
1,46n05snb,6893.814149
1,kanyrzb5,8013.180671
1,yvydwsmg,8507.195197
1,lqu8i07f,15614.67088
1,15p3yiyn,5407.12038
1,nch8bw9r,7632.079911
1,o92z4p1w,5844.657311
1,d347aksn,5827.684561
1,c61ni048,4148.77074
1,lfqb7omk,10566.585009
1,85xa1che,4442.211058
1,nzesfa6h,7509.44881
1,vehlo9lb,5640.90557
1,jvftexvr,4579.761354
1,7jexaesu,15348.781419
1,ubumypw7,5761.973154
1,z3a6ilwr,8139.88101
1,boscpl0d,8349.040672
1,0jfc32o5,4468.391363
1,uj3k7lll,6193.614119
1,3yzweaob,13178.517197
1,8p70koyz,6593.284884
1,8xjhuqlh,11690.618416
1,5kqwtmpo,4846.542096
1,69t8noiw,3943.481457
1,gfvyyoky,9016.648436
1,okeiodt3,9164.029043
1,r1w9wkc0,7265.957179
1,s82jj7td,10412.621872
1,mhwxqx5k,8346.860824
1,3d0lexgd,10378.939133
1,cv8t64gg,7098.216595
1,9kwmivlv,1207.177908
1,pt1uti29,9365.625695
1,e2v6m5ou,4424.347181
1,88obewju,6034.017025
1,6ydv7mis,6587.250572
1,x4jxta3m,548.584682
1,hzxchj0k,6853.959478
1,i156t5ap,10361.103021
1,k9d8nsop,8921.17983
1,wneqc51s,10294.237561
1,eumf1e3n,3453.273914
1,hundjn4n,313.134793
1,tmshoagj,4849.587571
1,y3i1ldpj,719.884751
1,fioe3ine,9207.412038
1,0dd8lzbq,3217.173853
1,1flviy8z,7894.085384
1,8ryj8aen,4466.195268
1,hwz48iwa,3762.216996
1,mw7k71tf,5019.208321
1,1raqs0tk,5595.35519
1,4hwxplnl,9178.345496
1,b6hc61gc,5801.731065
1,hv9iy5g3,6895.074575
1,txzas66b,9564.487864
1,rxmct7qb,4450.963806
1,47a2hn0b,5575.963664
1,fly2jm6d,5782.977266
1,3zn08bg2,8056.674026
1,gchz58hr,4449.523681
1,ocfdj2kj,3688.781721
1,n6709s08,2879.490821
1,9drjpyzp,5897.258348
1,m9i1f5ey,5626.05214
1,4uirag1n,4921.795349
1,8zjh1sko,3601.085453
1,ldbngjdu,5525.642348
1,iunrxoa7,9103.063689
1,s85pt9dx,11778.95678
1,otv2rnsc,8885.06293
1,pil1co3t,8082.005885
1,sui6dszx,8790.754216
1,ph1gwviy,7301.554871
1,2u6pz7sa,10999.413698
1,12vxsbmp,3090.963612
1,gyr3nggw,9732.789543
1,h54ui6me,8474.083098
1,fmi3x4bh,4338.379468
1,n0obnflv,6678.682933
1,90zxi7ph,9082.470102
1,sqccqe81,15913.661397
1,jf5o1414,10251.911607
1,x3jrff28,7865.004589
1,n6g28bom,10489.693185
1,eeuuokuv,9923.510386
1,i65mx9yz,8675.857102
1,pr8bizxz,9472.281212
1,vr9gvlrw,3325.595142
1,mculrks5,7075.021529
1,b7zwrvtm,4989.048622
1,nxibjzsw,9708.373788
1,6dbavdzb,3516.840333
1,he0wia8g,4626.776086
1,jhdf3fhc,11821.427625
1,zavqz0xo,7076.088908
1,edch1iel,6913.79535
1,h0bp5wh4,4644.267979
1,90j3bz49,6777.226464
1,skqrk4fm,6768.889009
1,fd3g5l4i,3744.944183
1,jsb7b6e7,10527.495079
1,dr2axvly,8155.642548
1,inrj7orp,4115.13248
1,b9qw7btg,6537.236549
1,udkjpqlx,3256.367416
1,l705vzg9,7944.018033
1,8urtajq6,4912.936576
1,b30i6a7d,4707.672739
1,mfzpitx3,5658.732725
1,speuhxld,6915.439528
1,cozc8t3k,5592.603418
1,rx8ze048,8783.716976
1,05bb1umr,6242.199557
1,c0b224lh,9686.072916
1,o53w65a3,9851.750481
1,odk1alah,4855.344306
1,sytlt84w,8620.44739
1,w96d9tqa,3232.369601
1,ynonvc1j,9709.891387
1,m8zxdpc1,7948.761604
1,sp69pehk,4886.908772
1,rq44dkkt,6355.285257
1,45mqpyha,4592.754617
1,zcerqq1b,6609.288441
1,2vup5y1z,9176.073525
1,zbz22qdh,4963.701574
1,5t933745,16654.972037
1,8nck529e,11608.872481
1,x8zslnjq,3436.278811
1,t3q2f50e,11553.175975
1,2u0yr9z7,16627.287446
1,gk4r9xia,14468.934415
1,5o0eor1f,8448.719769
1,ckjitepd,13897.079056
1,rx89i6y4,6076.208025
1,mnebcjg7,9477.812888
1,gilzeuyd,9506.370007
1,gahu4kj9,9309.646609
1,6k28w1b0,3735.485112
1,r4jkjbuy,18030.402878
1,8447ho8c,14636.002565
1,9zk2k9lo,7137.498618
1,aa7izj5k,9369.615165
1,2j1w4zhg,9911.31496
1,s1ywgyk8,7337.58342
1,yx5gqvsz,13719.418693
1,n8qvkh3d,17282.249377
1,dauzof38,9639.652936
1,ntueyydf,3809.762677
1,2ia21v7x,13620.933856
1,o850vrwo,5595.381637
1,4ksiodp9,7805.688336
1,trptzklm,12046.133817
1,0tmp7ux7,7334.038186
1,de17nkam,7965.339028
1,7odlf0m3,3588.329504
1,ujryj3nw,4439.703558
1,rk2smhxg,8483.115886
1,r4hh0isy,9097.221403
1,7avx1zn1,8782.693959
1,1g4obhgz,8256.752063
1,l0b3azfh,10402.670635
1,h40zkudd,5543.904237
1,2ke3cpwr,9666.898631
1,fwbaf83p,12277.272876
1,ug4zsj57,4488.210117
1,4v74rwso,9352.162937
1,m23bx9md,2975.754792
1,69bam4zt,3079.511623
1,u402222h,3705.354953
1,2v0qna35,3129.16329
1,spe62uss,8834.754064
1,fas87wg1,7643.847859
1,7jfpvi3r,6500.433636
1,1i9o382r,8687.865066
1,k7qpuhf1,9710.720861
1,58xx5y9a,7449.251887
1,alv4l9np,7533.665819
1,ffksvkg5,9650.231035
1,eu5df2nc,11236.325995
1,rbq6x6gs,3592.917759
1,oyhgxtse,5090.664549
1,2f6ho3gj,11722.484481
1,jhklovaz,8728.830264
1,xca8q3f3,4729.3113
1,6c5fgfzc,8739.771679
1,1p68bgfw,5016.938144
1,bkbdj59y,7696.903006
1,rq7d353w,3097.871064
1,lnsjcboq,4486.720958
1,r5yg91o9,4619.357917
1,2urjgpfn,11920.95705
1,0qkmmet4,13034.112002
1,dul6w9zl,7495.448533
1,7w3ljkn1,8522.608655
1,ilbe2qir,6253.145713
1,ji3s70m7,5578.225001
1,wxm5tgp9,3371.872693
1,d8lv61tu,9660.977872
1,45hwhnds,13264.663889
1,f9ipnqqk,2256.798719
1,oe47t11b,3743.250326
1,3sy39uus,4193.890376
1,ha5monn6,9670.112931
1,ti26o42k,8468.353022
1,ti81bq4p,3398.294179
1,q5o942kx,3598.831076
1,wppeh76z,9214.095063
1,xaghp79y,7608.119768
1,h1hf6xwi,10530.120789
1,ty5pnp2b,7003.199747
1,1w75trhg,12059.584639
1,1q0diq0r,3384.047533
1,axbd1qei,16584.643041
1,zdg13189,7250.038596
1,ym444141,11780.594141
1,rzs8tvuh,3081.305348
1,tafmhhxc,9858.706759
1,fpcha4ck,13511.694541
1,zo9q2umb,3316.79316
1,40c4yskj,5291.209276
1,9m5svjtf,3741.381238
1,vk7wrh1x,6946.74677
1,kujk4v4e,8897.332403
1,uc4jsgzm,13456.736597
1,mqhti2dw,8562.927696
1,1vhvrayr,8854.290037
1,s3fe15pd,17154.510159
1,nzhvhud5,15298.184685
1,hlqjw0d9,2930.620165
1,mpz6fuv2,4540.921955
1,wnpaglbn,4261.654662
1,1yjaqjip,4831.134823
1,bipbd7rv,3452.244343
1,kxvp69ho,16269.148208
1,26jw17gx,15677.121417
1,d1c0msca,4368.113545
1,9f6x4bv5,7555.725074
1,xerp6j5x,11518.816849
1,lnouuk8w,6356.886588
1,6ro7e5g6,8654.341368
1,xony30eh,7282.7637
1,6uh6r7rz,3268.46247
1,p2ts0f2a,3411.833333
1,pq54ierj,6676.011357
1,2d7un71i,8871.523032
1,3sf4ibto,8626.507696
1,kj3jgbeq,8394.584053
1,y17gxr39,9145.805722
1,3qwgcb8b,10635.74606
1,73uwyfe8,3573.547652
1,c9f2l6q4,11579.160744
1,en0phw32,11282.961473
1,7f1xycil,3335.638436
1,acx3dkmi,6572.672168
1,253ta093,13251.718716
1,bj57uggp,9254.431167
1,l5urykxq,4648.977808
1,pew5989k,3002.589035
1,n7b2phkc,5394.848998
1,cxuk1xm2,11966.245713
1,safjp63w,3061.11951
1,efjwg899,5662.080014
1,1h7c1mk4,11578.519367
1,dg5vi6b6,5071.471216
1,rn64ygdg,5153.704712
1,kadqm8sc,9481.990038
1,xz651jto,6016.07446
1,pk7g7iw7,847.905379
1,zr6pex6c,3549.481041
1,wfx8ldbu,3363.249208
1,istgt8am,5970.605564
1,gphsnz3q,9033.778591
1,apemmyg3,12152.331855
1,u0qbuchc,3255.285386
1,db0hch6s,9725.401143
1,hw9ircmg,10107.962753
1,3bzk22kb,3413.713492
1,kr6qxjub,13484.894345
1,ezvdyycc,3277.600795
1,nt8kcxxp,4184.160007
1,2iigw110,17864.866419
1,igl3r2uw,10171.410835
1,3bo0ufqh,9053.284179
1,dp6h8qip,8385.311152
1,sdg3d19m,6617.34522
1,su6obc6s,12215.009657
1,4w624m7v,9921.465699
1,65ukxyde,3524.776731
1,xm73oeuk,8755.542941
1,6lj3r1vd,6962.046104
1,t6nydsop,7251.421446
1,euulynq1,10574.775712
1,ceozqqi8,8811.191909
1,2o2e93ng,5520.286742
1,orsa4947,7988.457524
1,exqqyzo8,3410.24914
1,tcgw569a,9704.184034
1,m7i2l8xy,8566.366576
1,vggmsfuo,7841.612092
1,16q3c34s,6625.83743
1,k7tfrls8,4960.474038
1,bipxzl86,3118.675261
1,d6fmrms9,3099.551851
1,o172b0f3,9515.337499
1,imgtkb5f,12939.102103
1,qreevcvm,7734.383249
1,fonqdad9,7359.800011
1,x0akvcbs,6550.873195
1,rrau4blr,8444.737873
1,rke637zo,13357.519408
1,7xh0qema,7899.066162
1,9tj5oysc,8500.270291
1,pfuhfl80,8807.807761
1,1t7zzru0,3456.95787
1,1742i5zm,9992.226362
1,0rsqr6q6,3537.409681
1,hz8miee2,3355.213058
1,1ddixbcq,16014.211481
1,kel4h8am,17315.036091
1,7gyel7sf,9858.465465
1,5tcfklfb,5513.936862
1,74hxkwoc,8875.413312
1,wmvj3wrq,5087.790663
1,k7qo8p9a,5618.255473
1,zgunxa49,11961.931023
1,e0j60hgz,16270.201007
1,1wtd00ha,14814.016539
1,qrb3wd0x,6303.3499
1,3iqb0mdu,6639.183779
1,ddz9hept,16685.03531
1,m3nbyny0,11035.285308
1,31glx7ga,5229.764068
1,oql08h93,3059.442839
1,6s4fprrt,7082.617819
1,efkwiy4h,5425.230027
1,e3wrfvp7,5227.878073
1,zc877tqc,5069.63884
1,5sxc32ww,7971.76642
1,lbmgiggj,3496.363256
1,yutgkjxp,4364.63315
1,mhoijlmn,3087.208461
1,8wj1pkpv,8380.249398
1,wguhl67s,5386.901985
1,27hgxki7,8278.266257
1,juoezfjh,310.853908
1,1eg80tvf,9166.551783
1,aipi012g,5058.806856
1,4fquubpe,4152.46781
1,osvy37mk,8437.750459
1,v2fp19uw,17668.528284
1,hl2xk7ac,3766.276693
1,jxj8tbm1,10547.610354
1,ehs8pzku,14561.321268
1,osvrg4xz,6191.635795
1,9g8jcuru,3695.59558
1,r7xsaol1,5410.423338
1,epjicmj1,771.745951
1,ubzza31b,5309.957888
1,uawhscxi,9005.842339
1,91fpk4rs,3335.329678
1,1q7kv82n,9766.148465
1,g19mf8yz,17134.209195
1,h7y45v7c,9939.623179
1,p7nxrlvc,3214.000359
1,swxvmeax,7721.497073
1,2hwhqo45,4356.447921
1,1sd0f5c3,5695.01959
1,dq8mu8vv,3881.777645
1,kd8pj9qe,6278.965073
1,h3k1jcrm,14994.990539
1,wrhrn7us,5901.238354
1,2f4ell31,9256.775886
1,cavzv7m8,4763.818899
1,3sozsirk,9966.402633
1,zgi1o52a,8760.356428
1,kedrjpfu,5550.765354
1,6s81ckgj,6111.542452
1,9dsn6m5y,8803.998942
1,7i98y17s,3276.580627
1,uqkhsbpn,4482.869473
1,0e34uow9,3556.27458
1,2quc2kjd,9232.231651
1,ocfjufx4,18164.743978
1,ye6lq64a,3417.497852
1,y3p1a94t,4629.769928
1,or3jkm3r,3191.167411
1,90xmvtij,15453.994003
1,7svxo2rb,18492.903779
1,6feb47hx,18155.840295
1,1t74rm7v,6832.204953
1,an6cee4j,9343.860404
1,an6k2omk,18817.350842
1,l9fh8seg,5657.741017
1,rbxny27q,18196.119066
1,uthvptph,12313.625041
1,5yih58sz,11769.774158
1,xg33kyau,4332.720353
1,2hyymd84,5821.62146
1,a7wre3ed,216.437102
1,sfg0xdci,11524.860653
1,s9bqykqm,7571.517067
1,zo4xn4xp,6428.610654
1,6hljdslb,8613.171267
1,qav0j9yo,3472.036108
1,uusq8ccr,3303.814673
1,6hh9i2q5,7214.194226
1,7v73uqjw,3732.919479
1,ht3bw1m4,527.899262
1,0yb72aoq,5379.228805
1,4o6dnl2c,3872.319908
1,aykgyobz,8300.51532
1,oa5gxjdw,9841.022439
1,23ueg1ht,9448.586517
1,lipkvcih,9659.945443
1,tz6jj3zx,4794.964737
1,v48ex7l5,17405.547925
1,mc15x0xx,3396.894382
1,2t385faf,7973.449288
1,hv3apqb6,15533.906078
1,58mco5vw,15454.195605
1,88wytbq5,3106.21056
1,wvkt7gtv,5804.181137
1,crvi9r04,3470.786313
1,olb9ltcq,11026.502547
1,x0h2z7le,3224.216684
1,qeh0650k,14060.591502
1,qkpj2nyf,3185.565194
1,ubjbraw4,6857.312545
1,ebb05h2c,5479.625974
1,37ceskv2,9318.718858
1,ye5w9qyz,17665.301611
1,xbioh438,8432.259201
1,cp48ua6i,8909.814366
1,cvo1hmk7,6807.313057
1,bgp13kyb,9914.444192
1,bda7v6zd,16884.310564
1,sqyoucck,5057.199215
1,z1jeygzq,9248.742586
1,dlzr5t01,8772.784685
1,d1dh6jli,9291.00294
1,9npg5yi1,14050.064293
1,loune28k,4622.76044
1,61r12epm,5569.642567
1,16ukmcot,3444.387003
1,pggbp2w2,16539.652219
1,tx9y70ya,3189.331068
1,o7s7hmr3,3695.491822
1,3u3bthiy,3316.203381
1,98847rfg,5749.412025
1,jm4ifidl,11418.513463
1,tlhw5cgc,3399.329447
1,d7nw0lf6,4305.216099
1,5hd82sa4,6672.874239
1,662flphz,5437.645224
1,3mbe4cbw,18527.186435
1,k6wehwb0,6418.198312
1,fgk25hlj,8793.885632
1,yet8trbc,3375.389725
1,5is3uh0k,3087.876583
1,52yv5ilx,10141.852441
1,jgzdemkv,3359.211054
1,dk9iobm9,7387.311133
1,fkhsreix,3495.764055
1,jdxo80mz,7145.365632
1,42i4r4ll,16874.244686
1,962z7fie,9130.795633
1,4tsk7l62,3331.656237
1,1popow2t,9962.304058
1,qyfp9a5w,5398.187052
1,6mjq522a,7158.460925
1,wmvkrlac,9886.050857
1,p8v1i7xa,5269.219707
1,jk3e9rj4,12199.202848
1,1jaif72k,6361.252239
1,34zwhvb8,9561.889948
1,yhytzavf,19648.004133
1,m2pudbxa,5022.295865
1,poa6laah,5844.53914
1,e4wc3ojs,5883.747904
1,nicbpt0z,3098.655572
1,i0vau91j,5443.377894
1,0f9lb2uq,3253.889395
1,w1oa70dk,6907.370238
1,ht4m7pra,8031.37176
1,unsy9ck8,3966.107159
1,a21bzrfh,3525.273989
1,5972ep6d,4427.786395
1,3oodcrlp,10311.044511
1,v0nw5fxb,7799.038649
1,wv7mhxvv,6471.104591
1,qbcceyo5,15582.128192
1,9pii4lq1,7243.123124
1,oqq43nun,5359.820344
1,fi2jvnfr,14861.329236
1,w6v4kz9v,5901.710889
1,drroltag,9790.140651
1,gklqizko,9053.257623
1,hurybbrg,3299.3635
1,w3j50xbh,3893.183531
1,yvtjfo5d,11301.672978
1,szrkw9vv,15102.217621
1,jwfd0r9z,5614.723409
1,pip0vpvn,14450.734843
1,aytk8fqq,3768.951869
1,uhq4okst,9975.619017
1,dlqzaah5,4312.423508
1,iz5pgs3o,8188.892437
1,vw7vvyc8,10288.825099
1,cdr18vs8,6915.940333
1,t9t0tyah,10040.173956
1,mp1sdth4,5749.194759
1,dzdhjand,5133.098459
1,5ldba0w5,15030.396662
1,pcdnym1v,9066.60011
1,fx3a0yly,6153.949263
1,6seewe75,7911.177488
1,0y2tuix3,9670.029535
1,izlhfpyj,10160.171809
1,9b3t8ng8,6096.004997
1,guvb8iry,5580.582588
1,tqubtruc,3276.580592
1,383754m3,9434.904137
1,la8svs7u,16566.222123
1,14oo9o7a,6647.8464
1,yrwzaxl6,3807.82548
1,6xxvbwge,5081.632054
1,11v8soas,9350.08958
1,q6gse7z2,3717.648647
1,d5n32qck,5173.317316
1,9mr7t0ls,7447.672442
1,nbe4fplb,3237.759664
1,bsdseep7,6249.689225
1,ay00u0rl,8124.220353
1,vn1489a9,7720.052492
1,2lqoy4nu,16457.610862
1,590l2xrt,4625.071068
1,opydalep,6415.255306
1,nb0dilla,13407.668954
1,0m4z7h6i,9261.13044
1,wuseomzn,8584.350269
1,t0hhxrk2,3810.718757
1,cdjdue4w,8015.336064
1,jm0b7qen,16660.085758
1,mo2s3usx,12425.760578
1,2k0uhjzg,5283.865916
1,q8ddl4vk,4759.750635
1,hlkpe00b,10439.734807
1,crz6ji5m,7281.772892
1,95zsjoyi,3246.722104
1,euo1bakg,3215.400472
1,d0efwskc,7528.291589
1,nouwkxm0,8406.22734
1,j7xfkx11,4998.911434
1,xs0rsn29,11607.245222
1,8vu7ygl4,3649.414749
1,otfu206w,8804.249081
1,tmpjc7xh,9205.837732
1,nwz342cd,14930.932387
1,gbp7m4lt,3738.104432
1,1v80de4d,6305.664102
1,afg5w9oo,7310.727986
1,zmsappfr,5540.642687
1,lfthtvr6,11061.354966
1,4xeqnikq,11485.179265
1,drpbnvlf,11835.488802
1,ahjdhx9f,9906.134842
1,vxusu8yi,4527.188714
1,czqmsn8r,8672.038724
1,tfrvwo05,3542.115046
1,513av6kv,3244.824384
1,9p7w40h1,5909.529769
1,0wivpa2l,3362.100745
1,8cbu593h,4318.32045
1,64cwo88w,6177.416768
1,fb3dlp28,7249.793445
1,hns2mx3e,4336.74726
1,nnb86nn9,5676.345576
1,osduk7qs,7940.506838
1,hh3uj7kt,8784.706779
1,6qywumpi,4159.316314
1,8oqp9whc,8826.805239
1,88cp1fxu,11794.749571
1,zxpvky7f,5689.319651
1,vxh1fj2l,8525.85341
1,y7296nry,3446.211382
1,bmj6wmux,18052.183935
1,sxfi4kap,11056.096261
1,tx77axdh,8988.846726
1,eemz08lf,3419.570057
1,5cuu80x7,7297.561235
1,0l172jv8,3516.321092
1,ncdkdti2,8643.327208
1,6hd6szrt,8199.140743
1,2awxb0yo,3471.460457
1,j5xhz87q,18040.618344
1,5ugftb6k,8319.212284
1,ofza0y5g,10417.384419
1,6lwrkv18,7618.924797
1,uwldi9ag,5534.949415
1,wm1btcv6,8476.417668
1,6rdjxa4y,7247.406574
1,jtt4ag0t,7268.58606
1,toxvus3h,3621.621618
1,5szbm8xb,9186.877569
1,7cl10h4w,7677.149831
1,u4ya2qq5,13520.528925
1,uqj2d5ka,3125.81795
1,ch1vmgrx,4703.037229
1,zyio9mga,4725.78269
1,n94wkgou,8086.906351
1,afsar0kf,7939.313996
1,31bx0o06,3647.137284
1,eh8f9kmf,6880.384173
1,8bz1ycm0,4956.406751
1,901ee8uk,9925.696957
1,7ia9jhik,3626.876602
1,0al1gfe4,9608.15721
1,kyimo25v,17698.512785
1,y1ybnhu2,9053.285421
1,b8lu9g7g,8401.693038
1,0uolfqof,9785.41217
1,5r08datn,17952.21026
1,xxug2utz,16307.342286
1,wmttd5t9,11910.479075
1,5dzrq6ks,5426.148094
1,4agda628,3412.792805
1,xnm9g4si,5555.550722
1,a600d2wl,5209.810873
1,vbmok0tb,3312.162649
1,2mdrxbml,855.119239
1,mrphj0uy,7683.741861
1,h6ubwx4e,16479.687664
1,lpqty9vr,3049.944733
1,72uy3utw,10898.637821
1,ca78brl4,6366.392796
1,ppvghm2z,10260.609152
1,244z07rm,5388.512043
1,w7y2si4z,9798.348558
1,y6hudo74,3753.42149
1,lbx8c6km,4220.890039
1,257v046j,6732.087047
1,6soqsgdm,7547.114158
1,9u29n1xp,13243.84094
1,6169n41d,3756.487376
1,fwskdkjq,11724.026447
1,9u3r4gpm,12492.030477
1,3qgvzkw6,9285.886966
1,j78nxwx0,7861.84283
1,su38dq0z,9453.571903
1,nwd8nljm,3340.268174
1,fytfb46q,6827.625008
1,rlc6ptpv,3575.489752
1,62u99ivh,4775.594421
1,fku7bkri,13710.940564
1,7do1mt2e,3309.989367
1,b54753b0,3713.566766
1,jmxmhrfu,3968.119486
1,0l15ips1,10756.673254
1,az2g6n25,7581.304996
1,u0dpt7t2,6534.651652
1,ckug686x,10714.260565
1,3sj4o3tb,5662.022064
1,jnqur8kf,19543.690278
1,5qh7nv4y,5345.500144
1,jo82bxra,9316.371951
1,nr3z8zq1,6728.702022
1,cfx7i3gk,15809.070613
1,2icgbs92,9686.701452
1,5c6aigiu,11880.756975
1,iy8c6jft,5035.983905
1,dau86l9k,10747.630982
1,jf7dcztd,6398.458898
1,x5c1n0q7,1898.82863
1,7a0jtod2,3628.619484
1,pm62f6xv,10064.180104
1,1sputwgb,9356.340771
1,fpblurjs,3693.93081
1,l4v5zsn9,4540.352793
1,vmybd178,1873.059585
1,fe94pkzx,8847.293903
1,ktgdo1q3,7079.547082
1,ixvr2jhl,4572.007962
1,7otnf122,4032.899677
1,0ie2blg2,8652.506201
1,a0l9yyly,10109.915317
1,ndhenqbd,3271.513638
1,o26kp5h1,5616.248115
1,4oi9k9rb,8157.702879
1,23dus6cy,735.414181
1,yqxpubim,3891.167634
1,8q4wewwe,7320.877144
1,ughil75c,8648.591445
1,ae1udhp4,4922.18265
1,pdgyzdbf,4692.708389
1,7mejnnug,4722.205018
1,ftnj1sep,8974.352983
1,rjq2znci,12057.244423
1,dbxixzz0,21401.281443
1,voh9g7f1,10608.857035
1,9x2io868,3404.777982
1,35mu6kqc,3230.792814
1,d80egm4q,9538.144379
1,m0vsrhue,4062.370786
1,l2wj22q3,6081.912464
1,czgw6kax,3602.85228
1,jnjzswk7,9297.088999
1,hkecccvx,5726.098618
1,2qbpho8z,17516.564102
1,utfdi7ae,9273.704597
1,xolahfn6,9233.917638
1,2qod9lrp,7490.162602
1,8b517dqg,12923.744657
1,fjtkc7tz,10477.758256
1,3j1xa6s3,9896.031518
1,y3yjb8oy,7517.483542
1,18sa0app,4299.214463
1,4futfkml,3233.437013
1,unspxd34,10804.284668
1,rofh1lx1,5535.082464
1,1rk8t5tl,6464.585477
1,hmd094vd,9947.234665
1,iu9kikia,13372.179266
1,ghtz5p2c,7838.638628
1,yiv14ojr,6060.923391
1,6ftax666,3386.302141
1,1r9sginm,9200.321715
1,ii27rsm6,1830.89197
1,arlj5zyw,3785.993512
1,sz4hl2wk,3212.029027
1,6916rbya,5736.534988
1,i6ad478g,3076.706822
1,l95coe5c,9676.903871
1,82gj3z0m,8732.673972
1,ixd1vtki,13961.837226
1,oipbixyx,12294.218498
1,0ts08n43,11172.456398
1,kmizknjn,7948.976915
1,vwzsx2k5,3252.116807
1,i3b5k1am,16478.534517
1,2xdekx7c,10852.0081
1,a5igqlw9,8568.391128
1,legvw7i8,14597.95925
1,zc96zfa9,9185.945506
1,h9m60qsf,914.579491
1,a5e06nhq,3508.21753
1,etytvein,18176.806999
1,ytspuu2s,5636.088349
1,1ln26uwu,9385.834148
1,o44kz4ly,5751.852033
1,vjhyt8ml,5081.719281
1,6qej1zpu,9878.126958
1,oqy0ebqp,3558.318074
1,9gk4u3dr,9559.274408
1,wcr6a2a7,5328.347866
1,r8hgvwll,5390.861331
1,6uyccob0,17805.019804
1,6smh00z1,5793.092152
1,tdrh2v72,15346.519043
1,guasl96g,10872.405209
1,kk0vazl6,4624.442085
1,ooy45qa8,15705.753006
1,ko7m6f7p,4104.467766
1,1z0krbga,5361.213987
1,wyc61b8e,7244.309551
1,knhzk3rg,10556.272356
1,ed45ys0k,3368.561415
1,xhk625c2,5472.149776
1,s2i0sv0o,6598.925454
1,02t71nyr,3606.37251
1,wls53y94,9006.093476
1,ay0i8mtg,11114.121052
1,l336c214,11886.627358
1,4d0i9v6q,3990.991086
1,sxtng96a,3654.850643
1,00ax4mib,3659.582627
1,ft2vdr4t,5057.07346
1,orbhazki,3704.149881
1,wfde027s,10099.13174
1,yqxifrov,10451.846535
1,72p1emf0,9590.897124
1,9ysj0hrh,6187.531415
1,x3xrhbcn,5289.29853
1,kdajalj3,3340.330773
1,ijai8hc7,8729.750367
1,qzn5xr76,13005.716642
1,vzpp91py,9793.726508
1,lmlwtww0,3174.438377
1,l4h367c8,3159.332373
1,rcd2dxa1,10501.393105
1,ejawjngy,5447.618089
1,wxou68n6,9848.667661
1,8njmw5pk,7557.320098
1,qlxwxtxu,5551.125314
1,gg04p7xp,12210.064163
1,q8ep2cy2,6992.67711
1,pooiy4m2,7912.393694
1,g584oh8c,5582.600587
1,9p03tgxs,10735.60316
1,blpza521,12577.304838
1,cbq6u4na,3824.561193
1,n0hk6xp9,3232.480351
1,49m3fxgf,5492.287355
1,av1z2x9u,9796.444088
1,qrhewtsv,7907.176205
1,dq3i9uv7,8114.428999
1,v275787e,5608.309929
1,3n9sackk,5380.027667
1,nh8c2xbp,19764.442784
1,37erkaz7,4317.545893
1,r3xydnlv,856.980681
1,jd9sao67,3763.365243
1,yyrg91o7,3556.892837
1,ue0pp4on,3071.117673
1,w7pfpj7w,4584.896335
1,ho7897xp,10688.641951
1,ska27ryo,6497.068568
1,mbwwsx0v,3522.22995
1,gyqpo763,9750.069241
1,d12bo6ln,17930.946458
1,20h2ec09,1215.102798
1,e40cp9t9,10111.108673
1,pmhpvfch,9411.561733
1,4us1vkky,12106.986942
1,ttsl8jhn,5955.55877
1,t032hqw1,10346.901338
1,5qvvun1k,18438.073361
1,p40zc28u,12093.318331
1,2gaqbaqe,16348.078577
1,vj1hr9d9,3423.496663
1,3lym2p52,10770.198583
1,zif06kx9,7432.588885
1,3b9gqf48,12318.121454
1,igb1n0vh,17764.507653
1,1c1c9c9v,16515.724798
1,fmq8pk62,1264.215366
1,e93lbpji,13603.445429
1,y7uklims,12644.231398
1,oqalc8ab,15976.59596
1,5q1i6t7t,4495.391235
1,k5esxbxp,11478.432874
1,u5xtcfbq,9465.276065
1,be156hsa,9794.660137
1,b5n5kf53,8287.926033
1,oopc9od5,10059.140253
1,r9t3tez4,3269.21866
1,dmbcllav,9344.158898
1,k4i777cv,6022.557538
1,9yzwpqnx,17883.943409
1,zhoceq07,11817.086711
1,uyr39j74,3448.620077
1,3doa2rdg,3840.307094
1,wmxq16m9,7244.740013
1,6iuvwvjc,4119.01338
1,k8v78pn4,4866.051942
1,5mtvrxa9,9165.325247
1,weyb51ga,4830.842237
1,ns8cb96b,12285.404673
1,jd79irzb,3520.063121
1,r6xunsnu,4999.630588
1,h2la0xgh,10373.659225
1,ioij4vlj,6871.787177
1,2lgahkhb,9125.824934
1,cidr5s4g,6238.666145
1,asybft39,10261.588329
1,22eg2q9t,3673.638032
1,h808qc3n,18570.408434
1,6mo90qzy,4761.084922
1,a7t8u09o,762.902134
1,6qmh3a8m,6902.097555
1,nj4lfvni,3764.306208
1,pmkyts3a,9591.747893
1,et5hti3k,9604.831072
1,spa8qcec,6604.899578
1,0ze4vxsk,16674.495498
1,4yt07xxy,9216.574543
1,bwjfysi5,10111.60738
1,elmj3kgt,5843.690711
1,00wxdlbg,4009.772666
1,zl6rqolq,3181.029303
1,i1049jqr,5217.046023
1,zvpe1243,6548.028522
1,baovwn9t,10281.954922
1,wk15y0ru,3195.08466
1,tksc81wb,12065.384348
1,e24r4r4p,14118.400187
1,kcp2jpsm,9012.763817
1,ec910bwc,8551.414816
1,jwsxzz7h,4638.066441
1,iwicowz2,356.184385
1,s564hean,15439.166638
1,2p2cgfto,3527.48473
1,xri7i0z5,5889.986581
1,os14ocsp,3276.148251
1,6ge32i5e,7191.703791
1,ldpkjjwj,5180.920528
1,s7qur223,1649.728747
1,5t4vgqu8,6924.248682
1,wsekg2rq,13337.090633
1,gf651ft1,7765.981628
1,7hyks8rn,10984.154105
1,jjwkuc2o,3359.396984
1,412yb74l,6790.975054
1,3yar8rrc,16063.63247
1,7e8l0vut,8720.503643
1,0mkh5m1s,857.705279
1,56edbp2u,3376.416755
1,j0bp67x0,14182.624864
1,hs9yoc5j,8731.935697
1,6nmb0t1t,4142.661085
1,t7mo1ex9,11939.928737
1,mcitbb0j,2157.133805
1,ftjhg6zm,9776.352225
1,a5bpht74,4602.410005
1,srfbq4kp,14324.631578
1,0540sdwx,12505.362913
1,y8sxwkey,11090.634317
1,gp5o9cij,5544.790279
1,zzg1nayz,13550.844535
1,lpba8p7p,7231.806472
1,jutspr79,3293.07329
1,db0xfd70,8522.799655
1,g3dbfsxo,3577.3348
1,w148yp2m,9800.598726
1,jybdunqa,10904.880866
1,2lkkf7ax,9661.344374
1,poe8fs6c,11411.846814
1,bo5s118d,7260.709015
1,aalsy613,12605.680732
1,ofc9136y,7861.73888
1,k0r4uftf,6735.470768
1,j9eldg2h,4072.323578
1,aeo4zgjs,3417.026621
1,lx77yn3v,6038.378832
1,qp34by5b,3650.894098
1,24tyv967,11774.618414
1,hmit58sa,15845.11733
1,ljdenln6,3241.672271
1,213e1vcr,4950.385793
1,8mmyehyw,12153.771329
1,u95h6wai,3779.339418
1,wpbdzmx7,14063.58687
1,hh559h60,416.307789
1,dxe50is3,4556.984461
1,e821co0d,9690.603152
1,7qc6t3lj,10129.256747
1,hyqcijcw,8369.588291
1,f0sj424l,3302.502002
1,m9omgkga,15054.469295
1,ciga6q3e,4543.74919
1,kc5hfpb3,13124.46115
1,sew5zpi8,4698.945991
1,7umj2iem,3805.453271
1,9m8ojv3d,7074.093379
1,6rtmgjus,5595.746768
1,z9nltqy7,3461.716745
1,267fawnd,5494.322993
1,erj6bcl6,8050.493685
1,se1076z5,3350.527762
1,jzrq7z98,3782.058637
1,fz59fbh6,3532.630377
1,8yienadg,9646.736089
1,idezd768,3440.219393
1,pvtlmwto,6846.716938
1,lynemkfw,6535.240071
1,g5it17g4,7103.468176
1,zaq7dmyy,7590.814328
1,yjmpi5rv,6440.585431
1,36upwgcn,1194.92551
1,a0tbrags,13289.75235
1,qta0rhqh,6799.16283
1,19gc78tj,8163.564874
1,fw893f6d,12560.380327
1,iqgwj878,3645.171374
1,31bq6m5d,5122.610704
1,jddndoat,9599.026299
1,nl2e7qxk,4175.566813
1,4dveu54f,14725.090757
1,3xppv50n,485.555702
1,oylsgxxz,10794.1541
1,9pg1p7s7,7615.644681
1,85ww9r3w,8954.287283
1,usv9ldtj,9118.701051
1,p42nfgjt,17026.625902
1,2h9n6c0w,4224.943598
1,gjvfqvnd,9475.706978
1,1km2k98x,14816.318366
1,q2sag6l1,11815.934385
1,bqm3yy4z,11073.947622
1,0revk78e,3445.733976
1,m58n74h7,5804.303325
1,p1oayyr3,11897.732638
1,u5qtnmzi,9766.679996
1,piol66g7,3532.761211
1,nlgp9xdk,3370.762842
1,fdqvvg9v,4661.416303
1,zdhwojwu,9152.777824
1,kbexbs86,9811.927613
1,g76p18i3,6038.786076
1,fc92ohg5,8930.230331
1,cxut1pcv,8202.938725
1,8zjt4wge,14350.793034
1,c6frpczz,10958.5308
1,7k65g64c,3562.595342
1,66ph7rso,8867.771068
1,6032l87s,9898.220891
1,2zqanwio,3737.845692
1,73qkbwxc,5965.126072
1,ak8s70hf,4402.139604
1,r72eq1sl,7591.521035
1,48hh7qil,3864.445001
1,p9l2sycw,9905.398884
1,hpfzkpqu,9840.775832
1,w6l6dtvu,12173.026621
1,jpq72b7q,7660.155351
1,3snli8vf,3903.235483
1,dhviemhk,3677.917853
1,xobmypen,3374.363879
1,pucoptv8,7713.177054
1,m69hxmqi,7562.348151
1,h4oexxup,14136.093203
1,96wfihra,3567.877242
1,meshl3j1,6739.910478
1,jvf8fxr5,11552.977801
1,akd09auc,6601.646704
1,ax69ubdz,5758.430848
1,wo6fcwb1,8598.856727
1,4345gh43,4719.8491
1,5d3atmcj,8577.602977
1,o6zme401,8088.921645
1,8uyniii3,9310.006435
1,apau82hu,8325.576703
1,f3argudm,4665.161209
1,b2xmh5h7,12635.25864
1,xes0ssys,5922.288832
1,doutycya,3219.42339
1,6t7izxl3,3620.842189
1,m7qsyvpq,4737.616985
1,jt3xnqxh,7260.737465
1,y2ebi3ob,3638.87977
1,ly0emwke,3730.15126
1,6yjzw8kr,3898.865018
1,cf1oziop,9094.970784
1,gkhs6s13,3283.521318
1,4xvvfga2,3612.402432
1,yav6nraj,9520.857962
1,j18wek7n,7600.076704
1,flwxqmun,9074.84766
1,kxtwb51o,6994.801789
1,2omuot6d,7772.396267
1,aygh5g6i,2997.479183
1,botj7jqf,7394.371744
1,ieptcc96,6409.957261
1,7wprrhmu,9561.882363
1,7pzvx5ec,4464.453069
1,htligk0w,9658.032129
1,wey4j1o3,8898.641435
1,yuvzfpsu,8625.552435
1,acdttucd,3375.798977
1,5rs9v39p,3515.411459
1,nvjsetz9,3082.02617
1,pkdn1356,7085.499878
1,x7qgubzl,4651.483472
1,yh53wwzh,12461.974871
1,x8bvpopc,7667.044697
1,zj40sudx,6452.082052
1,b17ty5pn,3683.563831
1,c8nlgz1h,4416.925647
1,nnz6dzao,5127.903148
1,vtk5xn91,4674.484339
1,cx85539c,7619.79397
1,f15dhcm0,6596.949148
1,in0ml3rt,9501.408296
1,77yv05f9,7147.238817
1,may2ya4g,3385.94174
1,f5se8x11,8477.144554
1,qyysj9f6,9182.753807
1,9i4ice7z,10085.532549
1,o7y99at9,6508.334293
1,oz487bov,10882.343424
1,jnr8ltcv,7092.462922
1,dxakdyf6,8853.178871
1,w11muftf,9428.024953
1,5rl8fssd,3454.526626
1,hl6ah8p0,2066.115153
1,rtm9jhyn,3363.832539
1,d0wt3nvu,11506.214056
1,6pwzq8t3,5881.125406
1,nit5ucp3,5323.993678
1,gl5g59ay,3411.613256
1,encpymrb,9301.880888
1,5lnmb7gv,4398.397519
1,bzgcfij0,6601.72577
1,oth624ef,9981.799821
1,jn3ci1f1,7369.518038
1,q4urecv2,9373.651777
1,ibpvgyld,15400.545881
1,pb6yljn8,4831.865
1,1jyvoaa2,4681.821117
1,c10584a9,7348.160039
1,2brpawnp,8669.249077
1,5rmhgz32,8745.969847
1,yxszcgde,7421.08609
1,oegju3ok,6204.126339
1,8iit2nu1,10920.010628
1,2f69l40f,12011.040439
1,kagwuzc3,3483.390747
1,bwvf74j7,4837.405165
1,93p2758f,3661.977059
1,0734419d,11493.764003
1,v2urp1cx,5431.706819
1,2lawp4n8,10236.606662
1,zxn7wxor,12972.442656
1,uys8fo6f,3842.263099
1,gxjdumdt,4187.285749
1,m6uqfudk,6059.614325
1,ungqnrk7,5784.090567
1,9uvron4g,5621.57958
1,tzixi5g8,4674.518826
1,j0g820l8,9044.382207
1,l356o4vl,4963.473714
1,ftyrtkcq,9208.631357
1,qh1fsdsk,9406.403771
1,s4eucrh0,3783.06154
1,pdd1o9ym,6788.233289
1,q37asgfz,8630.30414
1,ohvmhtmr,5657.164334
1,u2112t0z,9190.67274
1,a5yggr7k,3533.887076
1,yle3gy9q,5859.378284
1,r0ac5pmm,3519.639649
1,xwfvt0b6,7996.110299
1,fxpwsgu7,6262.968213
1,dxxhnk8w,3817.210007
1,voo3vwz7,4104.16403
1,fynrv288,10072.371175
1,wydqhkbc,9141.142869
1,wpu4npea,3141.60078
1,pjokn47x,9519.623438
1,h0wd1ts7,5504.848491
1,ph4v15h6,8871.825346
1,3hpkdham,9312.254866
1,5u8vkqr2,6213.146397
1,op0h6yd4,4342.375851
1,vgt6jwgo,12322.665992
1,cxcxknep,10696.434275
1,5pnv9ojo,6732.091416
1,658m34w0,6896.163171
1,dyljqno5,14124.889336
1,mss5hek3,3902.013779
1,rrowsra7,5315.801509
1,5nnnx90g,10515.207113
1,cuk4hfo0,9242.868326
1,c92d2ewi,3489.392761
1,8k4v2wug,7080.800707
1,m73ctzli,7357.678899
1,bwzieh2r,9164.864781
1,my175roo,7966.498819
1,p9nrckgd,8227.171755
1,jpqbksqs,4770.683902
1,fsa8gwmq,6278.131824
1,u7f03z5n,4592.841188
1,kopw0irt,4104.80781
1,e6kth1g8,10831.731341
1,h5f9hm1p,10297.149317
1,6t45q4g7,6709.971478
1,eb57y99f,9249.908558
1,jg4xw0lq,6303.240842
1,ui3414po,15696.499787
1,zswcam6c,3536.072438
1,iw9kj5so,5900.288385
1,3mxwrh0i,7878.668151
1,x7zqul74,6356.642792
1,gf5y11x4,4069.606849
1,t2ajumx7,8682.52606
1,rwnx81py,9391.785515
1,77fl1jyt,9908.981065
1,bwm7uy9o,5455.872985
1,07zmtoai,8324.526386
1,egbggc20,325.361232
1,zrqz04hh,10047.035282
1,h45q9x5t,8659.658542
1,y6pknja7,6643.109116
1,krgi0ivn,4837.357996
1,4zlojoxu,3476.533194
1,2ofhpvhe,3429.624792
1,v7f0sn3r,5674.364304
1,tpn5w92y,9885.106452
1,3sexxeo4,3969.722441
1,3wvxb0jt,9851.526405
1,w0f31zpd,8688.101543
1,s2ndyq3c,11849.651706
1,o4ussw4o,9714.931623
1,8873yhfk,3253.781455
1,tok9nnyi,12202.865779
1,26iipal7,6258.256376
1,nvu5ktma,3830.235566
1,higz8d1h,8031.756981
1,3286jw2y,3886.15372
1,y0on7914,7596.354868
1,fxgxu3rq,1671.496381
1,xasaf732,9885.532795
1,umc89gxz,3765.260306
1,xab75gwn,9972.382682
1,bgx97qju,6883.150389
1,3owmclb3,3291.473723
1,qod8vwpl,9803.207601
1,xgcz8apz,6637.153042
1,3wrogwpw,7575.755343
1,pjldkwox,4708.683327
1,5v2j19l8,10107.783394
1,ajuptap0,9041.329702
1,u5nmvmbv,9322.010112
1,m2oj89w7,6215.511223
1,zej96n58,7959.995749
1,bonkkv8a,9703.489804
1,h5cc587w,6544.916604
1,2jbejtmp,3831.922999
1,nfkr6vje,3666.235623
1,rym0q3l4,842.760688
1,mhd2x80u,3542.588015
1,kyn0nfre,6282.254994
1,vujty4dw,8749.183361
1,ir8xqbic,5874.726463
1,2q151fdi,3493.064408
1,ed3s3ve5,4822.938483
1,5vkfvdob,14520.810484
1,yr67f7k7,5687.57685
1,vswk8kic,5969.706883
1,1pk7yp26,4235.564546
1,c7chql3a,7386.411744
1,0t7ofdq2,9610.125841
1,au50n5g7,11562.435551
1,yyht6297,7621.947389
1,5m420iwn,8747.664325
1,lfnxpjmx,11135.832942
1,1modldr6,9721.915261
1,qfkqq2ap,8954.700025
1,5qali4wb,3992.414438
1,6ykxfjpy,10448.32497
1,xymwue3z,12204.701513
1,6vsqesee,7591.330673
1,tfp3ot54,10337.778153
1,2egv12nf,10109.328572
1,d5v875ax,3803.774314
1,wuouf9ac,5880.234058
1,8pm2f0ax,6072.172482
1,8vdjjch6,7109.110617
1,aw50rv1y,9654.340581
1,1dhp44bu,10299.892875
1,wt2bk25t,10648.84281
1,v2inlrpp,431.834603
1,6v86iufu,4301.950195
1,pni8dhci,10871.728803
1,41djnopk,5560.137727
1,1bhkvtx3,3999.089206
1,6t31ypfv,954.068788
1,j2t55cp9,9974.582834
1,m0a75g6x,9077.495447
1,u8jfl3lh,5623.691128
1,elbawtzp,9440.063659
1,hc48uwon,7398.220482
1,17gobyxn,10694.931986
1,eaawfbfo,8988.855207
1,jmma2ga9,9966.006109
1,ht29csr4,5799.615449
1,93f7276x,9395.584985
1,55t8gpm3,8308.989888
1,g00idm8t,8120.705345
1,29og9fu7,6508.0118
1,rw2j5wzg,3531.824433
1,5cf8clo9,11182.566228
1,0eox7q3q,10420.539325
1,xl6rcz59,8210.105224
1,xye12pew,6744.685215
1,ze5xzwvq,9315.650703
1,e7kc20ex,6328.888088
1,1x2541rn,9217.789237
1,b7691obj,10564.17293
1,yd8gzvpo,3487.343289
1,6bvtjo84,5246.293096
1,2ed9ggo3,8185.25247
1,st849mxi,4784.292625
1,mglfk0ep,8846.26932
1,x1g4etof,6002.8544
1,xohtacq9,10800.880007
1,14qpo7i1,8984.973863
1,tlyivhct,3610.472513
1,iu1psysv,5595.608506
1,5t9c6trw,7966.402084
1,2k7cz7rl,4850.490715
1,q7p8yqzz,9425.394638
1,pwpa579s,3912.775254
1,27nmhhrc,3692.893067
1,8kn6bm94,11315.995708
1,uwu5gbcm,4112.799447
1,xuahpuqi,14892.341228
1,drz10iza,3678.425272
1,v99pr4w4,6485.886385
1,x3l5rnoq,6776.684368
1,03bg8aon,9149.189095
1,kaajvuyu,5723.196169
1,gbmaf0el,3651.676514
1,748ieddi,10669.170249
1,oxzmym4q,12370.48061
1,gz88fsjw,9024.887821
1,qihkenbw,6548.067601
1,jf0vsp8i,12242.318233
1,fqym2j2z,4876.581638
1,ch9xggyz,9161.243986
1,ft91akkc,15091.073174
1,6qgfybp6,7819.317512
1,bku8at78,4035.987644
1,obxey4qu,10214.181427
1,rx1qjdhi,7648.146606
1,zldq9424,12012.993764
1,cm9737n0,910.926835
1,uhh0vrim,9262.688326
1,0zdoi4y4,10515.118236
1,u7wbzsol,12527.685264
1,eqgdd6pu,3752.40543
1,cqav1sxj,4009.239775
1,ynak1dq5,3502.474467
1,ptiml1pg,6381.008238
1,bhawp7hf,9675.48864
1,x6qwx9my,6047.579165
1,9sm1yw8u,10465.809349
1,95p58vzm,6179.780208
1,9z8n1em1,3780.132073
1,xsso7nij,5101.570969
1,a8sbdmd2,9452.175429
1,w9cyu9a3,4634.349505
1,elzznb9a,5431.126881
1,rij72ly5,10517.078811
1,pwzra476,3475.161794
1,g0oza3ro,11410.64169
1,p0nwkbfq,7896.339222
1,3yihrwzf,4275.056151
1,zzglb4ex,10669.504341
1,jaz70a81,10462.72379
1,gh3zrlis,7612.321498
1,kh5278ud,10187.709302
1,ehbh2bqd,7605.981317
1,jkiv18cm,3183.625065
1,jy0ebsqd,11671.406534
1,7lspcd1z,11356.181331
1,cg55rpi0,5279.112697
1,jwni49ou,10041.644747
1,q8x5b0hi,3880.028675
1,24lutzee,9431.935692
1,ehkzor28,8914.285092
1,42vjdaew,10666.26148
1,lazibqgx,3649.487945
1,ycl0sfrt,6707.567096
1,zt3hcc23,9890.264797
1,x86536tw,9874.087384
1,igeqi7v3,5595.091525
1,iq1zbyp3,5829.414659
1,9qk6ql2i,7975.359872
1,nvz8jidt,10130.929382
1,s1yiix4f,7509.484543
1,9fmz93eh,9437.491649
1,4v7a0588,9736.23541
1,lsvidb34,7291.59302
1,26xdv68t,10775.295072
1,n0zvww64,9187.094222
1,q3y96as8,13314.263835
1,h77re18c,3425.909374
1,f1g9crnr,9029.833811
1,ydhgn6g8,8927.937533
1,t9iuu65b,3706.316634
1,7ljse51a,6461.714466
1,zam7b2y6,7997.701917
1,2sn6gwzr,8015.288421
1,m8boamka,12805.376249
1,4kv9wtik,9781.279665
1,9g6q99li,4495.765669
1,qs2mrkru,5124.137741
1,3s3pmsb8,8116.845487
1,f65m3x46,10461.167959
1,3pzouhjo,4038.717954
1,chva5c1m,10263.562108
1,kjw5ahsd,5265.028077
1,53d8uo31,16166.745888
1,pibzph9k,3342.959986
1,3vcsuxj3,10431.815914
1,pahhdcim,10405.023605
1,zias5dco,4752.319496
1,g6et2w45,10110.567583
1,71xe3fy7,3810.211885
1,nsyd6x6p,3569.147592
1,q9j5ywdt,12214.914188
1,36azon42,7147.100232
1,49tw0l0z,7055.133158
1,emh2u3y3,11942.70735
1,gq7jx649,7087.256821
1,mfoe9xg5,7537.508134
1,ra74feog,6699.456618
1,ibl9vwrq,9630.233115
1,z1o02bxb,9406.627988
1,pwrzpd2d,349.148451
1,lk3yp66w,6717.511606
1,i2i0flyy,7206.641815
1,rmy8kcqv,6384.493873
1,qd1s5rex,3513.02141
1,zvkfmroy,7989.973109
1,hnh9a4fd,7415.33653
1,v8kaqzsd,6707.66221
1,u1ya6xql,4265.930687
1,k4rkfwln,6534.128734
1,45h1irbh,3411.389235
1,dgnjw13j,3516.796687
1,0wm6zc9j,3929.335432
1,r8f9kzmu,8171.990895
1,cm4u38vr,5871.919425
1,c941uqjc,9153.605952
1,nwpcd54f,4654.138013
1,5gny1cci,7237.578223
1,u8xds1j3,10936.74514
1,cajmhx5i,9281.700402
1,xgl519ug,9647.409167
1,v36fj4ec,267.096381
1,emi78wq2,7090.520822
1,fi0v6dsq,3855.342636
1,xopvm7xh,9828.964981
1,g17rbcrc,3722.841996
1,88jsmjxt,3651.027329
1,k1xk2rh2,9600.580031
1,gqgbxqx5,3581.324874
1,7ucqbd85,3862.598321
1,95fyn5tq,10120.300752
1,5jrv3q5y,9158.704376
1,6s8y199q,12902.984111
1,yktj23zf,3833.167707
1,k3nzja5e,13588.74908
1,gs1tutnf,7404.593834
1,j6g9pxit,5196.403152
1,v5xsjyr7,5864.477442
1,4yupo3qz,9091.168576
1,errhy7li,6763.215446
1,n853xuc3,8598.92999
1,6empfozh,7191.448227
1,0h9j3jdd,6798.181454
1,wr8i8rrv,8891.539275
1,nq4hfnka,6181.196167
1,1arhl5fc,7931.514017
1,4pm8j4ax,10194.440701
1,xnu0hzew,3913.909297
1,pr3vvmub,3779.238346
1,6f8yeydp,4764.231427
1,bnher54r,457.134839
1,bxcb6zcj,3428.594372
1,6l1kprl2,3898.911111
1,pqzmoo6t,5057.852087
1,lqvff69c,7512.444355
1,ko1axmlu,9775.776898
1,rgka76qx,5149.574029
1,qecghumu,8864.375067
1,p29eyil3,3865.85425
1,t8i1pl1j,7843.958452
1,330bf4ks,11361.852747
1,ofgr7gqs,4927.751828
1,357ddl62,9293.510787
1,l9b8i11p,12297.636792
1,r0nz2a5n,6643.87456
1,3sy02gy4,8974.438089
1,jle9n9g8,8212.260392
1,dtqf2nuy,6290.118296
1,3jt9g7ls,3707.641013
1,w0sniyfr,3865.432538
1,7dvd0fy0,9562.041796
1,oht10cj7,3998.58259
1,yhigfdy9,3589.329589
1,46ssjmk8,10065.609513
1,90nzyqlf,12110.217921
1,6mk6p5ku,15597.257512
1,y72j2y8n,3986.052111
1,v5j49h16,8570.049106
1,vpjz57jn,9855.14679
1,7v88nqap,10546.021552
1,0tijzajc,12281.92103
1,mpgmc0gb,15379.698765
1,xm2b9z9n,10854.034756
1,1ilkvzwj,5416.293984
1,9cpnydl0,6205.958914
1,yww6rzts,8601.61413
1,u803up6r,12405.76055
1,y0ccyepz,9693.451865
1,cfoyljm1,8026.4794
1,bmq09t7i,4709.421213
1,5ek8bgkq,3587.80475
1,y8fpk18e,9332.972344
1,k1s522ec,3534.14856
1,k0okqorn,5107.797352
1,z3bstnz6,5623.537187
1,7mm0re14,4072.794227
1,jngmd5hd,11573.853976
1,jr1d7sql,4073.480826
1,1zijqukn,9977.172594
1,me19a49q,3567.717219
1,x25vg3ar,10897.779695
1,pzlldxn0,6642.918626
1,q4qxw968,9562.748293
1,4abbux8c,4582.983898
1,scdesh7c,10901.676053
1,plorembi,9559.443633
1,ybelzein,354.265048
1,rzrhxn8f,9865.074452
1,llhdt48v,12912.319938
1,770l9pqk,3412.901184
1,fm0pk76w,9666.319621
1,yrmdzf2g,7340.132198
1,shofcuxh,3989.311969
1,m7m1s9gz,10879.027744
1,b8ax5yx4,11277.303114
1,v64te4pa,9437.526769
1,kqpqmcwm,6015.71156
1,2gghv8c3,6295.251225
1,h70eqtmf,11018.816698
1,o4k51t5t,4401.231243
1,fzgux6f4,6970.273296
1,4ue23rlu,3769.150758
1,wtiikguy,7143.159674
1,902ub84s,4540.769386
1,d26z9299,5506.277966
1,u8yal8jp,9680.888741
1,icbnor1l,7971.22952
1,81j58v2v,4574.360987
1,us0jwqux,14559.003809
1,a85e6to5,7220.565153
1,d8e5wyh5,10048.192139
1,owkiu7vm,10256.03851
1,ru97ks80,5113.001578
1,kvolnt7d,10737.760929
1,zia2xn0i,7206.267783
1,baw4dwht,8290.534454
1,8r9n9v5d,7941.280975
1,9p453dgh,5382.309511
1,6j81ae55,6940.196284
1,qo5hdcw2,4036.810602
1,n080w7el,10741.607699
1,vpiajkwe,3719.090205
1,f5lj11uo,9069.662711
1,yc4u3idw,5074.219357
1,8e1kbkgt,4326.726054
1,u1yyo1rn,13008.77889
1,floe0uyn,11888.582038
1,30s4amfp,19081.415606
1,no8bwh1o,18569.258956
1,o1whsn3r,16042.002292
1,jrmkr0op,4822.911542
1,d89xbhw8,3559.656074
1,3bgayi4d,5406.723652
1,8gm62iqh,10288.004577
1,a6o0ow4f,5103.250518
1,9dbqvnh4,10042.902381
1,i825gu4s,11773.11403
1,go8v6qlv,8589.129119
1,v9e3h9l2,6374.906364
1,l9z7erzg,7660.890052
1,pqxi1k6v,3864.95301
1,tq4b4ein,5408.450743
1,56ac558z,6557.332014
1,kiicwjfx,3508.64171
1,426l4icb,713.217065
1,aayw3vrd,156.481707
1,7wrtdljw,4576.688546
1,drq371da,5176.975082
1,c2cq9kvq,7162.561048
1,nnx971kp,10396.885658
1,w3un11w3,6481.564822
1,m5k05i8u,4172.927124
1,ltn1uta7,11340.551498
1,9dsqfkop,11390.295467
1,dtkosu00,5338.391362
1,hpaim0wq,9988.870038
1,bx02ie6n,10977.857969
1,gioz1zif,11813.14224
1,m1zsv1j8,14327.857989
1,rnpq48yn,3937.784092
1,0p8mavc2,3744.775543
1,dm9dxa9j,9521.146706
1,mueymyy9,4915.892884
1,5u4lyigd,10763.172259
1,x0yefl1q,10369.538655
1,eptm2135,9384.673681
1,0wnbs13x,5363.675081
1,sqtwvrzr,6770.358726
1,bo6c7m65,234.513549
1,7zn1jbu7,10173.038558
1,x7i7wvto,9749.428801
1,n4d5ig2t,10759.13625
1,tgdrze0e,8284.030243
1,7og54jbl,10633.438304
1,vnr6ypvk,6112.687278
1,6dtvjlos,7934.569077
1,myaeq5tx,12366.158183
1,d5hp4vdu,9518.981793
1,egrnwef1,9747.291812
1,5i0f1idr,5905.029651
1,6sgaqzld,9277.578125
1,zil3ldws,8337.146377
1,lm1m94t5,1172.490791
1,8aulqvn2,9594.079325
1,62n4ni9q,7941.494062
1,ho8pqkyb,10069.187242
1,zj56kfe5,13246.126551
1,uwf5hdob,9658.770693
1,ng8zgjm6,7029.456479
1,hywhgnn5,12115.642125
1,5zelumqa,10980.371164
1,cd65h3lx,13785.649866
1,pddowm2p,9846.398522
1,5xdsx8f8,11036.166139
1,5xuo7wde,9959.008029
1,431fo7uz,9581.19871
1,gefz43hs,7729.463174
1,ba0dfg1i,10890.263118
1,g300xgn4,13407.134617
1,rvo1kqux,9744.774373
1,70vkn336,10383.06999
1,obtl9yi9,9206.523456
1,71shj5af,9674.57464
1,dapbg8k5,2637.98793
1,f58mfeia,13033.314281
1,9c7zfkl3,2207.488729
1,o67sp7qf,12451.442385
1,7q3cnq6q,11050.195191
1,2f8f47b2,10586.616781
1,k7r86868,12802.032139
1,a98165s5,16315.694372
1,efcmt0de,9341.468333
1,ocn7ryjg,18851.251712
1,5s75l2bv,15925.635107
1,c32bg9oo,9036.998101
1,sfl56rx1,7454.74804
1,0p9epf7a,9506.039644
1,g462kdv2,16231.641257
1,79k6bph5,14154.796443
1,dpvacovy,10085.718659
1,6q69aog0,15943.316682
1,g4qz5pic,8868.393758
1,hh3smuuz,9353.060683
1,1u145kj6,11045.716801
1,b8rguybw,8272.144949
1,9vn4xz8b,9984.569013
1,wozujaxr,11750.06771
1,m0h4dwsk,17580.333258
1,wr7oxpyb,3006.427254
1,rv4zhq66,5385.928929
1,qa76b4g0,17284.601714
1,iucbsqt3,7961.20367
1,3boi4plq,13564.138443
1,tetibolg,6959.971818
1,ahw33ipi,20565.546626
1,sq2f8eg4,8097.762604
1,6e057mub,11295.704932
1,hm26dv20,1382.414717
1,63wge67p,15776.825124
1,zezadokl,17517.372305
1,bwwsw2iw,13954.016572
1,7i4didl1,9512.24769
1,ztytzm0z,9307.95915
1,nrgmq2cz,28592.422324
1,w6y5u2bm,16765.464212
1,s529iao8,10847.145719
1,hpsw0uh3,9717.903284
1,optsqfiw,5058.964618
1,8qg4nfdp,10856.958678
1,sr6e3xsb,11326.846081
1,xpyfyor9,10312.832577
1,zd5r2jny,16986.428719
1,f6z65qmr,11447.594316
1,1odeh32m,10261.393619
1,82hy6ymk,14292.381089
1,2n4futsn,10516.193588
1,rghue8du,7588.643219
1,mqcd1018,9851.292026
1,hnsnc5xy,12641.601096
1,zw4y18so,13051.29996
1,pp2782sm,7006.736726
1,s0jjrkne,13829.849342
1,r36ihb55,10355.736464
1,no9cxbys,11959.491979
1,hs6x6uhh,13302.269565
1,hgz7gfxl,10186.487533
1,n10fsu8o,18131.529312
1,n8k4bha5,11335.411739
1,xjbjtumx,10141.330787
1,x3unp9c4,6252.348384
1,etm9igzk,9594.981696
1,3f5tazr3,9361.283696
1,4s3k3eg3,20162.313573
1,kj20ifzc,8207.044923
1,t2j0pye6,9645.404969
1,labj1kjn,11287.294455
1,cp37vfxa,13915.218471
1,mz18udjv,16381.112955
1,ongq5ft7,17981.885621
1,0sltg6et,8357.251407
1,jfxn5fz1,10073.388648
1,5j5i7z24,23224.990441
1,jr5sui7s,8598.902593
1,uqslt4pj,13760.780065
1,h2yxbarx,8497.365455
1,eanwro24,17681.754601
1,rj99ifcm,18898.444737
1,vuck08n6,10899.658208
1,d4o0urn5,15011.033351
1,7tgsf7ex,10102.197994
1,fp08av19,10782.595171
1,fpme973q,19069.796497
1,sa45fbqy,12194.182053
1,9yugcbc9,11544.331751
1,onpera1q,11193.029282
1,zhz51vsf,8820.31817
1,il41t7kd,10780.255442
1,b0nqn7uj,11075.867642
1,97zeu7bk,14059.925351
1,2x4p8jjx,9596.374286
1,idj87v7x,11498.339894
1,j3ktyu7s,11345.082134
1,eyyqvdq9,14376.191132
1,429vvxyr,22147.617694
1,fi61xs4o,778.643843
1,t3hasqbr,19384.733463
1,f62d0qnb,10342.636508
1,k695gp9u,18533.300834
1,3cnn6ril,1141.290857
1,l2h2zpfx,19040.756044
1,mqwsfaxv,14330.665014
1,ee77icwj,11424.673561
1,8ssglfbr,11787.109948
1,dvasxiaq,1492.115193
1,v0txj5my,11007.116376
1,gqq30gfh,11698.436422
1,afr4p6pk,15962.083879
1,0ogd5hvf,11739.71492
1,qhmgcold,9857.737044
1,gbn4k7h9,11320.404986
1,zexbmn1g,23203.107805
1,vmw6tmc4,14973.828008
1,n7vpvtw8,11915.333151
1,mroum42q,7776.207538
1,cey3x8dy,12685.575493
1,ftab7u8p,13357.275062
1,zu8mkc1w,15911.948898
1,o5d9t3hy,11033.790578
1,hkhvfzch,6230.184462
1,vemjxr5m,12882.853132
1,jqocgij9,10429.658816
1,sij4kl6c,12167.09327
1,b37g1qzk,10635.668561
1,5yl5hg7m,10228.435667
1,quw9kpvq,10249.827786
1,ykmzf034,9787.69799
1,y2170d9u,8197.363445
1,13jbzc7w,618.248807
1,mih0r1n4,7962.563232
1,3o8f5kmc,16113.28677
1,2prsju6t,9120.597548
1,d0cycpj1,12095.713315
1,3yqk6amq,16943.405073
1,b50chsly,11737.819995
1,xbck0kzz,18679.4736
1,eqzdp8br,22443.096659
1,hkw7y7hd,13416.920596
1,m6mieaia,11172.908973
1,nzom5xep,2554.960332
1,3qfnuwc7,9913.892472
1,qxocuhp3,10740.216394
1,zx9uudtw,5420.523905
1,zdm69o1e,14862.785206
1,7n7chi4n,640.78081
1,x4m3h0cw,10254.708991
1,htsgeuf5,14740.581409
1,0cm89khu,16578.367996
1,inyz408s,844.793149
1,lpn6f8cb,10971.760327
1,lgwc2yj2,18287.898427
1,0yxna7sd,8485.729822
1,m85kntts,8068.00987
1,h609t8n5,18007.620616
1,gkzj2krx,5909.859173
1,8ao11uc7,14084.951038
1,ks7mmpu0,17055.325144
1,grtt2b36,11083.048797
1,omrbzyit,17357.791233
1,xopjmqae,2645.602055
1,dly3owty,19879.357482
1,z7w7jil4,12561.989599
1,5wnkzzfp,10908.382359
1,v9nfx4q4,14360.909386
1,vt5otoo9,12276.165401
1,21k5etcx,13403.560989
1,7ntn7mm7,11821.284177
1,78b30e3l,27632.701256
1,lr8torg5,17684.228686
1,03ufi1vd,9926.783148
1,bwnmhvlr,651.388527
1,hcse3fh0,13618.396483
1,q6kheb9t,8037.43377
1,vy87bt12,11858.681298
1,lxgupk9x,12232.406846
1,scs750a9,11821.474804
1,jxaooosx,18221.151897
1,iwecnqwa,16903.144154
1,cdc05hr7,21943.400146
1,2mgvfsci,17875.12528
1,f1nrtdei,14051.27192
1,63qafmn0,12413.132175
1,uv5x7rzf,9578.305171
1,jn30hh39,13031.73672


==> data/sweep_report_latest.csv <==
description,entity,method,name,program,project,backbone,metric,sweep_id,url,best_run_id
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-no-schedule-adjustment-preflight-vgg16-CUB200,training/sweeps/sweep-vanilla.py,neurips-experiments,vgg16,accuracy,cjsrksy4,https://wandb.ai/protopnext/neurips-experiments/sweeps/cjsrksy4,fm0pk76w
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-no-schedule-adjustment-preflight-densenet121-CUB200,training/sweeps/sweep-vanilla.py,neurips-experiments,densenet121,accuracy,hc6d3t1s,https://wandb.ai/protopnext/neurips-experiments/sweeps/hc6d3t1s,26xdv68t
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-dogs-vgg19-acc_only,training/sweeps/sweep-deformable.py,neurips-experiments,vgg19,accuracy,87hmid8s,https://wandb.ai/protopnext/neurips-experiments/sweeps/87hmid8s,cxut1pcv
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-dogs-resnet50-acc_only,training/sweeps/sweep-deformable.py,neurips-experiments,resnet50,accuracy,3sq8t4ft,https://wandb.ai/protopnext/neurips-experiments/sweeps/3sq8t4ft,a0tbrags
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-dogs-densenet161-acc_only,training/sweeps/sweep-deformable.py,neurips-experiments,densenet161,accuracy,o12zm01u,https://wandb.ai/protopnext/neurips-experiments/sweeps/o12zm01u,4dveu54f
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-densenet161-DOGS,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,densenet161,accuracy,gx6v51ma,https://wandb.ai/protopnext/neurips-experiments/sweeps/gx6v51ma,ixd1vtki
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-vgg19-DOGS,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,vgg19,accuracy,1teehly9,https://wandb.ai/protopnext/neurips-experiments/sweeps/1teehly9,3mbe4cbw
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-resnet50-DOGS,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,resnet50,accuracy,vnsrzygi,https://wandb.ai/protopnext/neurips-experiments/sweeps/vnsrzygi,y7uklims
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-densenet161-acc_only-nosched,training/sweeps/sweep-vanilla.py,neurips-experiments,densenet161,accuracy,cmbykbon,https://wandb.ai/protopnext/neurips-experiments/sweeps/cmbykbon,myaeq5tx
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-resnet34-acc_only-nosched,training/sweeps/sweep-vanilla.py,neurips-experiments,resnet34,accuracy,05ef3yhv,https://wandb.ai/protopnext/neurips-experiments/sweeps/05ef3yhv,j18wek7n
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-resnet50-acc_only-nosched,training/sweeps/sweep-vanilla.py,neurips-experiments,resnet50,accuracy,giph3t3j,https://wandb.ai/protopnext/neurips-experiments/sweeps/giph3t3j,weyb51ga
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable_fixed_consistv2-densenet161,training/sweeps/sweep-deformable.py,neurips-experiments,densenet161,acc_proto_score,wzd90lu7,https://wandb.ai/protopnext/neurips-experiments/sweeps/wzd90lu7,drq371da
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable_fixed_consistv2-vgg19,training/sweeps/sweep-deformable.py,neurips-experiments,vgg19,acc_proto_score,aedowagf,https://wandb.ai/protopnext/neurips-experiments/sweeps/aedowagf,x3l5rnoq
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable_fixed_consistv2-resnet50,training/sweeps/sweep-deformable.py,neurips-experiments,resnet50,acc_proto_score,1fu8qbq5,https://wandb.ai/protopnext/neurips-experiments/sweeps/1fu8qbq5,7f1xycil
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-sweep_fixed_consistv2-vgg19,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,vgg19,acc_proto_score,y397ftun,https://wandb.ai/protopnext/neurips-experiments/sweeps/y397ftun,rij72ly5
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-sweep_fixed_consistv2-resnet50,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,resnet50,acc_proto_score,c3tskyq5,https://wandb.ai/protopnext/neurips-experiments/sweeps/c3tskyq5,jle9n9g8
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-sweep_fixed_consistv2-densenet161,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,densenet161,acc_proto_score,78pk3isd,https://wandb.ai/protopnext/neurips-experiments/sweeps/78pk3isd,h45q9x5t
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-densenet121,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,densenet121,accuracy,ksdpctcy,https://wandb.ai/protopnext/neurips-experiments/sweeps/ksdpctcy,29x5y2gc
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-resnet34,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,resnet34,accuracy,1kmev1l5,https://wandb.ai/protopnext/neurips-experiments/sweeps/1kmev1l5,8y9w1da7
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,cos-interp-bayes-densenet121,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,densenet121,acc_proto_score,h7qe2n3l,https://wandb.ai/protopnext/neurips-experiments/sweeps/h7qe2n3l,u6b6g6ee
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-vgg16,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,vgg16,accuracy,7fuzk4mh,https://wandb.ai/protopnext/neurips-experiments/sweeps/7fuzk4mh,37ms9663
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,cos-interp-bayes-resnet34,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,resnet34,acc_proto_score,gqtjahw7,https://wandb.ai/protopnext/neurips-experiments/sweeps/gqtjahw7,kzyrxyfv
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,cos-interp-bayes-vgg16,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,vgg16,acc_proto_score,7hdrzqf0,https://wandb.ai/protopnext/neurips-experiments/sweeps/7hdrzqf0,ssmilqdg
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,protopnext-interp-densenet121,training/sweeps/sweep-deformable.py,neurips-experiments,densenet121,acc_proto_score,yvm2hh5c,https://wandb.ai/protopnext/neurips-experiments/sweeps/yvm2hh5c,06sai29x
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,protopnext-interp-resnet34,training/sweeps/sweep-deformable.py,neurips-experiments,resnet34,acc_proto_score,lzu16a9k,https://wandb.ai/protopnext/neurips-experiments/sweeps/lzu16a9k,lvy5vrme
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,protopnext-interp-vgg16,training/sweeps/sweep-deformable.py,neurips-experiments,vgg16,acc_proto_score,8axggb8o,https://wandb.ai/protopnext/neurips-experiments/sweeps/8axggb8o,p12d0ec2
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-vgg16,training/sweeps/sweep-vanilla.py,neurips-experiments,vgg16,accuracy,25ctf1nx,https://wandb.ai/protopnext/neurips-experiments/sweeps/25ctf1nx,toznjzlo
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-densenet121,training/sweeps/sweep-vanilla.py,neurips-experiments,densenet121,accuracy,dowk7go0,https://wandb.ai/protopnext/neurips-experiments/sweeps/dowk7go0,0qdp4f5z
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,sweep-for-deformable-bayes-convnext_l_22k,training/sweeps/sweep-deformable.py,neurips-experiments,convnext_l_22k,accuracy,1uorruu9,https://wandb.ai/protopnext/neurips-experiments/sweeps/1uorruu9,qzzgp9os
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,sweep-for-deformable-bayes-convnext_b_22k,training/sweeps/sweep-deformable.py,neurips-experiments,convnext_b_22k,accuracy,1tio1nx9,https://wandb.ai/protopnext/neurips-experiments/sweeps/1tio1nx9,5k6q8314
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-interp-vgg19,training/sweeps/sweep-deformable.py,neurips-experiments,vgg19,acc_proto_score,gwel80qe,https://wandb.ai/protopnext/neurips-experiments/sweeps/gwel80qe,bcel8uwf
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-interp-densenet161,training/sweeps/sweep-deformable.py,neurips-experiments,densenet161,acc_proto_score,qv984pfp,https://wandb.ai/protopnext/neurips-experiments/sweeps/qv984pfp,tfj2rwt3
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-interp-resnet50,training/sweeps/sweep-deformable.py,neurips-experiments,resnet50,acc_proto_score,pvbnaver,https://wandb.ai/protopnext/neurips-experiments/sweeps/pvbnaver,nsmob5sj
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-densenet161,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,densenet161,acc_proto_score,ui19nbue,https://wandb.ai/protopnext/neurips-experiments/sweeps/ui19nbue,kz92tbrx
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-vgg19,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,vgg19,acc_proto_score,u7289lg3,https://wandb.ai/protopnext/neurips-experiments/sweeps/u7289lg3,7e6rwv8c
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-resnet50,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,resnet50,acc_proto_score,4bgibal3,https://wandb.ai/protopnext/neurips-experiments/sweeps/4bgibal3,zr04bw46
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-densenet161,training/sweeps/sweep-vanilla.py,neurips-experiments,densenet161,accuracy,gecosh73,https://wandb.ai/protopnext/neurips-experiments/sweeps/gecosh73,igehncns
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-resnet50,training/sweeps/sweep-vanilla.py,neurips-experiments,resnet50,accuracy,wvr435og,https://wandb.ai/protopnext/neurips-experiments/sweeps/wvr435og,buoxc71r
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-nosch-resnet50-fixed,training/sweeps/sweep-vanilla.py,neurips-experiments,resnet50,accuracy,79yy37g8,https://wandb.ai/protopnext/neurips-experiments/sweeps/79yy37g8,1b2let7z
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-nosch-densenet161,training/sweeps/sweep-vanilla.py,neurips-experiments,densenet161,accuracy,3qznk856,https://wandb.ai/protopnext/neurips-experiments/sweeps/3qznk856,3yzsnorn
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,sweep-for-deformable-bayes-densenet121,training/sweeps/sweep-deformable.py,neurips-experiments,densenet121,accuracy,oexnj6n3,https://wandb.ai/protopnext/neurips-experiments/sweeps/oexnj6n3,3daz8cuv
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,sweep-for-deformable-bayes-densenet161,training/sweeps/sweep-deformable.py,neurips-experiments,densenet161,accuracy,y0rltfuj,https://wandb.ai/protopnext/neurips-experiments/sweeps/y0rltfuj,xldqums4
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-densenet161,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,densenet161,accuracy,gq39np4m,https://wandb.ai/protopnext/neurips-experiments/sweeps/gq39np4m,daepzcx6
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-vgg19-no-sched-adjust,training/sweeps/sweep-vanilla.py,neurips-experiments,vgg19,accuracy,814b02vn,https://wandb.ai/protopnext/neurips-experiments/sweeps/814b02vn,h3trfdf4
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-l2-vgg19,training/sweeps/sweep-vanilla.py,neurips-experiments,vgg19,accuracy,hemvex0j,https://wandb.ai/protopnext/neurips-experiments/sweeps/hemvex0j,ypoh15hd
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-full-vgg16,training/sweeps/sweep-deformable.py,neurips-experiments,vgg16,accuracy,r51clnkw,https://wandb.ai/protopnext/neurips-experiments/sweeps/r51clnkw,s2bwj9ik
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-resnet50,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,resnet50,accuracy,iu6j3x5w,https://wandb.ai/protopnext/neurips-experiments/sweeps/iu6j3x5w,i8wu9ynu
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-full-resnet50,training/sweeps/sweep-deformable.py,neurips-experiments,resnet50,accuracy,35u05but,https://wandb.ai/protopnext/neurips-experiments/sweeps/35u05but,ndas2v6z
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-full-resnet34,training/sweeps/sweep-deformable.py,neurips-experiments,resnet34,accuracy,g330n8cn,https://wandb.ai/protopnext/neurips-experiments/sweeps/g330n8cn,xn5mhfu8
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,deformable-full-vgg19,training/sweeps/sweep-deformable.py,neurips-experiments,vgg19,accuracy,t6153522,https://wandb.ai/protopnext/neurips-experiments/sweeps/t6153522,1y2p4fy9
"Run a sweep for the vanilla model to validate the sweep works.
This has only two parameter settings, and an abbreviated training schedule.
",protopnext,bayes,vanilla-cos-vgg19,training/sweeps/sweep-vanilla-cos.py,neurips-experiments,vgg19,accuracy,ahrdy5hq,https://wandb.ai/protopnext/neurips-experiments/sweeps/ahrdy5hq,fghij3rz


==> notes.txt <==
Emphasize: 
- SOTA accuracy by a large margin
- clear cosine vs L2 similarity, which is not isolated in previous papers
- why we picked large 
- removing cruft; simpler approach can get us far; simplicitity of this is significant advantage

- economic argument
- efficiency of training
- approach that converges quickly, more reliably, easy to use so we lower the barrier to entry
- lean on the GPU hours; early stopping regime 
  - if accuracy in preproject epoch and project epoch both go down we cut

- simpler and native torch deformable alternative

- compare length of time an epoch takes NO, NOT INTERESTING. Main advantage is really number of epochs needed.
- number of epochs to convergence

Ablation:
- with and without schedule adjustment

==> py/conda-env.yaml <==
name: protopnext-neurips-paper

channels:
  - default

dependencies:
  - python=3.12


==> py/requirements.txt <==
bibtexparser==1.4.1
ipykernel==6.29.4
matplotlib==3.8.2
pandas==2.1.4
pyroc==0.1.1
pylibtiff==0.6.1
scikit-learn==1.3.2
jinja2==3.1.3
